TEAM: a parameter-free algorithm to teach collaborative robots motions from user demonstrations

Learning from demonstrations (LfD) enables humans to easily teach collaborative robots (cobots) new motions that can be generalized to new task configurations without retraining. However, state-of-the-art LfD methods require manually tuning intrinsic parameters and have rarely been used in industrial contexts without experts. We propose a parameter-free LfD method based on probabilistic movement primitives, where parameters are determined using Jensen-Shannon divergence and Bayesian optimization, and users do not have to perform manual parameter tuning. The cobot's precision in reproducing learned motions, and its ease of teaching and use by non-expert users are evaluated in two field tests. In the first field test, the cobot works on elevator door maintenance. In the second test, three factory workers teach the cobot tasks useful for their daily workflow. Errors between the cobot and target joint angles are insignificant -- at worst 0.28 deg -- and the motion is accurately reproduced -- GMCC score of 1. Questionnaires completed by the workers highlighted the method's ease of use and the accuracy of the reproduced motion. Public implementation of our method and datasets are made available online.

==> images/data/bayesian.dat <==
# Door opening, Brush picking, Rail clean, Clean drop, Close door
17.630 25.826 13.416 16.658 13.393
22.548 31.781 13.574 8.023 9.522
15.739 21.620 13.093 28.169 11.731
20.065 43.492 15.033 41.541 11.156
19.410 51.014 10.151 23.273 12.195
19.469 33.396 10.155 26.899 12.843
22.213 21.643 13.307 17.778 12.854
15.022 23.643 12.931 22.213 10.599
25.459 36.911 13.999 16.802 9.692
21.224 17.917 12.752 18.436 12.244
18.205 23.803 11.072 18.752 12.410
20.318 18.573 13.207 18.333 12.678
17.805 26.066 10.935 19.831 8.846
20.814 26.015 12.295 34.072 13.650
22.592 28.183 11.210 16.452 11.005
21.768 22.140 11.635 8.776 11.712
20.550 34.042 8.700 9.493 9.870
25.192 28.626 13.887 10.919 14.237
21.382 24.808 11.138 63.649 15.099
15.878 28.003 12.616 44.167 13.313
15.830 19.660 8.203 14.541 12.007
21.976 27.022 13.473 14.153 11.279
25.679 24.437 11.715 20.612 9.883
21.181 27.880 15.625 59.072 13.946
16.041 25.587 15.671 19.517 12.039
14.196 34.814 15.006 64.185 14.378
20.736 27.409 8.097 51.562 16.344
13.265 52.092 10.117 17.977 13.444
13.870 24.690 13.469 13.954 12.151
20.632 27.095 8.863 10.796 12.617
23.875 21.192 11.236 19.579 15.168
12.515 20.109 12.841 20.862 10.321
20.434 17.415 11.499 48.308 10.467
19.419 27.039 15.360 32.591 11.381
16.286 20.907 13.565 11.509 9.866
20.262 12.550 17.074 96.313 12.678
19.357 24.538 12.486 15.538 14.922
18.678 19.191 14.189 78.637 14.385
17.412 20.594 16.690 15.979 12.386
19.918 30.301 10.391 16.630 17.357
12.323 21.772 9.998 22.029 14.220
20.713 25.219 13.151 18.964 9.569
24.330 20.957 8.794 34.057 13.611
19.598 28.213 16.615 18.684 13.945
16.472 74.913 13.602 19.832 14.595
26.690 22.014 8.314 18.389 13.227
18.072 35.984 16.199 17.238 17.397
26.883 28.019 14.262 18.637 12.725
15.527 19.855 8.315 14.695 11.720
14.329 21.221 9.945 16.415 9.652


==> images/data/trajectory.dat <==
#           time       reg1       reg2       reg3       reg4       reg5        reg6       rep1       rep2       rep3       rep4       rep5        rep6
0      0.000000  39.842848  32.229559  26.795442  43.134023 -68.808609  159.307591  27.987213  20.373924  14.939807  31.278388 -80.664244  147.451957
1      0.009999  39.842883  32.230979  26.795481  43.134334 -68.809005  159.307488  27.987213  20.373924  14.939807  31.278388 -80.664244  147.451957
2      0.019998  39.842918  32.232399  26.795521  43.134645 -68.809400  159.307384  27.987211  20.373927  14.939807  31.278385 -80.664241  147.451955
3      0.029997  39.842954  32.233819  26.795560  43.134956 -68.809795  159.307281  27.987208  20.373936  14.939808  31.278378 -80.664233  147.451951
4      0.039996  39.842989  32.235239  26.795600  43.135268 -68.810190  159.307177  27.987201  20.373953  14.939809  31.278365 -80.664217  147.451944
5      0.049995  39.843025  32.236659  26.795639  43.135579 -68.810585  159.307073  27.987190  20.373981  14.939811  31.278344 -80.664192  147.451933
6      0.059994  39.843060  32.238079  26.795679  43.135890 -68.810980  159.306970  27.987176  20.374022  14.939816  31.278316 -80.664153  147.451919
7      0.069992  39.843095  32.239499  26.795718  43.136201 -68.811375  159.306866  27.987159  20.374079  14.939823  31.278279 -80.664101  147.451900
8      0.079991  39.843131  32.240919  26.795758  43.136513 -68.811771  159.306762  27.987138  20.374154  14.939834  31.278235 -80.664033  147.451879
9      0.089990  39.843166  32.242339  26.795797  43.136824 -68.812166  159.306659  27.987115  20.374249  14.939850  31.278182 -80.663947  147.451855
10     0.099989  39.843202  32.243759  26.795837  43.137135 -68.812561  159.306555  27.987091  20.374367  14.939873  31.278123 -80.663841  147.451829
11     0.109988  39.843237  32.245178  26.795876  43.137447 -68.812956  159.306452  27.987066  20.374508  14.939902  31.278057 -80.663714  147.451802
12     0.119987  39.843272  32.246598  26.795916  43.137758 -68.813351  159.306348  27.987042  20.374675  14.939940  31.277985 -80.663565  147.451775
13     0.129986  39.843308  32.248018  26.795955  43.138069 -68.813746  159.306244  27.987018  20.374870  14.939987  31.277909 -80.663392  147.451749
14     0.139985  39.843343  32.249438  26.795995  43.138380 -68.814141  159.306141  27.986998  20.375095  14.940046  31.277829 -80.663193  147.451725
15     0.149984  39.843378  32.250858  26.796034  43.138692 -68.814537  159.306037  27.986980  20.375350  14.940116  31.277746 -80.662968  147.451704
16     0.159983  39.843414  32.252278  26.796074  43.139003 -68.814932  159.305934  27.986967  20.375637  14.940199  31.277661 -80.662714  147.451687
17     0.169982  39.843449  32.253698  26.796113  43.139314 -68.815327  159.305830  27.986958  20.375959  14.940295  31.277574 -80.662431  147.451674
18     0.179981  39.843485  32.255118  26.796153  43.139625 -68.815722  159.305726  27.986954  20.376315  14.940407  31.277486 -80.662118  147.451665
19     0.189980  39.843520  32.256538  26.796192  43.139937 -68.816117  159.305623  27.986957  20.376707  14.940533  31.277396 -80.661773  147.451662
20     0.199978  39.843555  32.257958  26.796232  43.140248 -68.816512  159.305519  27.986965  20.377137  14.940676  31.277306 -80.661394  147.451665
21     0.209977  39.843591  32.259378  26.796271  43.140559 -68.816908  159.305415  27.986981  20.377606  14.940835  31.277216 -80.660981  147.451674
22     0.219976  39.843626  32.260798  26.796311  43.140870 -68.817303  159.305312  27.987004  20.378114  14.941013  31.277126 -80.660533  147.451691
23     0.229975  39.843662  32.262218  26.796350  43.141182 -68.817698  159.305208  27.987037  20.378662  14.941209  31.277038 -80.660049  147.451716
24     0.239974  39.843697  32.263638  26.796390  43.141493 -68.818093  159.305105  27.987080  20.379252  14.941425  31.276954 -80.659528  147.451751
25     0.249973  39.843732  32.265058  26.796429  43.141804 -68.818488  159.305001  27.987136  20.379884  14.941664  31.276875 -80.658970  147.451799
26     0.259972  39.843768  32.266478  26.796469  43.142116 -68.818883  159.304897  27.987206  20.380560  14.941925  31.276805 -80.658373  147.451860
27     0.269971  39.843803  32.267898  26.796508  43.142427 -68.819278  159.304794  27.987291  20.381280  14.942210  31.276744 -80.657737  147.451936
28     0.279970  39.843838  32.269318  26.796548  43.142738 -68.819674  159.304690  27.987395  20.382044  14.942521  31.276695 -80.657062  147.452029
29     0.289969  39.843874  32.270738  26.796587  43.143049 -68.820069  159.304586  27.987518  20.382854  14.942860  31.276661 -80.656347  147.452142
30     0.299968  39.843909  32.272158  26.796627  43.143361 -68.820464  159.304483  27.987662  20.383711  14.943227  31.276643 -80.655592  147.452275
31     0.309967  39.843945  32.273578  26.796666  43.143672 -68.820859  159.304379  27.987828  20.384614  14.943623  31.276643 -80.654796  147.452430
32     0.319966  39.843980  32.274998  26.796706  43.143983 -68.821254  159.304276  27.988019  20.385565  14.944050  31.276664 -80.653959  147.452608
33     0.329964  39.844015  32.276418  26.796745  43.144294 -68.821649  159.304172  27.988236  20.386565  14.944509  31.276705 -80.653080  147.452812
34     0.339963  39.844051  32.277838  26.796785  43.144606 -68.822044  159.304068  27.988478  20.387613  14.945000  31.276769 -80.652159  147.453041
35     0.349962  39.844086  32.279257  26.796824  43.144917 -68.822440  159.303965  27.988749  20.388710  14.945525  31.276857 -80.651195  147.453298
36     0.359961  39.844122  32.280677  26.796864  43.145228 -68.822835  159.303861  27.989047  20.389857  14.946084  31.276970 -80.650187  147.453582
37     0.369960  39.844157  32.282097  26.796903  43.145540 -68.823230  159.303758  27.989375  20.391055  14.946677  31.277109 -80.649136  147.453895
38     0.379959  39.844192  32.283517  26.796943  43.145851 -68.823625  159.303654  27.989734  20.392303  14.947307  31.277274 -80.648041  147.454237
39     0.389958  39.844228  32.284937  26.796982  43.146162 -68.824020  159.303550  27.990123  20.393602  14.947973  31.277468 -80.646902  147.454610
40     0.399957  39.844263  32.286357  26.797022  43.146473 -68.824415  159.303447  27.990545  20.394953  14.948676  31.277691 -80.645717  147.455015
41     0.409956  39.844299  32.287777  26.797061  43.146785 -68.824810  159.303343  27.991000  20.396355  14.949417  31.277945 -80.644488  147.455453
42     0.419955  39.844334  32.289197  26.797101  43.147096 -68.825206  159.303239  27.991490  20.397810  14.950197  31.278231 -80.643213  147.455924
43     0.429954  39.844369  32.290617  26.797140  43.147407 -68.825601  159.303136  27.992015  20.399317  14.951017  31.278550 -80.641893  147.456431
44     0.439953  39.844405  32.292037  26.797180  43.147718 -68.825996  159.303032  27.992577  20.400877  14.951877  31.278905 -80.640527  147.456974
45     0.449951  39.844440  32.293457  26.797219  43.148030 -68.826391  159.302929  27.993178  20.402490  14.952779  31.279296 -80.639116  147.457555
46     0.459950  39.844475  32.294877  26.797259  43.148341 -68.826786  159.302825  27.993817  20.404157  14.953723  31.279725 -80.637658  147.458174
47     0.469949  39.844511  32.296297  26.797298  43.148652 -68.827181  159.302721  27.994498  20.405876  14.954710  31.280194 -80.636154  147.458833
48     0.479948  39.844546  32.297717  26.797338  43.148964 -68.827577  159.302618  27.995219  20.407650  14.955741  31.280703 -80.634604  147.459533
49     0.489947  39.844582  32.299137  26.797377  43.149275 -68.827972  159.302514  27.995984  20.409477  14.956817  31.281255 -80.633008  147.460275
50     0.499946  39.844617  32.300557  26.797417  43.149586 -68.828367  159.302411  27.996791  20.411358  14.957937  31.281849 -80.631365  147.461059
51     0.509945  39.844652  32.301977  26.797456  43.149897 -68.828762  159.302307  27.997642  20.413294  14.959103  31.282488 -80.629675  147.461887
52     0.519944  39.844688  32.303397  26.797496  43.150209 -68.829157  159.302203  27.998538  20.415284  14.960315  31.283170 -80.627938  147.462759
53     0.529943  39.844723  32.304817  26.797535  43.150520 -68.829552  159.302100  27.999478  20.417329  14.961573  31.283897 -80.626155  147.463674
54     0.539942  39.844759  32.306237  26.797575  43.150831 -68.829947  159.301996  28.000464  20.419428  14.962878  31.284670 -80.624324  147.464635
55     0.549941  39.844794  32.307657  26.797614  43.151142 -68.830343  159.301892  28.001495  20.421582  14.964229  31.285489 -80.622446  147.465640
56     0.559940  39.844829  32.309077  26.797654  43.151454 -68.830738  159.301789  28.002572  20.423791  14.965628  31.286353 -80.620521  147.466691
57     0.569939  39.844865  32.310497  26.797693  43.151765 -68.831133  159.301685  28.003696  20.426056  14.967074  31.287265 -80.618548  147.467788
58     0.579937  39.844900  32.311917  26.797733  43.152076 -68.831528  159.301582  28.004867  20.428375  14.968568  31.288224 -80.616528  147.468930
59     0.589936  39.844936  32.313336  26.797772  43.152388 -68.831923  159.301478  28.006085  20.430749  14.970110  31.289231 -80.614459  147.470120
60     0.599935  39.844971  32.314756  26.797812  43.152699 -68.832318  159.301374  28.007351  20.433179  14.971700  31.290286 -80.612344  147.471357
61     0.609934  39.845006  32.316176  26.797851  43.153010 -68.832713  159.301271  28.008665  20.435664  14.973339  31.291391 -80.610180  147.472643
62     0.619933  39.845042  32.317596  26.797891  43.153321 -68.833109  159.301167  28.010029  20.438204  14.975028  31.292547 -80.607969  147.473976
63     0.629932  39.845077  32.319016  26.797930  43.153633 -68.833504  159.301063  28.011442  20.440799  14.976766  31.293753 -80.605710  147.475359
64     0.639931  39.845112  32.320436  26.797970  43.153944 -68.833899  159.300960  28.012906  20.443450  14.978554  31.295010 -80.603404  147.476791
65     0.649930  39.845148  32.321856  26.798009  43.154255 -68.834294  159.300856  28.014420  20.446156  14.980393  31.296320 -80.601050  147.478274
66     0.659929  39.845183  32.323276  26.798049  43.154566 -68.834689  159.300753  28.015985  20.448917  14.982282  31.297683 -80.598648  147.479807
67     0.669928  39.845219  32.324696  26.798088  43.154878 -68.835084  159.300649  28.017602  20.451734  14.984222  31.299098 -80.596199  147.481390
68     0.679927  39.845254  32.326116  26.798128  43.155189 -68.835480  159.300545  28.019270  20.454606  14.986212  31.300567 -80.593702  147.483025
69     0.689926  39.845289  32.327536  26.798167  43.155500 -68.835875  159.300442  28.020990  20.457533  14.988253  31.302090 -80.591158  147.484711
70     0.699925  39.845325  32.328956  26.798207  43.155812 -68.836270  159.300338  28.022761  20.460515  14.990345  31.303666 -80.588566  147.486448
71     0.709923  39.845360  32.330376  26.798246  43.156123 -68.836665  159.300235  28.024584  20.463552  14.992489  31.305295 -80.585927  147.488236
72     0.719922  39.845396  32.331796  26.798286  43.156434 -68.837060  159.300131  28.026459  20.466645  14.994683  31.306978 -80.583240  147.490075
73     0.729921  39.845431  32.333216  26.798325  43.156745 -68.837455  159.300027  28.028386  20.469792  14.996927  31.308714 -80.580505  147.491965
74     0.739920  39.845466  32.334636  26.798365  43.157057 -68.837850  159.299924  28.030364  20.472995  14.999223  31.310504 -80.577723  147.493906
75     0.749919  39.845502  32.336056  26.798404  43.157368 -68.838246  159.299820  28.032394  20.476253  15.001570  31.312347 -80.574893  147.495899
76     0.759918  39.845537  32.337476  26.798444  43.157679 -68.838641  159.299716  28.034475  20.479565  15.003967  31.314244 -80.572016  147.497942
77     0.769917  39.845572  32.338896  26.798483  43.157990 -68.839036  159.299613  28.036609  20.482933  15.006416  31.316195 -80.569091  147.500037
78     0.779916  39.845608  32.340316  26.798523  43.158302 -68.839431  159.299509  28.038795  20.486355  15.008916  31.318199 -80.566119  147.502184
79     0.789915  39.845643  32.341736  26.798562  43.158613 -68.839826  159.299406  28.041033  20.489832  15.011466  31.320259 -80.563100  147.504383
80     0.799914  39.845679  32.343156  26.798602  43.158924 -68.840221  159.299302  28.043324  20.493363  15.014069  31.322373 -80.560034  147.506633
81     0.809913  39.845714  32.344576  26.798641  43.159235 -68.840616  159.299198  28.045667  20.496949  15.016722  31.324542 -80.556920  147.508936
82     0.819912  39.845749  32.345996  26.798681  43.159547 -68.841012  159.299095  28.048063  20.500589  15.019427  31.326766 -80.553760  147.511291
83     0.829911  39.845785  32.347415  26.798720  43.159858 -68.841407  159.298991  28.050513  20.504283  15.022183  31.329045 -80.550553  147.513698
84     0.839909  39.845820  32.348835  26.798760  43.160169 -68.841802  159.298888  28.053015  20.508032  15.024991  31.331380 -80.547300  147.516158
85     0.849908  39.845856  32.350255  26.798799  43.160481 -68.842197  159.298784  28.055570  20.511834  15.027850  31.333770 -80.544000  147.518670
86     0.859907  39.845891  32.351675  26.798839  43.160792 -68.842592  159.298680  28.058178  20.515690  15.030760  31.336216 -80.540653  147.521235
87     0.869906  39.845926  32.353095  26.798878  43.161103 -68.842987  159.298577  28.060839  20.519600  15.033722  31.338717 -80.537260  147.523852
88     0.879905  39.845962  32.354515  26.798918  43.161414 -68.843382  159.298473  28.063553  20.523563  15.036734  31.341273 -80.533821  147.526521
89     0.889904  39.845997  32.355935  26.798957  43.161726 -68.843778  159.298369  28.066319  20.527580  15.039798  31.343883 -80.530335  147.529242
90     0.899903  39.846033  32.357355  26.798997  43.162037 -68.844173  159.298266  28.069137  20.531650  15.042912  31.346548 -80.526804  147.532014
91     0.909902  39.846068  32.358775  26.799036  43.162348 -68.844568  159.298162  28.072007  20.535774  15.046076  31.349268 -80.523226  147.534838
92     0.919901  39.846103  32.360195  26.799076  43.162659 -68.844963  159.298059  28.074929  20.539950  15.049291  31.352041 -80.519602  147.537714
93     0.929900  39.846139  32.361615  26.799115  43.162971 -68.845358  159.297955  28.077903  20.544180  15.052557  31.354868 -80.515933  147.540640
94     0.939899  39.846174  32.363035  26.799155  43.163282 -68.845753  159.297851  28.080928  20.548462  15.055872  31.357750 -80.512218  147.543618
95     0.949898  39.846209  32.364455  26.799194  43.163593 -68.846149  159.297748  28.084005  20.552797  15.059238  31.360685 -80.508457  147.546647
96     0.959897  39.846245  32.365875  26.799234  43.163905 -68.846544  159.297644  28.087134  20.557184  15.062653  31.363675 -80.504651  147.549727
97     0.969895  39.846280  32.367295  26.799273  43.164216 -68.846939  159.297541  28.090314  20.561624  15.066119  31.366718 -80.500800  147.552858
98     0.979894  39.846316  32.368715  26.799313  43.164527 -68.847334  159.297437  28.093546  20.566115  15.069634  31.369816 -80.496904  147.556040
99     0.989893  39.846351  32.370135  26.799352  43.164838 -68.847729  159.297333  28.096830  20.570659  15.073200  31.372968 -80.492962  147.559274
100    0.999892  39.846386  32.371555  26.799392  43.165150 -68.848124  159.297230  28.100166  20.575254  15.076815  31.376174 -80.488977  147.562558
101    1.009891  39.846422  32.372975  26.799431  43.165461 -68.848519  159.297126  28.103553  20.579900  15.080480  31.379435 -80.484946  147.565894
102    1.019890  39.846457  32.374395  26.799471  43.165772 -68.848915  159.297022  28.106992  20.584599  15.084195  31.382749 -80.480872  147.569281
103    1.029889  39.846493  32.375815  26.799510  43.166083 -68.849310  159.296919  28.110482  20.589348  15.087959  31.386118 -80.476753  147.572719
104    1.039888  39.846528  32.377235  26.799550  43.166395 -68.849705  159.296815  28.114023  20.594148  15.091773  31.389540 -80.472590  147.576208
105    1.049887  39.846563  32.378655  26.799589  43.166706 -68.850100  159.296712  28.117615  20.598999  15.095635  31.393016 -80.468383  147.579746
106    1.059886  39.846599  32.380075  26.799629  43.167017 -68.850495  159.296608  28.121258  20.603901  15.099547  31.396545 -80.464132  147.583335
107    1.069885  39.846634  32.381495  26.799668  43.167329 -68.850890  159.296504  28.124951  20.608854  15.103507  31.400126 -80.459837  147.586974
108    1.079884  39.846669  32.382914  26.799708  43.167640 -68.851285  159.296401  28.128695  20.613856  15.107515  31.403761 -80.455499  147.590663
109    1.089883  39.846705  32.384334  26.799747  43.167951 -68.851681  159.296297  28.132488  20.618909  15.111572  31.407447 -80.451118  147.594401
110    1.099881  39.846740  32.385754  26.799787  43.168262 -68.852076  159.296194  28.136330  20.624012  15.115676  31.411185 -80.446693  147.598188
111    1.109880  39.846776  32.387174  26.799826  43.168574 -68.852471  159.296090  28.140223  20.629165  15.119829  31.414976 -80.442225  147.602024
112    1.119879  39.846811  32.388594  26.799866  43.168885 -68.852866  159.295986  28.144164  20.634367  15.124028  31.418818 -80.437715  147.605908
113    1.129878  39.846846  32.390014  26.799905  43.169196 -68.853261  159.295883  28.148155  20.639618  15.128276  31.422711 -80.433161  147.609842
114    1.139877  39.846882  32.391434  26.799944  43.169507 -68.853656  159.295779  28.152195  20.644919  15.132571  31.426656 -80.428565  147.613824
115    1.149876  39.846917  32.392854  26.799984  43.169819 -68.854051  159.295676  28.156284  20.650269  15.136913  31.430652 -80.423927  147.617855
116    1.159875  39.846953  32.394274  26.800023  43.170130 -68.854447  159.295572  28.160422  20.655667  15.141302  31.434700 -80.419247  147.621934
117    1.169874  39.846988  32.395694  26.800063  43.170441 -68.854842  159.295468  28.164608  20.661114  15.145738  31.438800 -80.414524  147.626062
118    1.179873  39.847023  32.397114  26.800102  43.170753 -68.855237  159.295365  28.168844  20.666609  15.150222  31.442951 -80.409760  147.630238
119    1.189872  39.847059  32.398534  26.800142  43.171064 -68.855632  159.295261  28.173128  20.672153  15.154751  31.447153 -80.404955  147.634462
120    1.199871  39.847094  32.399954  26.800181  43.171375 -68.856027  159.295157  28.177461  20.677744  15.159328  31.451406 -80.400108  147.638734
121    1.209870  39.847130  32.401374  26.800221  43.171686 -68.856422  159.295054  28.181842  20.683383  15.163951  31.455710 -80.395219  147.643054
122    1.219868  39.847165  32.402794  26.800260  43.171998 -68.856818  159.294950  28.186272  20.689069  15.168620  31.460064 -80.390290  147.647422
123    1.229867  39.847200  32.404214  26.800300  43.172309 -68.857213  159.294847  28.190749  20.694803  15.173335  31.464469 -80.385320  147.651837
124    1.239866  39.847236  32.405634  26.800339  43.172620 -68.857608  159.294743  28.195273  20.700584  15.178095  31.468924 -80.380309  147.656299
125    1.249865  39.847271  32.407054  26.800379  43.172931 -68.858003  159.294639  28.199845  20.706412  15.182901  31.473428 -80.375258  147.660808
126    1.259864  39.847306  32.408474  26.800418  43.173243 -68.858398  159.294536  28.204463  20.712287  15.187752  31.477981 -80.370166  147.665363
127    1.269863  39.847342  32.409894  26.800458  43.173554 -68.858793  159.294432  28.209128  20.718208  15.192648  31.482584 -80.365034  147.669964
128    1.279862  39.847377  32.411314  26.800497  43.173865 -68.859188  159.294329  28.213839  20.724176  15.197589  31.487235 -80.359862  147.674611
129    1.289861  39.847413  32.412734  26.800537  43.174177 -68.859584  159.294225  28.218597  20.730189  15.202574  31.491934 -80.354650  147.679304
130    1.299860  39.847448  32.414154  26.800576  43.174488 -68.859979  159.294121  28.223400  20.736249  15.207603  31.496681 -80.349399  147.684042
131    1.309859  39.847483  32.415574  26.800616  43.174799 -68.860374  159.294018  28.228249  20.742354  15.212677  31.501477 -80.344108  147.688825
132    1.319858  39.847519  32.416994  26.800655  43.175110 -68.860769  159.293914  28.233144  20.748505  15.217794  31.506320 -80.338777  147.693654
133    1.329857  39.847554  32.418414  26.800695  43.175422 -68.861164  159.293811  28.238084  20.754700  15.222955  31.511212 -80.333408  147.698528
134    1.339856  39.847590  32.419833  26.800734  43.175733 -68.861559  159.293707  28.243070  20.760941  15.228160  31.516151 -80.328000  147.703447
135    1.349854  39.847625  32.421253  26.800774  43.176044 -68.861954  159.293603  28.248101  20.767227  15.233408  31.521138 -80.322553  147.708410
136    1.359853  39.847660  32.422673  26.800813  43.176355 -68.862350  159.293500  28.253177  20.773557  15.238700  31.526172 -80.317068  147.713419
137    1.369852  39.847696  32.424093  26.800853  43.176667 -68.862745  159.293396  28.258299  20.779932  15.244035  31.531254 -80.311544  147.718472
138    1.379851  39.847731  32.425513  26.800892  43.176978 -68.863140  159.293293  28.263465  20.786351  15.249413  31.536384 -80.305983  147.723569
139    1.389850  39.847767  32.426933  26.800932  43.177289 -68.863535  159.293189  28.268676  20.792814  15.254833  31.541560 -80.300384  147.728711
140    1.399849  39.847802  32.428353  26.800971  43.177601 -68.863930  159.293085  28.273931  20.799320  15.260297  31.546783 -80.294746  147.733896
141    1.409848  39.847837  32.429773  26.801011  43.177912 -68.864325  159.292982  28.279230  20.805870  15.265802  31.552053 -80.289072  147.739125
142    1.419847  39.847873  32.431193  26.801050  43.178223 -68.864720  159.292878  28.284573  20.812463  15.271349  31.557368 -80.283360  147.744398
143    1.429846  39.847908  32.432613  26.801090  43.178534 -68.865116  159.292775  28.289959  20.819100  15.276939  31.562729 -80.277611  147.749713
144    1.439845  39.847943  32.434033  26.801129  43.178846 -68.865511  159.292671  28.295389  20.825779  15.282569  31.568135 -80.271825  147.755071
145    1.449844  39.847979  32.435453  26.801169  43.179157 -68.865906  159.292567  28.300861  20.832501  15.288241  31.573587 -80.266002  147.760472
146    1.459843  39.848014  32.436873  26.801208  43.179468 -68.866301  159.292464  28.306376  20.839266  15.293954  31.579083 -80.260142  147.765914
147    1.469842  39.848050  32.438293  26.801248  43.179779 -68.866696  159.292360  28.311933  20.846072  15.299707  31.584623 -80.254247  147.771399
148    1.479840  39.848085  32.439713  26.801287  43.180091 -68.867091  159.292257  28.317532  20.852921  15.305501  31.590208 -80.248314  147.776925
149    1.489839  39.848120  32.441133  26.801327  43.180402 -68.867487  159.292153  28.323173  20.859812  15.311336  31.595837 -80.242346  147.782493
150    1.499838  39.848156  32.442553  26.801366  43.180713 -68.867882  159.292049  28.328856  20.866744  15.317211  31.601510 -80.236342  147.788102
151    1.509837  39.848191  32.443973  26.801406  43.181025 -68.868277  159.291946  28.334581  20.873718  15.323125  31.607227 -80.230302  147.793752
152    1.519836  39.848227  32.445393  26.801445  43.181336 -68.868672  159.291842  28.340347  20.880733  15.329080  31.612988 -80.224227  147.799444
153    1.529835  39.848262  32.446813  26.801485  43.181647 -68.869067  159.291739  28.346155  20.887789  15.335075  31.618792 -80.218116  147.805176
154    1.539834  39.848297  32.448233  26.801524  43.181958 -68.869462  159.291635  28.352004  20.894885  15.341109  31.624640 -80.211971  147.810950
155    1.549833  39.848333  32.449653  26.801564  43.182270 -68.869857  159.291531  28.357894  20.902022  15.347182  31.630531 -80.205790  147.816764
156    1.559832  39.848368  32.451073  26.801603  43.182581 -68.870253  159.291428  28.363825  20.909200  15.353295  31.636465 -80.199576  147.822619
157    1.569831  39.848403  32.452493  26.801643  43.182892 -68.870648  159.291324  28.369797  20.916417  15.359447  31.642443 -80.193326  147.828514
158    1.579830  39.848439  32.453913  26.801682  43.183203 -68.871043  159.291221  28.375809  20.923675  15.365637  31.648463 -80.187043  147.834449
159    1.589829  39.848474  32.455333  26.801722  43.183515 -68.871438  159.291117  28.381862  20.930972  15.371866  31.654525 -80.180725  147.840424
160    1.599828  39.848510  32.456752  26.801761  43.183826 -68.871833  159.291013  28.387954  20.938308  15.378133  31.660629 -80.174373  147.846438
161    1.609826  39.848545  32.458172  26.801801  43.184137 -68.872228  159.290910  28.394085  20.945684  15.384438  31.666775 -80.167988  147.852491
162    1.619825  39.848580  32.459592  26.801840  43.184449 -68.872623  159.290806  28.400256  20.953099  15.390781  31.672962 -80.161569  147.858584
163    1.629824  39.848616  32.461012  26.801880  43.184760 -68.873019  159.290703  28.406466  20.960553  15.397161  31.679190 -80.155116  147.864714
164    1.639823  39.848651  32.462432  26.801919  43.185071 -68.873414  159.290599  28.412715  20.968045  15.403579  31.685459 -80.148631  147.870883
165    1.649822  39.848687  32.463852  26.801959  43.185382 -68.873809  159.290495  28.419002  20.975576  15.410034  31.691768 -80.142112  147.877091
166    1.659821  39.848722  32.465272  26.801998  43.185694 -68.874204  159.290392  28.425327  20.983145  15.416525  31.698117 -80.135561  147.883336
167    1.669820  39.848757  32.466692  26.802038  43.186005 -68.874599  159.290288  28.431691  20.990752  15.423053  31.704507 -80.128976  147.889618
168    1.679819  39.848793  32.468112  26.802077  43.186316 -68.874994  159.290185  28.438092  20.998397  15.429618  31.710936 -80.122360  147.895938
169    1.689818  39.848828  32.469532  26.802117  43.186627 -68.875390  159.290081  28.444531  21.006080  15.436218  31.717405 -80.115711  147.902296
170    1.699817  39.848864  32.470952  26.802156  43.186939 -68.875785  159.289977  28.451008  21.013800  15.442855  31.723914 -80.109030  147.908691
171    1.709816  39.848899  32.472372  26.802196  43.187250 -68.876180  159.289874  28.457522  21.021557  15.449528  31.730463 -80.102317  147.915123
172    1.719815  39.848934  32.473792  26.802235  43.187561 -68.876575  159.289770  28.464074  21.029351  15.456237  31.737050 -80.095573  147.921592
173    1.729814  39.848970  32.475212  26.802275  43.187873 -68.876970  159.289667  28.470663  21.037182  15.462982  31.743678 -80.088797  147.928098
174    1.739812  39.849005  32.476632  26.802314  43.188184 -68.877365  159.289563  28.477289  21.045049  15.469761  31.750344 -80.081990  147.934640
175    1.749811  39.849040  32.478052  26.802354  43.188495 -68.877760  159.289460  28.483951  21.052953  15.476577  31.757049 -80.075151  147.941219
176    1.759810  39.849076  32.479472  26.802393  43.188806 -68.878156  159.289356  28.490651  21.060893  15.483427  31.763792 -80.068282  147.947834
177    1.769809  39.849111  32.480892  26.802433  43.189118 -68.878551  159.289252  28.497386  21.068868  15.490312  31.770574 -80.061382  147.954485
178    1.779808  39.849147  32.482312  26.802472  43.189429 -68.878946  159.289149  28.504158  21.076880  15.497231  31.777394 -80.054452  147.961172
179    1.789807  39.849182  32.483732  26.802512  43.189740 -68.879341  159.289045  28.510965  21.084927  15.504185  31.784252 -80.047491  147.967894
180    1.799806  39.849217  32.485152  26.802551  43.190051 -68.879736  159.288942  28.517807  21.093009  15.511173  31.791146 -80.040500  147.974651
181    1.809805  39.849253  32.486572  26.802591  43.190363 -68.880131  159.288838  28.524685  21.101127  15.518194  31.798078 -80.033479  147.981443
182    1.819804  39.849288  32.487992  26.802630  43.190674 -68.880526  159.288734  28.531598  21.109279  15.525249  31.805046 -80.026428  147.988269
183    1.829803  39.849324  32.489412  26.802669  43.190985 -68.880922  159.288631  28.538545  21.117467  15.532338  31.812051 -80.019347  147.995130
184    1.839802  39.849359  32.490832  26.802709  43.191297 -68.881317  159.288527  28.545527  21.125688  15.539460  31.819093 -80.012236  148.002024
185    1.849801  39.849394  32.492252  26.802748  43.191608 -68.881712  159.288424  28.552543  21.133944  15.546614  31.826170 -80.005097  148.008953
186    1.859800  39.849430  32.493672  26.802788  43.191919 -68.882107  159.288320  28.559593  21.142235  15.553802  31.833283 -79.997928  148.015915
187    1.869798  39.849465  32.495092  26.802827  43.192230 -68.882502  159.288217  28.566677  21.150559  15.561022  31.840432 -79.990730  148.022911
188    1.879797  39.849501  32.496512  26.802867  43.192542 -68.882897  159.288113  28.573795  21.158917  15.568274  31.847617 -79.983503  148.029941
189    1.889796  39.849536  32.497932  26.802906  43.192853 -68.883292  159.288009  28.580947  21.167308  15.575559  31.854837 -79.976248  148.037003
190    1.899795  39.849571  32.499352  26.802946  43.193164 -68.883688  159.287906  28.588132  21.175733  15.582877  31.862093 -79.968964  148.044099
191    1.909794  39.849607  32.500771  26.802985  43.193475 -68.884083  159.287802  28.595351  21.184190  15.590226  31.869384 -79.961652  148.051229
192    1.919793  39.849642  32.502191  26.803025  43.193787 -68.884478  159.287699  28.602603  21.192681  15.597607  31.876710 -79.954313  148.058391
193    1.929792  39.849677  32.503611  26.803064  43.194098 -68.884873  159.287595  28.609888  21.201205  15.605019  31.884071 -79.946945  148.065585
194    1.939791  39.849713  32.505031  26.803104  43.194409 -68.885268  159.287492  28.617206  21.209761  15.612463  31.891466 -79.939549  148.072812
195    1.949790  39.849748  32.506451  26.803143  43.194721 -68.885663  159.287388  28.624556  21.218349  15.619939  31.898896 -79.932126  148.080072
196    1.959789  39.849784  32.507871  26.803183  43.195032 -68.886059  159.287284  28.631939  21.226969  15.627445  31.906360 -79.924676  148.087363
197    1.969788  39.849819  32.509291  26.803222  43.195343 -68.886454  159.287181  28.639353  21.235622  15.634982  31.913858 -79.917199  148.094686
198    1.979787  39.849854  32.510711  26.803262  43.195654 -68.886849  159.287077  28.646800  21.244306  15.642549  31.921389 -79.909694  148.102040
199    1.989785  39.849890  32.512131  26.803301  43.195966 -68.887244  159.286974  28.654278  21.253022  15.650147  31.928954 -79.902163  148.109426
200    1.999784  39.849925  32.513551  26.803341  43.196277 -68.887639  159.286870  28.661787  21.261769  15.657775  31.936551 -79.894604  148.116842
201    2.009783  39.849961  32.514971  26.803380  43.196588 -68.888034  159.286767  28.669327  21.270547  15.665432  31.944181 -79.887020  148.124289
202    2.019782  39.849996  32.516391  26.803420  43.196899 -68.888429  159.286663  28.676898  21.279357  15.673119  31.951844 -79.879409  148.131767
203    2.029781  39.850031  32.517811  26.803459  43.197211 -68.888825  159.286560  28.684499  21.288197  15.680836  31.959538 -79.871771  148.139275
204    2.039780  39.850067  32.519231  26.803499  43.197522 -68.889220  159.286456  28.692131  21.297068  15.688582  31.967265 -79.864108  148.146813
205    2.049779  39.850102  32.520651  26.803538  43.197833 -68.889615  159.286352  28.699794  21.305969  15.696358  31.975024 -79.856419  148.154381
206    2.059778  39.850138  32.522071  26.803578  43.198145 -68.890010  159.286249  28.707487  21.314900  15.704162  31.982815 -79.848704  148.161979
207    2.069777  39.850173  32.523491  26.803617  43.198456 -68.890405  159.286145  28.715209  21.323862  15.711995  31.990638 -79.840964  148.169606
208    2.079776  39.850208  32.524911  26.803657  43.198767 -68.890800  159.286042  28.722962  21.332853  15.719857  31.998492 -79.833198  148.177264
209    2.089775  39.850244  32.526331  26.803696  43.199078 -68.891195  159.285938  28.730744  21.341874  15.727747  32.006378 -79.825407  148.184951
210    2.099774  39.850279  32.527751  26.803736  43.199390 -68.891591  159.285835  28.738557  21.350925  15.735666  32.014295 -79.817591  148.192667
211    2.109773  39.850314  32.529171  26.803775  43.199701 -68.891986  159.285731  28.746398  21.360005  15.743613  32.022243 -79.809751  148.200412
212    2.119771  39.850350  32.530591  26.803815  43.200012 -68.892381  159.285628  28.754269  21.369114  15.751588  32.030222 -79.801886  148.208186
213    2.129770  39.850385  32.532011  26.803854  43.200324 -68.892776  159.285524  28.762169  21.378251  15.759591  32.038232 -79.793996  148.215989
214    2.139769  39.850421  32.533431  26.803893  43.200635 -68.893171  159.285421  28.770098  21.387418  15.767621  32.046272 -79.786082  148.223820
215    2.149768  39.850456  32.534851  26.803933  43.200946 -68.893566  159.285317  28.778055  21.396613  15.775679  32.054342 -79.778144  148.231680
216    2.159767  39.850491  32.536271  26.803972  43.201257 -68.893961  159.285214  28.786040  21.405837  15.783764  32.062442 -79.770182  148.239567
217    2.169766  39.850527  32.537691  26.804012  43.201569 -68.894357  159.285110  28.794054  21.415089  15.791876  32.070572 -79.762196  148.247482
218    2.179765  39.850562  32.539111  26.804051  43.201880 -68.894752  159.285006  28.802095  21.424368  15.800014  32.078731 -79.754187  148.255425
219    2.189764  39.850598  32.540531  26.804091  43.202191 -68.895147  159.284903  28.810164  21.433676  15.808179  32.086919 -79.746153  148.263395
220    2.199763  39.850633  32.541951  26.804130  43.202502 -68.895542  159.284799  28.818260  21.443011  15.816371  32.095136 -79.738097  148.271392
221    2.209762  39.850668  32.543371  26.804170  43.202814 -68.895937  159.284696  28.826383  21.452374  15.824588  32.103382 -79.730017  148.279416
222    2.219761  39.850704  32.544791  26.804209  43.203125 -68.896332  159.284592  28.834534  21.461764  15.832832  32.111656 -79.721914  148.287467
223    2.229760  39.850739  32.546211  26.804249  43.203436 -68.896728  159.284489  28.842711  21.471182  15.841102  32.119958 -79.713788  148.295544
224    2.239759  39.850775  32.547631  26.804288  43.203748 -68.897123  159.284385  28.850916  21.480626  15.849397  32.128289 -79.705640  148.303648
225    2.249757  39.850810  32.549051  26.804328  43.204059 -68.897518  159.284282  28.859146  21.490097  15.857718  32.136649 -79.697469  148.311778
226    2.259756  39.850845  32.550471  26.804367  43.204370 -68.897913  159.284178  28.867404  21.499595  15.866064  32.145036 -79.689275  148.319935
227    2.269755  39.850881  32.551891  26.804407  43.204681 -68.898308  159.284075  28.875688  21.509119  15.874436  32.153451 -79.681060  148.328117
228    2.279754  39.850916  32.553311  26.804446  43.204993 -68.898703  159.283971  28.883998  21.518669  15.882833  32.161894 -79.672822  148.336326
229    2.289753  39.850952  32.554731  26.804486  43.205304 -68.899098  159.283868  28.892334  21.528245  15.891254  32.170364 -79.664562  148.344560
230    2.299752  39.850987  32.556151  26.804525  43.205615 -68.899494  159.283764  28.900696  21.537847  15.899701  32.178862 -79.656281  148.352820
231    2.309751  39.851022  32.557571  26.804565  43.205927 -68.899889  159.283661  28.909084  21.547475  15.908172  32.187387 -79.647978  148.361105
232    2.319750  39.851058  32.558991  26.804604  43.206238 -68.900284  159.283557  28.917497  21.557129  15.916668  32.195939 -79.639654  148.369416
233    2.329749  39.851093  32.560411  26.804643  43.206549 -68.900679  159.283454  28.925936  21.566808  15.925187  32.204518 -79.631308  148.377751
234    2.339748  39.851128  32.561831  26.804683  43.206860 -68.901074  159.283350  28.934399  21.576512  15.933731  32.213123 -79.622941  148.386111
235    2.349747  39.851164  32.563251  26.804722  43.207172 -68.901469  159.283247  28.942888  21.586241  15.942299  32.221755 -79.614553  148.394496
236    2.359746  39.851199  32.564671  26.804762  43.207483 -68.901864  159.283143  28.951401  21.595995  15.950890  32.230412 -79.606144  148.402905
237    2.369745  39.851235  32.566091  26.804801  43.207794 -68.902260  159.283040  28.959938  21.605774  15.959505  32.239095 -79.597715  148.411338
238    2.379743  39.851270  32.567511  26.804841  43.208106 -68.902655  159.282937  28.968500  21.615577  15.968143  32.247804 -79.589265  148.419795
239    2.389742  39.851305  32.568931  26.804880  43.208417 -68.903050  159.282833  28.977085  21.625405  15.976804  32.256538 -79.580794  148.428275
240    2.399741  39.851341  32.570351  26.804920  43.208728 -68.903445  159.282730  28.985694  21.635256  15.985488  32.265297 -79.572303  148.436780
241    2.409740  39.851376  32.571770  26.804959  43.209039 -68.903840  159.282626  28.994327  21.645132  15.994194  32.274081 -79.563793  148.445307
242    2.419739  39.851412  32.573190  26.804999  43.209351 -68.904235  159.282523  29.002984  21.655032  16.002924  32.282891 -79.555262  148.453858
243    2.429738  39.851447  32.574610  26.805038  43.209662 -68.904631  159.282419  29.011664  21.664956  16.011676  32.291725 -79.546711  148.462432
244    2.439737  39.851482  32.576030  26.805078  43.209973 -68.905026  159.282316  29.020368  21.674903  16.020450  32.300584 -79.538141  148.471030
245    2.449736  39.851518  32.577450  26.805117  43.210284 -68.905421  159.282212  29.029095  21.684873  16.029247  32.309467 -79.529551  148.479650
246    2.459735  39.851553  32.578870  26.805157  43.210596 -68.905816  159.282109  29.037845  21.694867  16.038065  32.318375 -79.520942  148.488293
247    2.469734  39.851589  32.580290  26.805196  43.210907 -68.906211  159.282005  29.046617  21.704883  16.046906  32.327307 -79.512313  148.496959
248    2.479733  39.851624  32.581710  26.805235  43.211218 -68.906606  159.281902  29.055413  21.714923  16.055769  32.336264 -79.503666  148.505647
249    2.489732  39.851659  32.583130  26.805275  43.211530 -68.907001  159.281799  29.064231  21.724985  16.064653  32.345244 -79.495000  148.514357
250    2.499731  39.851695  32.584550  26.805314  43.211841 -68.907397  159.281695  29.073072  21.735070  16.073558  32.354248 -79.486315  148.523090
251    2.509729  39.851730  32.585970  26.805354  43.212152 -68.907792  159.281592  29.081934  21.745177  16.082485  32.363275 -79.477611  148.531845
252    2.519728  39.851766  32.587390  26.805393  43.212463 -68.908187  159.281488  29.090819  21.755306  16.091433  32.372326 -79.468889  148.540621
253    2.529727  39.851801  32.588811  26.805433  43.212775 -68.908582  159.281385  29.099726  21.765458  16.100401  32.381400 -79.460149  148.549419
254    2.539726  39.851836  32.590231  26.805472  43.213086 -68.908977  159.281281  29.108654  21.775631  16.109391  32.390497 -79.451390  148.558238
255    2.549725  39.851872  32.591651  26.805512  43.213397 -68.909372  159.281178  29.117603  21.785826  16.118401  32.399616 -79.442613  148.567078
256    2.559724  39.851907  32.593071  26.805551  43.213709 -68.909767  159.281075  29.126574  21.796043  16.127431  32.408758 -79.433818  148.575939
257    2.569723  39.851943  32.594491  26.805591  43.214020 -68.910163  159.280971  29.135565  21.806281  16.136482  32.417922 -79.425006  148.584821
258    2.579722  39.851978  32.595911  26.805630  43.214331 -68.910558  159.280868  29.144578  21.816541  16.145552  32.427108 -79.416175  148.593724
259    2.589721  39.852013  32.597331  26.805669  43.214642 -68.910953  159.280764  29.153611  21.826822  16.154643  32.436316 -79.407328  148.602647
260    2.599720  39.852049  32.598751  26.805709  43.214954 -68.911348  159.280661  29.162665  21.837123  16.163753  32.445546 -79.398462  148.611590
261    2.609719  39.852084  32.600171  26.805748  43.215265 -68.911743  159.280558  29.171740  21.847446  16.172883  32.454797 -79.389580  148.620554
262    2.619718  39.852119  32.601591  26.805788  43.215576 -68.912138  159.280454  29.180835  21.857789  16.182033  32.464070 -79.380681  148.629537
263    2.629717  39.852155  32.603011  26.805827  43.215888 -68.912533  159.280351  29.189950  21.868153  16.191202  32.473365 -79.371764  148.638541
264    2.639715  39.852190  32.604431  26.805867  43.216199 -68.912929  159.280248  29.199085  21.878537  16.200390  32.482681 -79.362831  148.647565
265    2.649714  39.852226  32.605851  26.805906  43.216510 -68.913324  159.280144  29.208240  21.888941  16.209598  32.492019 -79.353881  148.656608
266    2.659713  39.852261  32.607271  26.805946  43.216822 -68.913719  159.280041  29.217416  21.899366  16.218824  32.501377 -79.344915  148.665672
267    2.669712  39.852296  32.608691  26.805985  43.217133 -68.914114  159.279938  29.226610  21.909810  16.228069  32.510757 -79.335932  148.674754
268    2.679711  39.852332  32.610111  26.806024  43.217444 -68.914509  159.279834  29.235825  21.920274  16.237333  32.520157 -79.326933  148.683856
269    2.689710  39.852367  32.611531  26.806064  43.217755 -68.914904  159.279731  29.245059  21.930758  16.246616  32.529577 -79.317918  148.692977
270    2.699709  39.852403  32.612951  26.806103  43.218067 -68.915300  159.279628  29.254311  21.941261  16.255916  32.539018 -79.308886  148.702117
271    2.709708  39.852438  32.614371  26.806143  43.218378 -68.915695  159.279524  29.263583  21.951783  16.265235  32.548480 -79.299839  148.711275
272    2.719707  39.852473  32.615791  26.806182  43.218689 -68.916090  159.279421  29.272874  21.962325  16.274572  32.557961 -79.290776  148.720452
273    2.729706  39.852509  32.617211  26.806222  43.219001 -68.916485  159.279318  29.282183  21.972886  16.283927  32.567461 -79.281698  148.729647
274    2.739705  39.852544  32.618631  26.806261  43.219312 -68.916880  159.279214  29.291511  21.983465  16.293300  32.576982 -79.272604  148.738861
275    2.749704  39.852580  32.620051  26.806300  43.219623 -68.917275  159.279111  29.300856  21.994064  16.302690  32.586521 -79.263495  148.748093
276    2.759702  39.852615  32.621471  26.806340  43.219934 -68.917670  159.279008  29.310221  22.004681  16.312097  32.596080 -79.254370  148.757342
277    2.769701  39.852650  32.622891  26.806379  43.220246 -68.918066  159.278905  29.319603  22.015316  16.321522  32.605658 -79.245231  148.766609
278    2.779700  39.852686  32.624311  26.806419  43.220557 -68.918461  159.278801  29.329002  22.025970  16.330964  32.615255 -79.236076  148.775894
279    2.789699  39.852721  32.625731  26.806458  43.220868 -68.918856  159.278698  29.338420  22.036641  16.340422  32.624871 -79.226906  148.785197
280    2.799698  39.852757  32.627151  26.806498  43.221180 -68.919251  159.278595  29.347855  22.047331  16.349898  32.634505 -79.217722  148.794517
281    2.809697  39.852792  32.628571  26.806537  43.221491 -68.919646  159.278492  29.357308  22.058039  16.359391  32.644159 -79.208524  148.803854
282    2.819696  39.852827  32.629991  26.806576  43.221802 -68.920041  159.278388  29.366778  22.068764  16.368900  32.653830 -79.199310  148.813208
283    2.829695  39.852863  32.631411  26.806616  43.222114 -68.920436  159.278285  29.376266  22.079507  16.378426  32.663520 -79.190083  148.822579
284    2.839694  39.852898  32.632831  26.806655  43.222425 -68.920832  159.278182  29.385771  22.090268  16.387968  32.673229 -79.180841  148.831968
285    2.849693  39.852934  32.634251  26.806695  43.222736 -68.921227  159.278079  29.395292  22.101046  16.397526  32.682955 -79.171585  148.841373
286    2.859692  39.852969  32.635671  26.806734  43.223047 -68.921622  159.277975  29.404831  22.111840  16.407100  32.692700 -79.162316  148.850795
287    2.869691  39.853004  32.637092  26.806773  43.223359 -68.922017  159.277872  29.414386  22.122652  16.416691  32.702462 -79.153032  148.860233
288    2.879690  39.853040  32.638512  26.806813  43.223670 -68.922412  159.277769  29.423958  22.133481  16.426297  32.712242 -79.143735  148.869687
289    2.889688  39.853075  32.639932  26.806852  43.223981 -68.922807  159.277666  29.433546  22.144327  16.435919  32.722039 -79.134425  148.879158
290    2.899687  39.853111  32.641352  26.806892  43.224293 -68.923203  159.277563  29.443151  22.155189  16.445556  32.731854 -79.125100  148.888644
291    2.909686  39.853146  32.642772  26.806931  43.224604 -68.923598  159.277460  29.452771  22.166068  16.455209  32.741685 -79.115763  148.898147
292    2.919685  39.853181  32.644192  26.806970  43.224915 -68.923993  159.277356  29.462407  22.176963  16.464877  32.751534 -79.106412  148.907665
293    2.929684  39.853217  32.645612  26.807010  43.225227 -68.924388  159.277253  29.472059  22.187874  16.474560  32.761399 -79.097048  148.917198
294    2.939683  39.853252  32.647032  26.807049  43.225538 -68.924783  159.277150  29.481726  22.198801  16.484258  32.771280 -79.087672  148.926747
295    2.949682  39.853288  32.648452  26.807089  43.225849 -68.925178  159.277047  29.491409  22.209744  16.493970  32.781178 -79.078282  148.936311
296    2.959681  39.853323  32.649872  26.807128  43.226160 -68.925573  159.276944  29.501108  22.220703  16.503698  32.791093 -79.068880  148.945891
297    2.969680  39.853358  32.651292  26.807167  43.226472 -68.925969  159.276841  29.510821  22.231678  16.513439  32.801023 -79.059465  148.955485
298    2.979679  39.853394  32.652712  26.807207  43.226783 -68.926364  159.276738  29.520550  22.242668  16.523196  32.810970 -79.050037  148.965094
299    2.989678  39.853429  32.654132  26.807246  43.227094 -68.926759  159.276635  29.530293  22.253674  16.532966  32.820932 -79.040597  148.974718
300    2.999677  39.853465  32.655552  26.807285  43.227406 -68.927154  159.276532  29.540052  22.264695  16.542751  32.830911 -79.031145  148.984356
301    3.009676  39.853500  32.656973  26.807325  43.227717 -68.927549  159.276429  29.549825  22.275731  16.552550  32.840905 -79.021681  148.994009
302    3.019674  39.853536  32.658393  26.807364  43.228028 -68.927944  159.276326  29.559613  22.286782  16.562363  32.850915 -79.012205  149.003677
303    3.029673  39.853571  32.659813  26.807404  43.228340 -68.928339  159.276223  29.569415  22.297848  16.572190  32.860941 -79.002717  149.013359
304    3.039672  39.853606  32.661233  26.807443  43.228651 -68.928735  159.276120  29.579232  22.308929  16.582031  32.870982 -78.993217  149.023055
305    3.049671  39.853642  32.662653  26.807482  43.228962 -68.929130  159.276017  29.589063  22.320024  16.591885  32.881038 -78.983705  149.032765
306    3.059670  39.853677  32.664073  26.807522  43.229274 -68.929525  159.275914  29.598908  22.331134  16.601752  32.891109 -78.974182  149.042489
307    3.069669  39.853713  32.665493  26.807561  43.229585 -68.929920  159.275811  29.608767  22.342258  16.611633  32.901195 -78.964648  149.052227
308    3.079668  39.853748  32.666913  26.807600  43.229896 -68.930315  159.275708  29.618640  22.353396  16.621527  32.911296 -78.955102  149.061978
309    3.089667  39.853783  32.668333  26.807640  43.230208 -68.930710  159.275605  29.628526  22.364549  16.631434  32.921411 -78.945545  149.071743
310    3.099666  39.853819  32.669754  26.807679  43.230519 -68.931106  159.275502  29.638426  22.375715  16.641354  32.931541 -78.935977  149.081521
311    3.109665  39.853854  32.671174  26.807718  43.230830 -68.931501  159.275399  29.648340  22.386896  16.651287  32.941685 -78.926398  149.091312
312    3.119664  39.853890  32.672594  26.807758  43.231142 -68.931896  159.275296  29.658266  22.398090  16.661232  32.951843 -78.916808  149.101116
313    3.129663  39.853925  32.674014  26.807797  43.231453 -68.932291  159.275193  29.668206  22.409297  16.671190  32.962015 -78.907207  149.110933
314    3.139662  39.853960  32.675434  26.807836  43.231764 -68.932686  159.275090  29.678158  22.420519  16.681160  32.972200 -78.897596  149.120763
315    3.149660  39.853996  32.676854  26.807876  43.232076 -68.933081  159.274988  29.688124  22.431753  16.691143  32.982400 -78.887974  149.130606
316    3.159659  39.854031  32.678274  26.807915  43.232387 -68.933476  159.274885  29.698102  22.443001  16.701137  32.992613 -78.878342  149.140461
317    3.169658  39.854067  32.679694  26.807954  43.232698 -68.933872  159.274782  29.708092  22.454262  16.711144  33.002840 -78.868699  149.150328
318    3.179657  39.854102  32.681115  26.807994  43.233010 -68.934267  159.274679  29.718096  22.465536  16.721163  33.013080 -78.859046  149.160208
319    3.189656  39.854138  32.682535  26.808033  43.233321 -68.934662  159.274576  29.728112  22.476822  16.731193  33.023334 -78.849383  149.170100
320    3.199655  39.854173  32.683955  26.808072  43.233632 -68.935057  159.274474  29.738140  22.488122  16.741236  33.033601 -78.839710  149.180005
321    3.209654  39.854208  32.685375  26.808112  43.233944 -68.935452  159.274371  29.748180  22.499434  16.751290  33.043881 -78.830028  149.189921
322    3.219653  39.854244  32.686795  26.808151  43.234255 -68.935847  159.274268  29.758233  22.510759  16.761355  33.054174 -78.820335  149.199849
323    3.229652  39.854279  32.688215  26.808190  43.234566 -68.936242  159.274166  29.768297  22.522096  16.771432  33.064479 -78.810633  149.209789
324    3.239651  39.854315  32.689636  26.808230  43.234878 -68.936638  159.274063  29.778373  22.533445  16.781520  33.074798 -78.800921  149.219741
325    3.249650  39.854350  32.691056  26.808269  43.235189 -68.937033  159.273960  29.788461  22.544806  16.791619  33.085129 -78.791200  149.229704
326    3.259649  39.854385  32.692476  26.808308  43.235500 -68.937428  159.273858  29.798561  22.556180  16.801729  33.095472 -78.781470  149.239679
327    3.269648  39.854421  32.693896  26.808347  43.235812 -68.937823  159.273755  29.808672  22.567565  16.811850  33.105828 -78.771730  149.249665
328    3.279646  39.854456  32.695316  26.808387  43.236123 -68.938218  159.273652  29.818794  22.578962  16.821982  33.116196 -78.761981  149.259662
329    3.289645  39.854492  32.696737  26.808426  43.236434 -68.938613  159.273550  29.828927  22.590371  16.832125  33.126576 -78.752223  149.269670
330    3.299644  39.854527  32.698157  26.808465  43.236746 -68.939009  159.273447  29.839072  22.601791  16.842278  33.136967 -78.742456  149.279688
331    3.309643  39.854563  32.699577  26.808505  43.237057 -68.939404  159.273345  29.849227  22.613223  16.852441  33.147371 -78.732680  149.289718
332    3.319642  39.854598  32.700997  26.808544  43.237368 -68.939799  159.273242  29.859393  22.624666  16.862615  33.157785 -78.722896  149.299758
333    3.329641  39.854633  32.702417  26.808583  43.237680 -68.940194  159.273140  29.869570  22.636121  16.872799  33.168212 -78.713103  149.309809
334    3.339640  39.854669  32.703838  26.808622  43.237991 -68.940589  159.273037  29.879757  22.647586  16.882992  33.178650 -78.703301  149.319870
335    3.349639  39.854704  32.705258  26.808662  43.238302 -68.940984  159.272935  29.889955  22.659063  16.893196  33.189099 -78.693491  149.329941
336    3.359638  39.854740  32.706678  26.808701  43.238614 -68.941379  159.272833  29.900163  22.670550  16.903410  33.199559 -78.683673  149.340023
337    3.369637  39.854775  32.708098  26.808740  43.238925 -68.941775  159.272730  29.910382  22.682048  16.913634  33.210030 -78.673847  149.350115
338    3.379636  39.854811  32.709519  26.808779  43.239236 -68.942170  159.272628  29.920610  22.693557  16.923867  33.220513 -78.664012  149.360217
339    3.389635  39.854846  32.710939  26.808819  43.239548 -68.942565  159.272526  29.930849  22.705076  16.934110  33.231006 -78.654169  149.370329
340    3.399634  39.854881  32.712359  26.808858  43.239859 -68.942960  159.272423  29.941098  22.716606  16.944362  33.241510 -78.644319  149.380450
341    3.409632  39.854917  32.713779  26.808897  43.240171 -68.943355  159.272321  29.951357  22.728146  16.954624  33.252025 -78.634461  149.390582
342    3.419631  39.854952  32.715200  26.808936  43.240482 -68.943750  159.272219  29.961625  22.739696  16.964894  33.262550 -78.624595  149.400722
343    3.429630  39.854988  32.716620  26.808975  43.240793 -68.944145  159.272117  29.971903  22.751256  16.975174  33.273086 -78.614721  149.410873
344    3.439629  39.855023  32.718040  26.809015  43.241105 -68.944541  159.272014  29.982191  22.762827  16.985463  33.283632 -78.604840  149.421033
345    3.449628  39.855059  32.719461  26.809054  43.241416 -68.944936  159.271912  29.992488  22.774407  16.995761  33.294188 -78.594951  149.431202
346    3.459627  39.855094  32.720881  26.809093  43.241727 -68.945331  159.271810  30.002794  22.785997  17.006068  33.304754 -78.585056  149.441380
347    3.469626  39.855129  32.722301  26.809132  43.242039 -68.945726  159.271708  30.013109  22.797597  17.016383  33.315330 -78.575152  149.451567
348    3.479625  39.855165  32.723722  26.809171  43.242350 -68.946121  159.271606  30.023434  22.809206  17.026707  33.325915 -78.565242  149.461763
349    3.489624  39.855200  32.725142  26.809210  43.242662 -68.946516  159.271504  30.033767  22.820824  17.037039  33.336511 -78.555325  149.471967
350    3.499623  39.855236  32.726562  26.809250  43.242973 -68.946912  159.271402  30.044109  22.832452  17.047380  33.347115 -78.545401  149.482180
351    3.509622  39.855271  32.727983  26.809289  43.243284 -68.947307  159.271300  30.054459  22.844090  17.057729  33.357730 -78.535470  149.492402
352    3.519621  39.855307  32.729403  26.809328  43.243596 -68.947702  159.271198  30.064819  22.855736  17.068086  33.368353 -78.525532  149.502633
353    3.529619  39.855342  32.730823  26.809367  43.243907 -68.948097  159.271096  30.075187  22.867391  17.078451  33.378986 -78.515587  149.512871
354    3.539618  39.855378  32.732244  26.809406  43.244219 -68.948492  159.270994  30.085563  22.879056  17.088824  33.389628 -78.505636  149.523118
355    3.549617  39.855413  32.733664  26.809445  43.244530 -68.948887  159.270893  30.095947  22.890729  17.099205  33.400279 -78.495679  149.533374
356    3.559616  39.855448  32.735084  26.809484  43.244841 -68.949282  159.270791  30.106340  22.902411  17.109594  33.410939 -78.485715  149.543637
357    3.569615  39.855484  32.736505  26.809523  43.245153 -68.949678  159.270689  30.116741  22.914101  17.119990  33.421607 -78.475745  149.553908
358    3.579614  39.855519  32.737925  26.809563  43.245464 -68.950073  159.270587  30.127150  22.925800  17.130394  33.432285 -78.465769  149.564187
359    3.589613  39.855555  32.739346  26.809602  43.245776 -68.950468  159.270486  30.137567  22.937507  17.140805  33.442971 -78.455786  149.574474
360    3.599612  39.855590  32.740766  26.809641  43.246087 -68.950863  159.270384  30.147991  22.949223  17.151224  33.453666 -78.445798  149.584769
361    3.609611  39.855626  32.742186  26.809680  43.246398 -68.951258  159.270283  30.158424  22.960947  17.161650  33.464369 -78.435804  149.595071
362    3.619610  39.855661  32.743607  26.809719  43.246710 -68.951653  159.270181  30.168864  22.972679  17.172083  33.475080 -78.425804  149.605381
363    3.629609  39.855697  32.745027  26.809758  43.247021 -68.952049  159.270080  30.179311  22.984418  17.182523  33.485799 -78.415798  149.615698
364    3.639608  39.855732  32.746448  26.809797  43.247333 -68.952444  159.269978  30.189766  22.996166  17.192970  33.496527 -78.405786  149.626022
365    3.649607  39.855768  32.747868  26.809836  43.247644 -68.952839  159.269877  30.200228  23.007922  17.203424  33.507262 -78.395769  149.636353
366    3.659605  39.855803  32.749289  26.809875  43.247956 -68.953234  159.269775  30.210697  23.019685  17.213885  33.518006 -78.385747  149.646692
367    3.669604  39.855839  32.750709  26.809914  43.248267 -68.953629  159.269674  30.221174  23.031456  17.224352  33.528757 -78.375719  149.657037
368    3.679603  39.855874  32.752130  26.809953  43.248578 -68.954024  159.269573  30.231657  23.043235  17.234826  33.539515 -78.365685  149.667390
369    3.689602  39.855909  32.753550  26.809992  43.248890 -68.954419  159.269472  30.242147  23.055020  17.245307  33.550281 -78.355647  149.677749
370    3.699601  39.855945  32.754971  26.810031  43.249201 -68.954815  159.269371  30.252644  23.066813  17.255793  33.561055 -78.345603  149.688114
371    3.709600  39.855980  32.756391  26.810070  43.249513 -68.955210  159.269269  30.263147  23.078614  17.266286  33.571836 -78.335555  149.698487
372    3.719599  39.856016  32.757812  26.810109  43.249824 -68.955605  159.269168  30.273657  23.090421  17.276786  33.582624 -78.325501  149.708865
373    3.729598  39.856051  32.759232  26.810148  43.250136 -68.956000  159.269067  30.284174  23.102236  17.287291  33.593419 -78.315443  149.719250
374    3.739597  39.856087  32.760653  26.810187  43.250447 -68.956395  159.268967  30.294697  23.114057  17.297802  33.604221 -78.305380  149.729642
375    3.749596  39.856122  32.762074  26.810226  43.250759 -68.956790  159.268866  30.305226  23.125885  17.308319  33.615030 -78.295312  149.740039
376    3.759595  39.856158  32.763494  26.810265  43.251070 -68.957186  159.268765  30.315762  23.137720  17.318842  33.625846 -78.285240  149.750443
377    3.769594  39.856193  32.764915  26.810304  43.251382 -68.957581  159.268664  30.326304  23.149562  17.329371  33.636669 -78.275163  149.760853
378    3.779593  39.856229  32.766335  26.810342  43.251693 -68.957976  159.268563  30.336851  23.161410  17.339906  33.647499 -78.265081  149.771269
379    3.789591  39.856264  32.767756  26.810381  43.252004 -68.958371  159.268463  30.347405  23.173264  17.350446  33.658335 -78.254996  149.781690
380    3.799590  39.856300  32.769177  26.810420  43.252316 -68.958766  159.268362  30.357965  23.185125  17.360991  33.669177 -78.244906  149.792118
381    3.809589  39.856335  32.770597  26.810459  43.252627 -68.959161  159.268262  30.368530  23.196992  17.371542  33.680026 -78.234811  149.802551
382    3.819588  39.856371  32.772018  26.810498  43.252939 -68.959556  159.268161  30.379101  23.208866  17.382098  33.690882 -78.224713  149.812989
383    3.829587  39.856406  32.773439  26.810537  43.253250 -68.959952  159.268061  30.389677  23.220745  17.392659  33.701743 -78.214611  149.823433
384    3.839586  39.856442  32.774860  26.810576  43.253562 -68.960347  159.267960  30.400259  23.232631  17.403225  33.712610 -78.204505  149.833883
385    3.849585  39.856477  32.776280  26.810614  43.253873 -68.960742  159.267860  30.410847  23.244522  17.413796  33.723484 -78.194395  149.844337
386    3.859584  39.856513  32.777701  26.810653  43.254185 -68.961137  159.267760  30.421439  23.256419  17.424373  33.734363 -78.184281  149.854797
387    3.869583  39.856548  32.779122  26.810692  43.254496 -68.961532  159.267660  30.432037  23.268322  17.434954  33.745248 -78.174163  149.865262
388    3.879582  39.856584  32.780543  26.810731  43.254808 -68.961927  159.267560  30.442640  23.280230  17.445539  33.756138 -78.164042  149.875732
389    3.889581  39.856619  32.781963  26.810769  43.255120 -68.962323  159.267460  30.453247  23.292144  17.456130  33.767034 -78.153917  149.886207
390    3.899580  39.856655  32.783384  26.810808  43.255431 -68.962718  159.267360  30.463860  23.304063  17.466724  33.777936 -78.143789  149.896687
391    3.909579  39.856690  32.784805  26.810847  43.255743 -68.963113  159.267260  30.474477  23.315988  17.477324  33.788843 -78.133658  149.907171
392    3.919577  39.856726  32.786226  26.810886  43.256054 -68.963508  159.267160  30.485100  23.327918  17.487927  33.799755 -78.123523  149.917660
393    3.929576  39.856761  32.787647  26.810924  43.256366 -68.963903  159.267061  30.495727  23.339853  17.498535  33.810673 -78.113385  149.928154
394    3.939575  39.856797  32.789068  26.810963  43.256677 -68.964298  159.266961  30.506358  23.351794  17.509148  33.821595 -78.103244  149.938652
395    3.949574  39.856832  32.790488  26.811002  43.256989 -68.964694  159.266862  30.516994  23.363739  17.519764  33.832523 -78.093100  149.949155
396    3.959573  39.856868  32.791909  26.811040  43.257300 -68.965089  159.266762  30.527634  23.375689  17.530384  33.843456 -78.082952  149.959662
397    3.969572  39.856903  32.793330  26.811079  43.257612 -68.965484  159.266663  30.538279  23.387644  17.541009  33.854393 -78.072802  149.970173
398    3.979571  39.856939  32.794751  26.811117  43.257924 -68.965879  159.266564  30.548928  23.399604  17.551637  33.865336 -78.062649  149.980688
399    3.989570  39.856975  32.796172  26.811156  43.258235 -68.966274  159.266464  30.559581  23.411569  17.562269  33.876283 -78.052494  149.991208
400    3.999569  39.857010  32.797593  26.811195  43.258547 -68.966669  159.266365  30.570238  23.423538  17.572905  33.887235 -78.042335  150.001731
401    4.009568  39.857046  32.799014  26.811233  43.258858 -68.967064  159.266266  30.580899  23.435511  17.583544  33.898191 -78.032174  150.012259
402    4.019567  39.857081  32.800435  26.811272  43.259170 -68.967460  159.266168  30.591564  23.447489  17.594187  33.909151 -78.022011  150.022790
403    4.029566  39.857117  32.801856  26.811310  43.259482 -68.967855  159.266069  30.602233  23.459471  17.604833  33.920116 -78.011845  150.033325
404    4.039565  39.857152  32.803278  26.811349  43.259793 -68.968250  159.265970  30.612905  23.471458  17.615483  33.931085 -78.001677  150.043864
405    4.049563  39.857188  32.804699  26.811387  43.260105 -68.968645  159.265871  30.623581  23.483448  17.626136  33.942059 -77.991506  150.054406
406    4.059562  39.857223  32.806120  26.811426  43.260416 -68.969040  159.265773  30.634261  23.495443  17.636792  33.953036 -77.981333  150.064952
407    4.069561  39.857259  32.807541  26.811464  43.260728 -68.969435  159.265675  30.644944  23.507442  17.647452  33.964017 -77.971158  150.075501
408    4.079560  39.857295  32.808962  26.811502  43.261040 -68.969831  159.265576  30.655630  23.519445  17.658114  33.975002 -77.960981  150.086054
409    4.089559  39.857330  32.810383  26.811541  43.261351 -68.970226  159.265478  30.666320  23.531451  17.668779  33.985991 -77.950802  150.096609
410    4.099558  39.857366  32.811805  26.811579  43.261663 -68.970621  159.265380  30.677013  23.543461  17.679448  33.996984 -77.940621  150.107168
411    4.109557  39.857401  32.813226  26.811617  43.261975 -68.971016  159.265282  30.687709  23.555475  17.690119  34.007980 -77.930438  150.117731
412    4.119556  39.857437  32.814647  26.811656  43.262286 -68.971411  159.265184  30.698408  23.567493  17.700792  34.018980 -77.920254  150.128296
413    4.129555  39.857472  32.816068  26.811694  43.262598 -68.971806  159.265087  30.709110  23.579514  17.711469  34.029984 -77.910067  150.138864
414    4.139554  39.857508  32.817490  26.811732  43.262910 -68.972202  159.264989  30.719815  23.591538  17.722148  34.040990 -77.899879  150.149435
415    4.149553  39.857544  32.818911  26.811771  43.263221 -68.972597  159.264891  30.730522  23.603566  17.732829  34.052001 -77.889690  150.160009
416    4.159552  39.857579  32.820333  26.811809  43.263533 -68.972992  159.264794  30.741233  23.615597  17.743513  34.063014 -77.879498  150.170585
417    4.169551  39.857615  32.821754  26.811847  43.263845 -68.973387  159.264697  30.751946  23.627631  17.754200  34.074030 -77.869306  150.181164
418    4.179549  39.857651  32.823175  26.811885  43.264157 -68.973782  159.264600  30.762662  23.639668  17.764888  34.085050 -77.859112  150.191746
419    4.189548  39.857686  32.824597  26.811923  43.264468 -68.974177  159.264503  30.773380  23.651708  17.775579  34.096072 -77.848917  150.202330
420    4.199547  39.857722  32.826018  26.811961  43.264780 -68.974573  159.264406  30.784101  23.663752  17.786272  34.107098 -77.838720  150.212917
421    4.209546  39.857757  32.827440  26.811999  43.265092 -68.974968  159.264309  30.794824  23.675798  17.796967  34.118126 -77.828523  150.223506
422    4.219545  39.857793  32.828862  26.812038  43.265404 -68.975363  159.264213  30.805549  23.687847  17.807664  34.129157 -77.818324  150.234098
423    4.229544  39.857829  32.830283  26.812076  43.265715 -68.975758  159.264116  30.816276  23.699899  17.818362  34.140191 -77.808124  150.244691
424    4.239543  39.857864  32.831705  26.812114  43.266027 -68.976153  159.264020  30.827006  23.711953  17.829063  34.151227 -77.797924  150.255287
425    4.249542  39.857900  32.833126  26.812152  43.266339 -68.976548  159.263924  30.837738  23.724010  17.839765  34.162266 -77.787722  150.265885
426    4.259541  39.857936  32.834548  26.812189  43.266651 -68.976944  159.263828  30.848471  23.736069  17.850470  34.173307 -77.777520  150.276485
427    4.269540  39.857971  32.835970  26.812227  43.266963 -68.977339  159.263732  30.859207  23.748131  17.861175  34.184351 -77.767317  150.287086
428    4.279539  39.858007  32.837392  26.812265  43.267274 -68.977734  159.263636  30.869944  23.760195  17.871882  34.195397 -77.757113  150.297690
429    4.289538  39.858043  32.838813  26.812303  43.267586 -68.978129  159.263541  30.880683  23.772262  17.882591  34.206445 -77.746909  150.308295
430    4.299536  39.858078  32.840235  26.812341  43.267898 -68.978524  159.263446  30.891424  23.784331  17.893301  34.217495 -77.736704  150.318902
431    4.309535  39.858114  32.841657  26.812379  43.268210 -68.978919  159.263350  30.902166  23.796401  17.904012  34.228547 -77.726498  150.329511
432    4.319534  39.858150  32.843079  26.812416  43.268522 -68.979315  159.263255  30.912910  23.808474  17.914724  34.239601 -77.716292  150.340121
433    4.329533  39.858185  32.844501  26.812454  43.268834 -68.979710  159.263160  30.923655  23.820549  17.925438  34.250657 -77.706086  150.350733
434    4.339532  39.858221  32.845923  26.812492  43.269146 -68.980105  159.263066  30.934401  23.832626  17.936153  34.261715 -77.695879  150.361346
435    4.349531  39.858257  32.847345  26.812530  43.269458 -68.980500  159.262971  30.945149  23.844705  17.946869  34.272775 -77.685673  150.371961
436    4.359530  39.858292  32.848767  26.812567  43.269769 -68.980895  159.262877  30.955898  23.856785  17.957585  34.283836 -77.675466  150.382576
437    4.369529  39.858328  32.850189  26.812605  43.270081 -68.981290  159.262783  30.966649  23.868867  17.968303  34.294899 -77.665259  150.393194
438    4.379528  39.858364  32.851612  26.812642  43.270393 -68.981686  159.262689  30.977400  23.880951  17.979021  34.305963 -77.655052  150.403812
439    4.389527  39.858400  32.853034  26.812680  43.270705 -68.982081  159.262595  30.988152  23.893036  17.989740  34.317029 -77.644845  150.414431
440    4.399526  39.858435  32.854456  26.812717  43.271017 -68.982476  159.262502  30.998906  23.905123  18.000460  34.328096 -77.634638  150.425052
441    4.409525  39.858471  32.855878  26.812755  43.271329 -68.982871  159.262408  31.009660  23.917211  18.011181  34.339165 -77.624431  150.435673
442    4.419524  39.858507  32.857301  26.812792  43.271641 -68.983266  159.262315  31.020415  23.929301  18.021902  34.350235 -77.614224  150.446295
443    4.429522  39.858543  32.858723  26.812829  43.271953 -68.983661  159.262222  31.031171  23.941391  18.032623  34.361306 -77.604018  150.456919
444    4.439521  39.858578  32.860146  26.812867  43.272265 -68.984057  159.262129  31.041928  23.953483  18.043345  34.372378 -77.593812  150.467542
445    4.449520  39.858614  32.861568  26.812904  43.272577 -68.984452  159.262037  31.052685  23.965577  18.054067  34.383451 -77.583606  150.478167
446    4.459519  39.858650  32.862991  26.812941  43.272889 -68.984847  159.261944  31.063442  23.977671  18.064789  34.394525 -77.573401  150.488792
447    4.469518  39.858686  32.864413  26.812978  43.273202 -68.985242  159.261852  31.074201  23.989766  18.075512  34.405600 -77.563197  150.499418
448    4.479517  39.858721  32.865836  26.813015  43.273514 -68.985637  159.261760  31.084959  24.001862  18.086235  34.416675 -77.552993  150.510045
449    4.489516  39.858757  32.867258  26.813052  43.273826 -68.986032  159.261669  31.095718  24.013959  18.096958  34.427752 -77.542789  150.520671
450    4.499515  39.858793  32.868681  26.813089  43.274138 -68.986428  159.261577  31.106477  24.026057  18.107680  34.438829 -77.532587  150.531298
451    4.509514  39.858829  32.870104  26.813126  43.274450 -68.986823  159.261486  31.117236  24.038156  18.118403  34.449906 -77.522385  150.541926
452    4.519513  39.858865  32.871527  26.813163  43.274762 -68.987218  159.261395  31.127995  24.050255  18.129126  34.460984 -77.512184  150.552554
453    4.529512  39.858901  32.872950  26.813200  43.275074 -68.987613  159.261305  31.138755  24.062355  18.139848  34.472063 -77.501983  150.563182
454    4.539511  39.858936  32.874373  26.813237  43.275386 -68.988008  159.261214  31.149514  24.074456  18.150570  34.483142 -77.491784  150.573810
455    4.549510  39.858972  32.875796  26.813274  43.275699 -68.988404  159.261124  31.160274  24.086556  18.161292  34.494221 -77.481586  150.584438
456    4.559508  39.859008  32.877219  26.813311  43.276011 -68.988799  159.261034  31.171033  24.098658  18.172013  34.505300 -77.471389  150.595066
457    4.569507  39.859044  32.878642  26.813347  43.276323 -68.989194  159.260945  31.181792  24.110759  18.182734  34.516380 -77.461193  150.605694
458    4.579506  39.859080  32.880065  26.813384  43.276635 -68.989589  159.260855  31.192551  24.122861  18.193454  34.527460 -77.450998  150.616323
459    4.589505  39.859116  32.881489  26.813420  43.276948 -68.989984  159.260766  31.203309  24.134964  18.204174  34.538540 -77.440804  150.626951
460    4.599504  39.859152  32.882912  26.813457  43.277260 -68.990379  159.260677  31.214067  24.147066  18.214893  34.549620 -77.430612  150.637579
461    4.609503  39.859188  32.884335  26.813493  43.277572 -68.990775  159.260589  31.224825  24.159168  18.225612  34.560700 -77.420420  150.648206
462    4.619502  39.859224  32.885759  26.813530  43.277885 -68.991170  159.260501  31.235582  24.171271  18.236330  34.571780 -77.410231  150.658834
463    4.629501  39.859259  32.887182  26.813566  43.278197 -68.991565  159.260413  31.246339  24.183373  18.247047  34.582860 -77.400043  150.669461
464    4.639500  39.859295  32.888606  26.813602  43.278509 -68.991960  159.260325  31.257095  24.195476  18.257763  34.593939 -77.389856  150.680087
465    4.649499  39.859331  32.890030  26.813639  43.278822 -68.992355  159.260238  31.267850  24.207578  18.268478  34.605018 -77.379671  150.690713
466    4.659498  39.859367  32.891453  26.813675  43.279134 -68.992751  159.260151  31.278605  24.219680  18.279192  34.616097 -77.369487  150.701339
467    4.669497  39.859403  32.892877  26.813711  43.279447 -68.993146  159.260064  31.289359  24.231782  18.289904  34.627175 -77.359305  150.711964
468    4.679496  39.859439  32.894301  26.813747  43.279759 -68.993541  159.259978  31.300111  24.243883  18.300616  34.638252 -77.349125  150.722588
469    4.689494  39.859475  32.895725  26.813783  43.280072 -68.993936  159.259892  31.310863  24.255984  18.311327  34.649329 -77.338947  150.733211
470    4.699493  39.859511  32.897149  26.813819  43.280384 -68.994331  159.259806  31.321614  24.268084  18.322036  34.660405 -77.328770  150.743834
471    4.709492  39.859547  32.898573  26.813855  43.280697 -68.994727  159.259721  31.332364  24.280184  18.332744  34.671481 -77.318596  150.754456
472    4.719491  39.859583  32.899998  26.813890  43.281009 -68.995122  159.259636  31.343112  24.292284  18.343450  34.682555 -77.308423  150.765077
473    4.729490  39.859619  32.901422  26.813926  43.281322 -68.995517  159.259551  31.353860  24.304383  18.354155  34.693629 -77.298252  150.775697
474    4.739489  39.859656  32.902846  26.813962  43.281634 -68.995912  159.259467  31.364606  24.316481  18.364859  34.704702 -77.288084  150.786316
475    4.749488  39.859692  32.904271  26.813997  43.281947 -68.996307  159.259383  31.375351  24.328578  18.375561  34.715774 -77.277917  150.796934
476    4.759487  39.859728  32.905695  26.814033  43.282260 -68.996702  159.259300  31.386094  24.340675  18.386262  34.726845 -77.267753  150.807551
477    4.769486  39.859764  32.907120  26.814068  43.282572 -68.997098  159.259216  31.396836  24.352770  18.396960  34.737915 -77.257591  150.818167
478    4.779485  39.859800  32.908545  26.814103  43.282885 -68.997493  159.259134  31.407577  24.364865  18.407657  34.748984 -77.247431  150.828782
479    4.789484  39.859836  32.909970  26.814139  43.283198 -68.997888  159.259051  31.418316  24.376959  18.418353  34.760052 -77.237273  150.839396
480    4.799483  39.859872  32.911394  26.814174  43.283511 -68.998283  159.258970  31.429054  24.389052  18.429046  34.771119 -77.227118  150.850008
481    4.809482  39.859908  32.912819  26.814209  43.283824 -68.998678  159.258888  31.439790  24.401144  18.439738  34.782184 -77.216965  150.860620
482    4.819480  39.859945  32.914245  26.814244  43.284136 -68.999074  159.258807  31.450524  24.413234  18.450427  34.793248 -77.206815  150.871229
483    4.829479  39.859981  32.915670  26.814279  43.284449 -68.999469  159.258726  31.461257  24.425323  18.461115  34.804310 -77.196667  150.881838
484    4.839478  39.860017  32.917095  26.814314  43.284762 -68.999864  159.258646  31.471988  24.437411  18.471800  34.815371 -77.186522  150.892445
485    4.849477  39.860053  32.918520  26.814348  43.285075 -69.000259  159.258566  31.482716  24.449498  18.482484  34.826430 -77.176379  150.903050
486    4.859476  39.860089  32.919946  26.814383  43.285388 -69.000655  159.258487  31.493443  24.461584  18.493165  34.837488 -77.166239  150.913654
487    4.869475  39.860126  32.921372  26.814418  43.285701 -69.001050  159.258408  31.504168  24.473668  18.503844  34.848544 -77.156102  150.924256
488    4.879474  39.860162  32.922797  26.814452  43.286014 -69.001445  159.258330  31.514891  24.485750  18.514520  34.859598 -77.145968  150.934856
489    4.889473  39.860198  32.924223  26.814486  43.286327 -69.001840  159.258252  31.525611  24.497831  18.525194  34.870650 -77.135836  150.945455
490    4.899472  39.860235  32.925649  26.814521  43.286640 -69.002235  159.258175  31.536330  24.509910  18.535866  34.881701 -77.125707  150.956052
491    4.909471  39.860271  32.927075  26.814555  43.286953 -69.002631  159.258098  31.547046  24.521988  18.546535  34.892749 -77.115581  150.966647
492    4.919470  39.860307  32.928501  26.814589  43.287266 -69.003026  159.258022  31.557760  24.534064  18.557202  34.903796 -77.105458  150.977240
493    4.929469  39.860344  32.929928  26.814623  43.287580 -69.003421  159.257946  31.568472  24.546139  18.567866  34.914841 -77.095339  150.987832
494    4.939468  39.860380  32.931354  26.814657  43.287893 -69.003816  159.257870  31.579181  24.558211  18.578528  34.925884 -77.085222  150.998421
495    4.949466  39.860416  32.932781  26.814691  43.288206 -69.004211  159.257796  31.589888  24.570282  18.589187  34.936924 -77.075108  151.009009
496    4.959465  39.860453  32.934207  26.814724  43.288519 -69.004607  159.257721  31.600593  24.582350  18.599843  34.947963 -77.064997  151.019595
497    4.969464  39.860489  32.935634  26.814758  43.288833 -69.005002  159.257648  31.611295  24.594417  18.610496  34.958999 -77.054890  151.030179
498    4.979463  39.860526  32.937061  26.814791  43.289146 -69.005397  159.257575  31.621995  24.606482  18.621147  34.970033 -77.044786  151.040760
499    4.989462  39.860562  32.938488  26.814825  43.289459 -69.005792  159.257502  31.632692  24.618545  18.631795  34.981065 -77.034685  151.051340
500    4.999461  39.860599  32.939915  26.814858  43.289773 -69.006188  159.257430  31.643386  24.630606  18.642440  34.992095 -77.024588  151.061918
501    5.009460  39.860635  32.941342  26.814891  43.290086 -69.006583  159.257359  31.654078  24.642664  18.653081  35.003122 -77.014494  151.072493
502    5.019459  39.860672  32.942770  26.814924  43.290400 -69.006978  159.257288  31.664766  24.654720  18.663720  35.014146 -77.004403  151.083066
503    5.029458  39.860708  32.944197  26.814957  43.290714 -69.007373  159.257218  31.675452  24.666774  18.674356  35.025168 -76.994316  151.093636
504    5.039457  39.860745  32.945625  26.814989  43.291027 -69.007768  159.257148  31.686135  24.678826  18.684988  35.036187 -76.984232  151.104205
505    5.049456  39.860782  32.947053  26.815022  43.291341 -69.008164  159.257079  31.696815  24.690876  18.695617  35.047204 -76.974152  151.114771
506    5.059455  39.860818  32.948481  26.815055  43.291655 -69.008559  159.257011  31.707492  24.702923  18.706243  35.058218 -76.964076  151.125334
507    5.069453  39.860855  32.949909  26.815087  43.291968 -69.008954  159.256944  31.718166  24.714967  18.716866  35.069228 -76.954003  151.135895
508    5.079452  39.860892  32.951338  26.815119  43.292282 -69.009349  159.256877  31.728837  24.727009  18.727485  35.080237 -76.943934  151.146454
509    5.089451  39.860928  32.952766  26.815151  43.292596 -69.009745  159.256811  31.739505  24.739049  18.738101  35.091242 -76.933868  151.157010
510    5.099450  39.860965  32.954195  26.815183  43.292910 -69.010140  159.256745  31.750169  24.751086  18.748713  35.102244 -76.923806  151.167563
511    5.109449  39.861002  32.955624  26.815215  43.293224 -69.010535  159.256681  31.760831  24.763120  18.759322  35.113244 -76.913749  151.178114
512    5.119448  39.861039  32.957053  26.815247  43.293538 -69.010930  159.256616  31.771489  24.775152  18.769927  35.124241 -76.903695  151.188662
513    5.129447  39.861075  32.958482  26.815278  43.293852 -69.011326  159.256553  31.782144  24.787181  18.780529  35.135234 -76.893645  151.199208
514    5.139446  39.861112  32.959911  26.815310  43.294166 -69.011721  159.256491  31.792795  24.799207  18.791127  35.146225 -76.883599  151.209751
515    5.149445  39.861149  32.961340  26.815341  43.294480 -69.012116  159.256429  31.803443  24.811230  18.801722  35.157212 -76.873557  151.220292
516    5.159444  39.861186  32.962770  26.815372  43.294794 -69.012511  159.256368  31.814088  24.823251  18.812312  35.168197 -76.863519  151.230829
517    5.169443  39.861223  32.964200  26.815403  43.295108 -69.012907  159.256308  31.824729  24.835268  18.822899  35.179178 -76.853485  151.241364
518    5.179442  39.861260  32.965630  26.815434  43.295423 -69.013302  159.256248  31.835367  24.847283  18.833482  35.190156 -76.843456  151.251897
519    5.189441  39.861297  32.967060  26.815465  43.295737 -69.013697  159.256190  31.846001  24.859295  18.844062  35.201130 -76.833430  151.262426
520    5.199439  39.861334  32.968491  26.815495  43.296052 -69.014092  159.256132  31.856632  24.871303  18.854637  35.212101 -76.823409  151.272952
521    5.209438  39.861371  32.969921  26.815525  43.296366 -69.014488  159.256075  31.867258  24.883309  18.865208  35.223069 -76.813392  151.283476
522    5.219437  39.861408  32.971352  26.815555  43.296681 -69.014883  159.256019  31.877881  24.895311  18.875775  35.234033 -76.803379  151.293996
523    5.229436  39.861445  32.972783  26.815585  43.296995 -69.015278  159.255964  31.888500  24.907310  18.886338  35.244993 -76.793371  151.304514
524    5.239435  39.861482  32.974214  26.815615  43.297310 -69.015674  159.255910  31.899116  24.919306  18.896897  35.255950 -76.783367  151.315028
525    5.249434  39.861519  32.975646  26.815645  43.297624 -69.016069  159.255857  31.909727  24.931299  18.907451  35.266903 -76.773367  151.325540
526    5.259433  39.861557  32.977077  26.815674  43.297939 -69.016464  159.255804  31.920334  24.943288  18.918002  35.277853 -76.763372  151.336048
527    5.269432  39.861594  32.978509  26.815704  43.298254 -69.016859  159.255753  31.930938  24.955275  18.928548  35.288799 -76.753381  151.346553
528    5.279431  39.861631  32.979941  26.815733  43.298569 -69.017255  159.255702  31.941537  24.967257  18.939089  35.299741 -76.743395  151.357056
529    5.289430  39.861668  32.981373  26.815762  43.298884 -69.017650  159.255653  31.952132  24.979237  18.949627  35.310679 -76.733413  151.367555
530    5.299429  39.861706  32.982806  26.815790  43.299199 -69.018045  159.255604  31.962724  24.991212  18.960160  35.321613 -76.723437  151.378050
531    5.309428  39.861743  32.984239  26.815819  43.299514 -69.018441  159.255557  31.973311  25.003185  18.970688  35.332544 -76.713464  151.388543
532    5.319427  39.861781  32.985672  26.815847  43.299829 -69.018836  159.255510  31.983894  25.015153  18.981212  35.343471 -76.703497  151.399033
533    5.329425  39.861818  32.987105  26.815875  43.300145 -69.019231  159.255465  31.994473  25.027119  18.991732  35.354393 -76.693534  151.409519
534    5.339424  39.861856  32.988538  26.815903  43.300460 -69.019626  159.255421  32.005048  25.039080  19.002247  35.365312 -76.683576  151.420003
535    5.349423  39.861893  32.989972  26.815931  43.300775 -69.020022  159.255378  32.015618  25.051038  19.012757  35.376227 -76.673623  151.430483
536    5.359422  39.861931  32.991406  26.815958  43.301091 -69.020417  159.255335  32.026184  25.062992  19.023263  35.387138 -76.663675  151.440960
537    5.369421  39.861968  32.992840  26.815986  43.301406 -69.020812  159.255294  32.036746  25.074943  19.033763  35.398045 -76.653731  151.451433
538    5.379420  39.862006  32.994274  26.816013  43.301722 -69.021208  159.255255  32.047303  25.086889  19.044259  35.408947 -76.643793  151.461903
539    5.389419  39.862044  32.995709  26.816040  43.302038 -69.021603  159.255216  32.057856  25.098832  19.054751  35.419845 -76.633859  151.472370
540    5.399418  39.862081  32.997144  26.816066  43.302353 -69.021998  159.255178  32.068404  25.110771  19.065237  35.430739 -76.623931  151.482833
541    5.409417  39.862119  32.998579  26.816093  43.302669 -69.022394  159.255142  32.078948  25.122706  19.075718  35.441629 -76.614007  151.493293
542    5.419416  39.862157  33.000015  26.816119  43.302985 -69.022789  159.255107  32.089487  25.134637  19.086195  35.452514 -76.604089  151.503750
543    5.429415  39.862195  33.001451  26.816145  43.303301 -69.023184  159.255073  32.100021  25.146565  19.096666  35.463394 -76.594176  151.514202
544    5.439414  39.862233  33.002887  26.816171  43.303617 -69.023580  159.255041  32.110551  25.158488  19.107132  35.474270 -76.584267  151.524652
545    5.449413  39.862271  33.004323  26.816196  43.303933 -69.023975  159.255010  32.121076  25.170407  19.117593  35.485142 -76.574364  151.535098
546    5.459411  39.862309  33.005760  26.816221  43.304250 -69.024370  159.254980  32.131596  25.182322  19.128049  35.496008 -76.564467  151.545540
547    5.469410  39.862347  33.007197  26.816246  43.304566 -69.024766  159.254951  32.142111  25.194233  19.138500  35.506871 -76.554574  151.555979
548    5.479409  39.862385  33.008634  26.816271  43.304883 -69.025161  159.254924  32.152622  25.206140  19.148946  35.517729 -76.544687  151.566414
549    5.489408  39.862423  33.010072  26.816295  43.305199 -69.025556  159.254898  32.163127  25.218042  19.159386  35.528582 -76.534805  151.576846
550    5.499407  39.862462  33.011510  26.816319  43.305516 -69.025952  159.254874  32.173628  25.229941  19.169821  35.539431 -76.524929  151.587275
551    5.509406  39.862500  33.012948  26.816343  43.305832 -69.026347  159.254851  32.184124  25.241835  19.180251  35.550275 -76.515057  151.597700
552    5.519405  39.862538  33.014387  26.816367  43.306149 -69.026742  159.254829  32.194615  25.253725  19.190676  35.561114 -76.505192  151.608121
553    5.529404  39.862577  33.015826  26.816390  43.306466 -69.027138  159.254809  32.205101  25.265610  19.201095  35.571949 -76.495332  151.618539
554    5.539403  39.862615  33.017265  26.816413  43.306783 -69.027533  159.254791  32.215582  25.277492  19.211508  35.582779 -76.485477  151.628954
555    5.549402  39.862653  33.018704  26.816436  43.307100 -69.027929  159.254774  32.226058  25.289368  19.221916  35.593604 -76.475628  151.639365
556    5.559401  39.862692  33.020144  26.816458  43.307418 -69.028324  159.254759  32.236529  25.301241  19.232319  35.604424 -76.465785  151.649772
557    5.569400  39.862731  33.021585  26.816481  43.307735 -69.028719  159.254745  32.246994  25.313109  19.242716  35.615239 -76.455947  151.660175
558    5.579399  39.862769  33.023025  26.816502  43.308052 -69.029115  159.254733  32.257455  25.324972  19.253107  35.626049 -76.446114  151.670575
559    5.589397  39.862808  33.024466  26.816524  43.308370 -69.029510  159.254722  32.267910  25.336831  19.263492  35.636854 -76.436288  151.680971
560    5.599396  39.862847  33.025908  26.816545  43.308688 -69.029906  159.254713  32.278360  25.348685  19.273872  35.647654 -76.426467  151.691364
561    5.609395  39.862886  33.027350  26.816566  43.309006 -69.030301  159.254706  32.288804  25.360535  19.284246  35.658448 -76.416652  151.701752
562    5.619394  39.862925  33.028792  26.816587  43.309323 -69.030696  159.254701  32.299243  25.372380  19.294614  35.669238 -76.406842  151.712137
563    5.629393  39.862964  33.030235  26.816607  43.309641 -69.031092  159.254697  32.309676  25.384221  19.304976  35.680022 -76.397039  151.722519
564    5.639392  39.863003  33.031678  26.816627  43.309960 -69.031487  159.254695  32.320104  25.396057  19.315332  35.690801 -76.387241  151.732896
565    5.649391  39.863042  33.033121  26.816647  43.310278 -69.031883  159.254695  32.330527  25.407888  19.325683  35.701574 -76.377449  151.743270
566    5.659390  39.863081  33.034565  26.816666  43.310596 -69.032278  159.254697  32.340944  25.419714  19.336027  35.712343 -76.367663  151.753640
567    5.669389  39.863120  33.036009  26.816685  43.310915 -69.032673  159.254701  32.351356  25.431536  19.346365  35.723106 -76.357883  151.764007
568    5.679388  39.863159  33.037454  26.816703  43.311233 -69.033069  159.254706  32.361762  25.443353  19.356698  35.733864 -76.348109  151.774370
569    5.689387  39.863199  33.038899  26.816721  43.311552 -69.033464  159.254714  32.372162  25.455165  19.367024  35.744617 -76.338341  151.784729
570    5.699386  39.863238  33.040345  26.816739  43.311871 -69.033860  159.254723  32.382558  25.466972  19.377344  35.755364 -76.328579  151.795085
571    5.709385  39.863278  33.041791  26.816757  43.312190 -69.034255  159.254735  32.392947  25.478774  19.387658  35.766106 -76.318823  151.805438
572    5.719383  39.863318  33.043237  26.816774  43.312509 -69.034651  159.254749  32.403331  25.490572  19.397966  35.776842 -76.309073  151.815786
573    5.729382  39.863357  33.044684  26.816790  43.312829 -69.035046  159.254764  32.413709  25.502364  19.408268  35.787574 -76.299329  151.826131
574    5.739381  39.863397  33.046132  26.816807  43.313148 -69.035442  159.254782  32.424081  25.514152  19.418563  35.798299 -76.289592  151.836472
575    5.749380  39.863437  33.047580  26.816822  43.313468 -69.035837  159.254802  32.434448  25.525935  19.428852  35.809019 -76.279860  151.846810
576    5.759379  39.863477  33.049028  26.816838  43.313787 -69.036233  159.254825  32.444809  25.537712  19.439134  35.819733 -76.270135  151.857144
577    5.769378  39.863517  33.050477  26.816853  43.314107 -69.036628  159.254849  32.455163  25.549485  19.449410  35.830442 -76.260416  151.867474
578    5.779377  39.863557  33.051926  26.816868  43.314427 -69.037024  159.254876  32.465512  25.561252  19.459680  35.841144 -76.250703  151.877800
579    5.789376  39.863597  33.053376  26.816882  43.314747 -69.037419  159.254905  32.475855  25.573014  19.469943  35.851841 -76.240997  151.888123
580    5.799375  39.863637  33.054827  26.816896  43.315068 -69.037815  159.254936  32.486192  25.584772  19.480200  35.862532 -76.231297  151.898442
581    5.809374  39.863678  33.056278  26.816909  43.315388 -69.038210  159.254970  32.496523  25.596524  19.490449  35.873218 -76.221603  151.908757
582    5.819373  39.863718  33.057729  26.816922  43.315709 -69.038606  159.255006  32.506847  25.608271  19.500693  35.883897 -76.211916  151.919069
583    5.829372  39.863759  33.059182  26.816934  43.316030 -69.039001  159.255045  32.517166  25.620012  19.510929  35.894570 -76.202235  151.929377
584    5.839370  39.863799  33.060634  26.816946  43.316351 -69.039397  159.255086  32.527479  25.631749  19.521159  35.905238 -76.192560  151.939681
585    5.849369  39.863840  33.062088  26.816958  43.316672 -69.039792  159.255130  32.537785  25.643480  19.531382  35.915900 -76.182892  151.949982
586    5.859368  39.863881  33.063541  26.816969  43.316993 -69.040188  159.255176  32.548086  25.655206  19.541599  35.926556 -76.173231  151.960279
587    5.869367  39.863922  33.064996  26.816979  43.317315 -69.040583  159.255225  32.558380  25.666927  19.551808  35.937206 -76.163576  151.970573
588    5.879366  39.863963  33.066451  26.816989  43.317636 -69.040979  159.255277  32.568668  25.678643  19.562011  35.947850 -76.153928  151.980864
589    5.889365  39.864004  33.067907  26.816999  43.317958 -69.041375  159.255331  32.578951  25.690353  19.572207  35.958489 -76.144286  151.991151
590    5.899364  39.864045  33.069363  26.817008  43.318280 -69.041770  159.255388  32.589226  25.702058  19.582396  35.969121 -76.134651  152.001434
591    5.909363  39.864086  33.070820  26.817016  43.318603 -69.042166  159.255448  32.599496  25.713757  19.592579  35.979747 -76.125023  152.011714
592    5.919362  39.864128  33.072277  26.817024  43.318925 -69.042561  159.255511  32.609760  25.725451  19.602754  35.990368 -76.115401  152.021991
593    5.929361  39.864169  33.073736  26.817032  43.319248 -69.042957  159.255577  32.620017  25.737140  19.612922  36.000982 -76.105786  152.032264
594    5.939360  39.864211  33.075194  26.817039  43.319570 -69.043353  159.255645  32.630267  25.748823  19.623083  36.011590 -76.096177  152.042534
595    5.949359  39.864253  33.076654  26.817045  43.319893 -69.043748  159.255717  32.640511  25.760501  19.633237  36.022191 -76.086576  152.052800
596    5.959358  39.864295  33.078114  26.817051  43.320216 -69.044144  159.255792  32.650749  25.772173  19.643384  36.032787 -76.076981  152.063063
597    5.969356  39.864337  33.079575  26.817056  43.320540 -69.044540  159.255870  32.660980  25.783840  19.653523  36.043375 -76.067393  152.073322
598    5.979355  39.864379  33.081037  26.817061  43.320863 -69.044935  159.255951  32.671205  25.795501  19.663655  36.053958 -76.057812  152.083578
599    5.989354  39.864421  33.082499  26.817065  43.321187 -69.045331  159.256035  32.681423  25.807157  19.673780  36.064534 -76.048237  152.093830
600    5.999353  39.864463  33.083962  26.817068  43.321511 -69.045727  159.256123  32.691634  25.818808  19.683898  36.075104 -76.038670  152.104079
601    6.009352  39.864506  33.085426  26.817071  43.321836 -69.046122  159.256214  32.701839  25.830452  19.694008  36.085667 -76.029109  152.114325
602    6.019351  39.864549  33.086891  26.817073  43.322160 -69.046518  159.256308  32.712037  25.842091  19.704111  36.096224 -76.019556  152.124567
603    6.029350  39.864591  33.088356  26.817075  43.322485 -69.046914  159.256406  32.722229  25.853725  19.714206  36.106775 -76.010009  152.134807
604    6.039349  39.864634  33.089822  26.817076  43.322810 -69.047309  159.256507  32.732414  25.865353  19.724294  36.117319 -76.000469  152.145043
605    6.049348  39.864677  33.091289  26.817076  43.323135 -69.047705  159.256612  32.742593  25.876975  19.734375  36.127857 -75.990937  152.155276
606    6.059347  39.864720  33.092757  26.817076  43.323460 -69.048101  159.256720  32.752764  25.888592  19.744448  36.138389 -75.981411  152.165506
607    6.069346  39.864763  33.094226  26.817075  43.323786 -69.048497  159.256832  32.762930  25.900203  19.754513  36.148914 -75.971893  152.175734
608    6.079345  39.864807  33.095695  26.817073  43.324112 -69.048892  159.256948  32.773088  25.911808  19.764571  36.159433 -75.962381  152.185958
609    6.089344  39.864850  33.097166  26.817071  43.324438 -69.049288  159.257067  32.783240  25.923408  19.774622  36.169945 -75.952877  152.196179
610    6.099342  39.864894  33.098637  26.817068  43.324764 -69.049684  159.257191  32.793385  25.935002  19.784664  36.180451 -75.943380  152.206398
611    6.109341  39.864938  33.100109  26.817064  43.325091 -69.050080  159.257318  32.803524  25.946590  19.794699  36.190950 -75.933890  152.216613
612    6.119340  39.864982  33.101582  26.817060  43.325417 -69.050476  159.257449  32.813655  25.958173  19.804727  36.201442 -75.924407  152.226826
613    6.129339  39.865026  33.103055  26.817055  43.325745 -69.050871  159.257584  32.823780  25.969750  19.814746  36.211928 -75.914932  152.237035
614    6.139338  39.865070  33.104530  26.817049  43.326072 -69.051267  159.257724  32.833897  25.981321  19.824757  36.222407 -75.905463  152.247242
615    6.149337  39.865115  33.106006  26.817042  43.326400 -69.051663  159.257867  32.844008  25.992886  19.834761  36.232879 -75.896002  152.257446
616    6.159336  39.865159  33.107482  26.817035  43.326728 -69.052059  159.258015  32.854111  26.004446  19.844757  36.243344 -75.886548  152.267647
617    6.169335  39.865204  33.108960  26.817026  43.327056 -69.052455  159.258167  32.864208  26.016000  19.854744  36.253802 -75.877102  152.277845
618    6.179334  39.865249  33.110439  26.817017  43.327384 -69.052851  159.258324  32.874297  26.027547  19.864724  36.264254 -75.867663  152.288040
619    6.189333  39.865294  33.111918  26.817008  43.327713 -69.053247  159.258485  32.884380  26.039090  19.874695  36.274698 -75.858231  152.298233
620    6.199332  39.865339  33.113399  26.816997  43.328042 -69.053643  159.258650  32.894455  26.050626  19.884659  36.285136 -75.848806  152.308424
621    6.209331  39.865385  33.114880  26.816986  43.328372 -69.054039  159.258820  32.904523  26.062157  19.894614  36.295567 -75.839389  152.318612
622    6.219330  39.865431  33.116363  26.816973  43.328701 -69.054435  159.258995  32.914585  26.073681  19.904562  36.305992 -75.829979  152.328797
623    6.229328  39.865476  33.117847  26.816960  43.329031 -69.054830  159.259175  32.924639  26.085200  19.914501  36.316409 -75.820577  152.338980
624    6.239327  39.865522  33.119331  26.816946  43.329362 -69.055226  159.259359  32.934686  26.096713  19.924432  36.326820 -75.811183  152.349161
625    6.249326  39.865568  33.120817  26.816931  43.329692 -69.055622  159.259548  32.944726  26.108220  19.934355  36.337224 -75.801795  152.359340
626    6.259325  39.865615  33.122304  26.816916  43.330023 -69.056018  159.259743  32.954760  26.119721  19.944269  36.347621 -75.792416  152.369517
627    6.269324  39.865661  33.123792  26.816899  43.330354 -69.056414  159.259942  32.964786  26.131217  19.954175  36.358011 -75.783044  152.379692
628    6.279323  39.865708  33.125282  26.816881  43.330686 -69.056811  159.260146  32.974805  26.142706  19.964073  36.368394 -75.773679  152.389864
629    6.289322  39.865755  33.126772  26.816863  43.331018 -69.057207  159.260356  32.984816  26.154190  19.973963  36.378770 -75.764322  152.400035
630    6.299321  39.865802  33.128264  26.816844  43.331350 -69.057603  159.260571  32.994821  26.165668  19.983844  36.389140 -75.754973  152.410204
631    6.309320  39.865849  33.129757  26.816823  43.331683 -69.057999  159.260791  33.004818  26.177139  19.993717  36.399502 -75.745631  152.420371
632    6.319319  39.865897  33.131251  26.816802  43.332016 -69.058395  159.261017  33.014807  26.188605  20.003581  36.409857 -75.736297  152.430535
633    6.329318  39.865945  33.132746  26.816779  43.332349 -69.058791  159.261248  33.024790  26.200065  20.013436  36.420204 -75.726970  152.440698
634    6.339317  39.865993  33.134243  26.816756  43.332683 -69.059187  159.261485  33.034765  26.211519  20.023283  36.430545 -75.717651  152.450859
635    6.349316  39.866041  33.135740  26.816732  43.333017 -69.059583  159.261728  33.044732  26.222968  20.033121  36.440878 -75.708340  152.461019
636    6.359314  39.866089  33.137240  26.816706  43.333351 -69.059979  159.261977  33.054692  26.234410  20.042951  36.451204 -75.699037  152.471177
637    6.369313  39.866138  33.138740  26.816680  43.333686 -69.060376  159.262231  33.064645  26.245846  20.052771  36.461523 -75.689741  152.481333
638    6.379312  39.866187  33.140242  26.816652  43.334021 -69.060772  159.262492  33.074590  26.257277  20.062583  36.471835 -75.680453  152.491487
639    6.389311  39.866236  33.141745  26.816624  43.334357 -69.061168  159.262759  33.084528  26.268701  20.072386  36.482139 -75.671173  152.501641
640    6.399310  39.866285  33.143250  26.816594  43.334693 -69.061564  159.263032  33.094458  26.280120  20.082181  36.492437 -75.661900  152.511793
641    6.409309  39.866335  33.144756  26.816563  43.335029 -69.061961  159.263311  33.104381  26.291532  20.091966  36.502727 -75.652636  152.521944
642    6.419308  39.866384  33.146263  26.816532  43.335366 -69.062357  159.263597  33.114297  26.302939  20.101743  36.513010 -75.643379  152.532095
643    6.429307  39.866435  33.147772  26.816498  43.335703 -69.062753  159.263889  33.124205  26.314340  20.111511  36.523286 -75.634130  152.542244
644    6.439306  39.866485  33.149282  26.816464  43.336041 -69.063150  159.264188  33.134106  26.325735  20.121270  36.533555 -75.624890  152.552392
645    6.449305  39.866535  33.150794  26.816429  43.336379 -69.063546  159.264493  33.143999  26.337124  20.131020  36.543816 -75.615657  152.562540
646    6.459304  39.866586  33.152307  26.816392  43.336717 -69.063942  159.264806  33.153885  26.348507  20.140761  36.554071 -75.606432  152.572687
647    6.469303  39.866637  33.153822  26.816354  43.337056 -69.064339  159.265125  33.163764  26.359884  20.150493  36.564318 -75.597214  152.582834
648    6.479302  39.866689  33.155339  26.816315  43.337396 -69.064735  159.265451  33.173634  26.371255  20.160215  36.574557 -75.588005  152.592980
649    6.489300  39.866740  33.156857  26.816275  43.337735 -69.065132  159.265785  33.183497  26.382620  20.169929  36.584790 -75.578804  152.603125
650    6.499299  39.866792  33.158376  26.816234  43.338076 -69.065528  159.266126  33.193353  26.393980  20.179633  36.595015 -75.569611  152.613270
651    6.509298  39.866844  33.159898  26.816191  43.338417 -69.065925  159.266474  33.203201  26.405333  20.189328  36.605232 -75.560426  152.623415
652    6.519297  39.866897  33.161421  26.816147  43.338758 -69.066321  159.266829  33.213041  26.416681  20.199014  36.615442 -75.551249  152.633559
653    6.529296  39.866950  33.162945  26.816101  43.339099 -69.066718  159.267193  33.222873  26.428022  20.208690  36.625644 -75.542080  152.643703
654    6.539295  39.867003  33.164472  26.816054  43.339442 -69.067114  159.267564  33.232698  26.439358  20.218357  36.635839 -75.532919  152.653847
655    6.549294  39.867056  33.166000  26.816006  43.339784 -69.067511  159.267943  33.242514  26.450688  20.228015  36.646027 -75.523766  152.663991
656    6.559293  39.867110  33.167530  26.815956  43.340128 -69.067907  159.268329  33.252323  26.462012  20.237663  36.656206 -75.514621  152.674135
657    6.569292  39.867164  33.169062  26.815905  43.340471 -69.068304  159.268724  33.262125  26.473330  20.247301  36.666379 -75.505484  152.684280
658    6.579291  39.867218  33.170595  26.815853  43.340816 -69.068701  159.269128  33.271918  26.484642  20.256930  36.676544 -75.496355  152.694425
659    6.589290  39.867272  33.172131  26.815799  43.341160 -69.069097  159.269539  33.281704  26.495949  20.266550  36.686701 -75.487235  152.704571
660    6.599289  39.867327  33.173668  26.815744  43.341506 -69.069494  159.269959  33.291482  26.507249  20.276160  36.696851 -75.478123  152.714717
661    6.609287  39.867383  33.175207  26.815687  43.341852 -69.069891  159.270388  33.301253  26.518544  20.285760  36.706994 -75.469019  152.724865
662    6.619286  39.867438  33.176748  26.815629  43.342198 -69.070288  159.270825  33.311016  26.529833  20.295351  36.717129 -75.459923  152.735013
663    6.629285  39.867494  33.178292  26.815569  43.342545 -69.070685  159.271272  33.320771  26.541116  20.304932  36.727257 -75.450836  152.745163
664    6.639284  39.867550  33.179837  26.815507  43.342893 -69.071081  159.271727  33.330518  26.552393  20.314503  36.737378 -75.441756  152.755314
665    6.649283  39.867607  33.181384  26.815445  43.343241 -69.071478  159.272191  33.340258  26.563665  20.324065  36.747491 -75.432685  152.765466
666    6.659282  39.867664  33.182933  26.815380  43.343589 -69.071875  159.272665  33.349990  26.574931  20.333616  36.757596 -75.423623  152.775620
667    6.669281  39.867721  33.184485  26.815314  43.343939 -69.072272  159.273148  33.359714  26.586191  20.343158  36.767694 -75.414568  152.785775
668    6.679280  39.867779  33.186038  26.815246  43.344289 -69.072669  159.273641  33.369430  26.597445  20.352690  36.777784 -75.405522  152.795932
669    6.689279  39.867837  33.187594  26.815176  43.344639 -69.073066  159.274144  33.379138  26.608693  20.362212  36.787867 -75.396484  152.806091
670    6.699278  39.867896  33.189151  26.815105  43.344990 -69.073463  159.274656  33.388838  26.619936  20.371724  36.797941 -75.387455  152.816251
671    6.709277  39.867955  33.190712  26.815032  43.345342 -69.073860  159.275179  33.398530  26.631173  20.381225  36.808008 -75.378434  152.826414
672    6.719276  39.868014  33.192274  26.814958  43.345694 -69.074257  159.275712  33.408214  26.642405  20.390717  36.818068 -75.369421  152.836578
673    6.729275  39.868073  33.193838  26.814881  43.346048 -69.074654  159.276255  33.417890  26.653630  20.400198  36.828119 -75.360417  152.846745
674    6.739273  39.868133  33.195405  26.814803  43.346401 -69.075052  159.276808  33.427558  26.664850  20.409669  36.838163 -75.351421  152.856914
675    6.749272  39.868194  33.196975  26.814723  43.346756 -69.075449  159.277373  33.437218  26.676065  20.419130  36.848199 -75.342433  152.867086
676    6.759271  39.868255  33.198546  26.814641  43.347111 -69.075846  159.277948  33.446871  26.687274  20.428581  36.858228 -75.333454  152.877261
677    6.769270  39.868316  33.200121  26.814557  43.347466 -69.076243  159.278534  33.456515  26.698477  20.438021  36.868248 -75.324483  152.887438
678    6.779269  39.868378  33.201697  26.814472  43.347823 -69.076641  159.279131  33.466151  26.709674  20.447451  36.878262 -75.315521  152.897619
679    6.789268  39.868440  33.203276  26.814384  43.348180 -69.077038  159.279740  33.475780  26.720866  20.456871  36.888268 -75.306567  152.907804
680    6.799267  39.868503  33.204858  26.814295  43.348538 -69.077435  159.280360  33.485400  26.732053  20.466280  36.898266 -75.297622  152.917992
681    6.809266  39.868566  33.206442  26.814203  43.348897 -69.077833  159.280992  33.495013  26.743234  20.475679  36.908256 -75.288686  152.928184
682    6.819265  39.868629  33.208029  26.814110  43.349256 -69.078230  159.281635  33.504618  26.754410  20.485067  36.918240 -75.279758  152.938379
683    6.829264  39.868693  33.209619  26.814014  43.349616 -69.078628  159.282291  33.514215  26.765580  20.494445  36.928215 -75.270838  152.948579
684    6.839263  39.868758  33.211211  26.813916  43.349977 -69.079025  159.282959  33.523804  26.776744  20.503812  36.938183 -75.261927  152.958783
685    6.849262  39.868823  33.212806  26.813817  43.350338 -69.079423  159.283639  33.533385  26.787903  20.513169  36.948143 -75.253025  152.968991
686    6.859261  39.868888  33.214404  26.813715  43.350701 -69.079821  159.284332  33.542957  26.799057  20.522514  36.958095 -75.244131  152.979204
687    6.869259  39.868954  33.216005  26.813611  43.351064 -69.080218  159.285038  33.552522  26.810206  20.531849  36.968040 -75.235246  152.989421
688    6.879258  39.869021  33.217608  26.813505  43.351428 -69.080616  159.285756  33.562078  26.821349  20.541174  36.977976 -75.226370  152.999643
689    6.889257  39.869088  33.219215  26.813397  43.351793 -69.081014  159.286488  33.571627  26.832486  20.550487  36.987905 -75.217502  153.009869
690    6.899256  39.869155  33.220824  26.813286  43.352159 -69.081412  159.287233  33.581167  26.843619  20.559789  36.997826 -75.208642  153.020101
691    6.909255  39.869223  33.222436  26.813173  43.352525 -69.081810  159.287992  33.590699  26.854746  20.569081  37.007739 -75.199792  153.030338
692    6.919254  39.869292  33.224052  26.813058  43.352892 -69.082207  159.288765  33.600222  26.865868  20.578361  37.017644 -75.190950  153.040581
693    6.929253  39.869361  33.225670  26.812941  43.353261 -69.082605  159.289551  33.609738  26.876985  20.587630  37.027542 -75.182116  153.050829
694    6.939252  39.869430  33.227292  26.812821  43.353630 -69.083003  159.290352  33.619246  26.888096  20.596888  37.037431 -75.173292  153.061083
695    6.949251  39.869501  33.228917  26.812699  43.354000 -69.083402  159.291167  33.628745  26.899203  20.606136  37.047313 -75.164476  153.071344
696    6.959250  39.869571  33.230545  26.812574  43.354371 -69.083800  159.291996  33.638237  26.910304  20.615372  37.057187 -75.155669  153.081611
697    6.969249  39.869643  33.232176  26.812447  43.354742 -69.084198  159.292841  33.647720  26.921401  20.624596  37.067054 -75.146870  153.091884
698    6.979248  39.869715  33.233810  26.812317  43.355115 -69.084596  159.293700  33.657195  26.932492  20.633810  37.076913 -75.138081  153.102165
699    6.989247  39.869787  33.235448  26.812185  43.355489 -69.084994  159.294575  33.666663  26.943578  20.643012  37.086764 -75.129300  153.112453
700    6.999245  39.869860  33.237090  26.812051  43.355863 -69.085393  159.295465  33.676122  26.954660  20.652203  37.096608 -75.120528  153.122749
701    7.009244  39.869934  33.238735  26.811913  43.356239 -69.085791  159.296371  33.685573  26.965736  20.661383  37.106444 -75.111765  153.133052
702    7.019243  39.870008  33.240383  26.811773  43.356615 -69.086189  159.297293  33.695017  26.976807  20.670551  37.116273 -75.103010  153.143362
703    7.029242  39.870083  33.242035  26.811631  43.356993 -69.086588  159.298231  33.704452  26.987874  20.679708  37.126093 -75.094265  153.153681
704    7.039241  39.870159  33.243691  26.811486  43.357371 -69.086987  159.299186  33.713879  26.998936  20.688853  37.135906 -75.085528  153.164008
705    7.049240  39.870235  33.245350  26.811338  43.357751 -69.087385  159.300157  33.723298  27.009993  20.697986  37.145711 -75.076800  153.174343
706    7.059239  39.870312  33.247013  26.811187  43.358132 -69.087784  159.301145  33.732708  27.021045  20.707108  37.155508 -75.068081  153.184687
707    7.069238  39.870390  33.248680  26.811033  43.358513 -69.088183  159.302151  33.742110  27.032093  20.716218  37.165297 -75.059371  153.195039
708    7.079237  39.870468  33.250350  26.810877  43.358896 -69.088581  159.303173  33.751504  27.043136  20.725316  37.175079 -75.050670  153.205400
709    7.089236  39.870548  33.252025  26.810717  43.359280 -69.088980  159.304214  33.760890  27.054174  20.734402  37.184852 -75.041977  153.215771
710    7.099235  39.870627  33.253703  26.810555  43.359665 -69.089379  159.305272  33.770267  27.065208  20.743477  37.194618 -75.033294  153.226151
711    7.109234  39.870708  33.255385  26.810390  43.360051 -69.089778  159.306348  33.779637  27.076237  20.752539  37.204375 -75.024619  153.236540
712    7.119233  39.870789  33.257072  26.810222  43.360438 -69.090177  159.307443  33.788998  27.087262  20.761590  37.214125 -75.015953  153.246940
713    7.129231  39.870871  33.258763  26.810050  43.360826 -69.090576  159.308557  33.798351  27.098282  20.770628  37.223868 -75.007297  153.257350
714    7.139230  39.870954  33.260457  26.809876  43.361215 -69.090976  159.309689  33.807695  27.109298  20.779655  37.233602 -74.998649  153.267772
715    7.149229  39.871037  33.262156  26.809699  43.361606 -69.091375  159.310841  33.817032  27.120310  20.788669  37.243329 -74.990010  153.278204
716    7.159228  39.871121  33.263860  26.809518  43.361998 -69.091774  159.312013  33.826361  27.131317  20.797671  37.253048 -74.981380  153.288647
717    7.169227  39.871206  33.265567  26.809334  43.362391 -69.092174  159.313204  33.835681  27.142320  20.806661  37.262760 -74.972760  153.299103
718    7.179226  39.871292  33.267279  26.809147  43.362785 -69.092573  159.314415  33.844994  27.153319  20.815639  37.272464 -74.964148  153.309570
719    7.189225  39.871379  33.268996  26.808957  43.363180 -69.092973  159.315647  33.854299  27.164314  20.824604  37.282160 -74.955545  153.320049
720    7.199224  39.871466  33.270717  26.808763  43.363577 -69.093372  159.316899  33.863595  27.175305  20.833557  37.291849 -74.946951  153.330541
721    7.209223  39.871554  33.272443  26.808566  43.363975 -69.093772  159.318173  33.872883  27.186292  20.842498  37.301531 -74.938367  153.341046
722    7.219222  39.871643  33.274173  26.808365  43.364374 -69.094172  159.319468  33.882163  27.197274  20.851426  37.311204 -74.929791  153.351564
723    7.229221  39.871733  33.275908  26.808161  43.364775 -69.094572  159.320784  33.891435  27.208253  20.860342  37.320870 -74.921225  153.362094
724    7.239220  39.871824  33.277648  26.807954  43.365177 -69.094971  159.322122  33.900699  27.219228  20.869245  37.330528 -74.912667  153.372639
725    7.249219  39.871916  33.279393  26.807743  43.365580 -69.095371  159.323483  33.909955  27.230199  20.878135  37.340178 -74.904119  153.383196
726    7.259217  39.872009  33.281143  26.807528  43.365985 -69.095772  159.324866  33.919202  27.241167  20.887012  37.349820 -74.895579  153.393768
727    7.269216  39.872102  33.282898  26.807310  43.366391 -69.096172  159.326271  33.928441  27.252131  20.895877  37.359454 -74.887049  153.404355
728    7.279215  39.872197  33.284657  26.807088  43.366798 -69.096572  159.327700  33.937671  27.263091  20.904728  37.369081 -74.878528  153.414955
729    7.289214  39.872292  33.286423  26.806862  43.367207 -69.096972  159.329153  33.946894  27.274047  20.913567  37.378700 -74.870016  153.425571
730    7.299213  39.872388  33.288193  26.806632  43.367617 -69.097373  159.330629  33.956108  27.285000  20.922393  37.388311 -74.861513  153.436202
731    7.309212  39.872486  33.289968  26.806399  43.368028 -69.097773  159.332130  33.965314  27.295950  20.931205  37.397914 -74.853019  153.446850
732    7.319211  39.872584  33.291749  26.806162  43.368442 -69.098174  159.333655  33.974512  27.306896  20.940005  37.407510 -74.844534  153.457513
733    7.329210  39.872683  33.293536  26.805920  43.368856 -69.098575  159.335205  33.983702  27.317839  20.948792  37.417099 -74.836059  153.468193
734    7.339209  39.872783  33.295327  26.805675  43.369272 -69.098976  159.336780  33.992884  27.328779  20.957565  37.426679 -74.827593  153.478890
735    7.349208  39.872885  33.297125  26.805426  43.369690 -69.099377  159.338381  34.002058  27.339715  20.966325  37.436253 -74.819136  153.489605
736    7.359207  39.872987  33.298928  26.805173  43.370109 -69.099778  159.340008  34.011224  27.350649  20.975072  37.445819 -74.810688  153.500337
737    7.369206  39.873091  33.300737  26.804915  43.370530 -69.100179  159.341661  34.020382  27.361579  20.983805  37.455377 -74.802249  153.511088
738    7.379204  39.873195  33.302552  26.804654  43.370952 -69.100580  159.343341  34.029532  27.372506  20.992525  37.464928 -74.793820  153.521857
739    7.389203  39.873301  33.304373  26.804388  43.371376 -69.100981  159.345048  34.038674  27.383431  21.001232  37.474472 -74.785400  153.532644
740    7.399202  39.873407  33.306199  26.804117  43.371802 -69.101383  159.346782  34.047808  27.394353  21.009925  37.484008 -74.776989  153.543451
741    7.409201  39.873515  33.308032  26.803843  43.372229 -69.101784  159.348544  34.056934  27.405272  21.018604  37.493536 -74.768587  153.554278
742    7.419200  39.873624  33.309871  26.803564  43.372658 -69.102186  159.350335  34.066052  27.416188  21.027270  37.503057 -74.760195  153.565124
743    7.429199  39.873734  33.311716  26.803281  43.373089 -69.102588  159.352154  34.075161  27.427102  21.035922  37.512570 -74.751812  153.575990
744    7.439198  39.873845  33.313568  26.802993  43.373521 -69.102989  159.354002  34.084263  27.438013  21.044560  37.522076 -74.743438  153.586876
745    7.449197  39.873958  33.315426  26.802700  43.373955 -69.103391  159.355879  34.093356  27.448922  21.053184  37.531574 -74.735073  153.597783
746    7.459196  39.874071  33.317290  26.802403  43.374391 -69.103793  159.357786  34.102441  27.459828  21.061794  37.541064 -74.726718  153.608712
747    7.469195  39.874186  33.319161  26.802101  43.374829 -69.104196  159.359723  34.111518  27.470732  21.070389  37.550546 -74.718372  153.619662
748    7.479194  39.874302  33.321039  26.801795  43.375268 -69.104598  159.361691  34.120587  27.481634  21.078971  37.560022 -74.710035  153.630634
749    7.489193  39.874420  33.322923  26.801484  43.375709 -69.105000  159.363691  34.129648  27.492534  21.087539  37.569489 -74.701707  153.641629
750    7.499192  39.874538  33.324815  26.801167  43.376152 -69.105403  159.365721  34.138700  27.503432  21.096092  37.578949 -74.693389  153.652648
751    7.509190  39.874658  33.326713  26.800846  43.376597 -69.105806  159.367784  34.147745  27.514328  21.104631  37.588402 -74.685080  153.663690
752    7.519189  39.874780  33.328618  26.800520  43.377044 -69.106208  159.369879  34.156782  27.525222  21.113156  37.597848 -74.676781  153.674756
753    7.529188  39.874902  33.330531  26.800189  43.377493 -69.106611  159.372006  34.165812  27.536114  21.121667  37.607286 -74.668491  153.685847
754    7.539187  39.875026  33.332451  26.799853  43.377944 -69.107014  159.374167  34.174833  27.547004  21.130162  37.616717 -74.660210  153.696963
755    7.549186  39.875151  33.334378  26.799512  43.378397 -69.107418  159.376362  34.183847  27.557893  21.138644  37.626141 -74.651939  153.708105
756    7.559185  39.875278  33.336312  26.799165  43.378852 -69.107821  159.378591  34.192853  27.568781  21.147111  37.635558 -74.643677  153.719272
757    7.569184  39.875406  33.338255  26.798814  43.379308 -69.108224  159.380854  34.201850  27.579667  21.155563  37.644968 -74.635425  153.730467
758    7.579183  39.875536  33.340204  26.798456  43.379767 -69.108628  159.383153  34.210841  27.590552  21.164000  37.654370 -74.627181  153.741688
759    7.589182  39.875667  33.342162  26.798094  43.380228 -69.109032  159.385487  34.219823  27.601436  21.172423  37.663765 -74.618948  153.752936
760    7.599181  39.875799  33.344127  26.797726  43.380691 -69.109436  159.387858  34.228797  27.612318  21.180830  37.673153 -74.610724  153.764212
761    7.609180  39.875933  33.346101  26.797352  43.381156 -69.109840  159.390265  34.237763  27.623200  21.189223  37.682533 -74.602509  153.775516
762    7.619179  39.876069  33.348082  26.796973  43.381624 -69.110244  159.392708  34.246722  27.634080  21.197600  37.691906 -74.594303  153.786849
763    7.629178  39.876206  33.350071  26.796589  43.382093 -69.110648  159.395190  34.255672  27.644960  21.205963  37.701272 -74.586107  153.798210
764    7.639176  39.876344  33.352069  26.796198  43.382565 -69.111053  159.397710  34.264615  27.655839  21.214310  37.710630 -74.577921  153.809601
765    7.649175  39.876484  33.354075  26.795802  43.383039 -69.111457  159.400268  34.273549  27.666717  21.222641  37.719981 -74.569744  153.821022
766    7.659174  39.876626  33.356090  26.795400  43.383515 -69.111862  159.402865  34.282476  27.677595  21.230958  37.729325 -74.561576  153.832474
767    7.669173  39.876769  33.358113  26.794992  43.383994 -69.112267  159.405502  34.291395  27.688473  21.239258  37.738662 -74.553418  153.843957
768    7.679172  39.876914  33.360145  26.794577  43.384475 -69.112672  159.408179  34.300306  27.699350  21.247544  37.747991 -74.545269  153.855472
769    7.689171  39.877061  33.362186  26.794157  43.384958 -69.113077  159.410897  34.309210  27.710227  21.255813  37.757313 -74.537130  153.867020
770    7.699170  39.877209  33.364236  26.793731  43.385444 -69.113483  159.413656  34.318106  27.721104  21.264067  37.766629 -74.529000  153.878600
771    7.709169  39.877360  33.366295  26.793299  43.385932 -69.113888  159.416457  34.326994  27.731981  21.272306  37.775938 -74.520880  153.890215
772    7.719168  39.877511  33.368363  26.792860  43.386422 -69.114294  159.419300  34.335875  27.742858  21.280528  37.785239 -74.512769  153.901864
773    7.729167  39.877665  33.370440  26.792415  43.386915 -69.114700  159.422186  34.344748  27.753735  21.288735  37.794534 -74.504668  153.913548
774    7.739166  39.877821  33.372527  26.791963  43.387410 -69.115106  159.425116  34.353614  27.764613  21.296926  37.803823 -74.496577  153.925267
775    7.749165  39.877978  33.374623  26.791505  43.387908 -69.115513  159.428090  34.362472  27.775492  21.305101  37.813104 -74.488495  153.937022
776    7.759164  39.878137  33.376729  26.791041  43.388409 -69.115919  159.431108  34.371323  27.786371  21.313259  37.822379 -74.480422  153.948814
777    7.769162  39.878298  33.378845  26.790570  43.388912 -69.116326  159.434171  34.380166  27.797250  21.321402  37.831646 -74.472359  153.960643
778    7.779161  39.878461  33.380970  26.790092  43.389418 -69.116733  159.437281  34.389001  27.808131  21.329528  37.840907 -74.464306  153.972509
779    7.789160  39.878625  33.383106  26.789607  43.389926 -69.117140  159.440437  34.397829  27.819013  21.337638  37.850161 -74.456262  153.984414
780    7.799159  39.878792  33.385252  26.789116  43.390437 -69.117547  159.443640  34.406650  27.829895  21.345731  37.859408 -74.448228  153.996357
781    7.809158  39.878961  33.387408  26.788617  43.390951 -69.117954  159.446890  34.415462  27.840779  21.353808  37.868648 -74.440203  154.008339
782    7.819157  39.879132  33.389575  26.788112  43.391468 -69.118362  159.450189  34.424267  27.851664  21.361868  37.877881 -74.432188  154.020361
783    7.829156  39.879304  33.391752  26.787599  43.391987 -69.118770  159.453537  34.433065  27.862551  21.369911  37.887107 -74.424183  154.032423
784    7.839155  39.879479  33.393940  26.787080  43.392509 -69.119178  159.456934  34.441855  27.873439  21.377938  37.896326 -74.416187  154.044526
785    7.849154  39.879656  33.396138  26.786553  43.393034 -69.119586  159.460381  34.450638  27.884329  21.385947  37.905539 -74.408201  154.056672
786    7.859153  39.879835  33.398348  26.786018  43.393562 -69.119995  159.463880  34.459413  27.895221  21.393940  37.914745 -74.400224  154.068860
787    7.869152  39.880016  33.400569  26.785477  43.394093 -69.120403  159.467429  34.468181  27.906115  21.401916  37.923944 -74.392257  154.081091
788    7.879151  39.880200  33.402801  26.784928  43.394626 -69.120812  159.471031  34.476941  27.917011  21.409874  37.933137 -74.384300  154.093367
789    7.889150  39.880385  33.405044  26.784371  43.395163 -69.121221  159.474686  34.485695  27.927909  21.417815  37.942323 -74.376352  154.105687
790    7.899148  39.880573  33.407299  26.783807  43.395703 -69.121631  159.478395  34.494441  27.938810  21.425739  37.951503 -74.368414  154.118054
791    7.909147  39.880763  33.409566  26.783235  43.396246 -69.122040  159.482157  34.503180  27.949714  21.433646  37.960676 -74.360485  154.130467
792    7.919146  39.880955  33.411844  26.782655  43.396792 -69.122450  159.485975  34.511912  27.960620  21.441536  37.969844 -74.352567  154.142927
793    7.929145  39.881150  33.414135  26.782067  43.397341 -69.122860  159.489848  34.520637  27.971529  21.449407  37.979005 -74.344658  154.155434
794    7.939144  39.881347  33.416437  26.781471  43.397893 -69.123271  159.493777  34.529355  27.982442  21.457262  37.988160 -74.336758  154.167991
795    7.949143  39.881547  33.418752  26.780868  43.398448 -69.123681  159.497764  34.538066  27.993357  21.465098  37.997308 -74.328869  154.180596
796    7.959142  39.881748  33.421080  26.780256  43.399007 -69.124092  159.501808  34.546770  28.004276  21.472917  38.006450 -74.320989  154.193251
797    7.969141  39.881953  33.423419  26.779636  43.399569 -69.124503  159.505911  34.555467  28.015198  21.480718  38.015586 -74.313119  154.205956
798    7.979140  39.882160  33.425772  26.779007  43.400134 -69.124914  159.510073  34.564156  28.026124  21.488500  38.024715 -74.305258  154.218712
799    7.989139  39.882369  33.428138  26.778370  43.400702 -69.125326  159.514295  34.572839  28.037053  21.496265  38.033838 -74.297408  154.231519
800    7.999138  39.882581  33.430516  26.777725  43.401274 -69.125738  159.518578  34.581514  28.047986  21.504012  38.042955 -74.289567  154.244379
801    8.009137  39.882795  33.432908  26.777071  43.401850 -69.126150  159.522922  34.590182  28.058924  21.511740  38.052065 -74.281735  154.257292
802    8.019136  39.883013  33.435313  26.776409  43.402429 -69.126562  159.527329  34.598843  28.069865  21.519449  38.061169 -74.273913  154.270259
803    8.029134  39.883233  33.437732  26.775738  43.403011 -69.126975  159.531799  34.607498  28.080811  21.527141  38.070266 -74.266101  154.283281
804    8.039133  39.883455  33.440164  26.775058  43.403597 -69.127388  159.536332  34.616145  28.091762  21.534813  38.079358 -74.258299  154.296359
805    8.049132  39.883680  33.442610  26.774369  43.404186 -69.127801  159.540931  34.624785  28.102717  21.542468  38.088443 -74.250507  154.309494
806    8.059131  39.883908  33.445071  26.773671  43.404779 -69.128214  159.545594  34.633419  28.113677  21.550103  38.097523 -74.242724  154.322686
807    8.069130  39.884139  33.447545  26.772964  43.405376 -69.128628  159.550324  34.642046  28.124643  21.557720  38.106597 -74.234951  154.335937
808    8.079129  39.884373  33.450034  26.772248  43.405976 -69.129042  159.555122  34.650667  28.135613  21.565317  38.115664 -74.227188  154.349247
809    8.089128  39.884610  33.452538  26.771522  43.406580 -69.129456  159.559987  34.659281  28.146589  21.572896  38.124727 -74.219435  154.362617
810    8.099127  39.884849  33.455056  26.770787  43.407188 -69.129871  159.564921  34.667888  28.157571  21.580456  38.133783 -74.211692  154.376049
811    8.109126  39.885092  33.457589  26.770043  43.407800 -69.130286  159.569924  34.676489  28.168558  21.587997  38.142834 -74.203958  154.389543
812    8.119125  39.885337  33.460137  26.769289  43.408415 -69.130701  159.574999  34.685084  28.179552  21.595518  38.151879 -74.196234  154.403100
813    8.129124  39.885586  33.462700  26.768526  43.409035 -69.131117  159.580144  34.693672  28.190551  21.603020  38.160919 -74.188520  154.416721
814    8.139123  39.885838  33.465279  26.767753  43.409658 -69.131533  159.585362  34.702254  28.201557  21.610503  38.169953 -74.180816  154.430406
815    8.149121  39.886093  33.467874  26.766970  43.410286 -69.131949  159.590653  34.710829  28.212570  21.617966  38.178981 -74.173122  154.444156
816    8.159120  39.886351  33.470484  26.766177  43.410917 -69.132366  159.596018  34.719398  28.223588  21.625409  38.188004 -74.165437  154.457971
817    8.169119  39.886612  33.473110  26.765374  43.411553 -69.132783  159.601458  34.727960  28.234614  21.632833  38.197020 -74.157763  154.471854
818    8.179118  39.886876  33.475753  26.764561  43.412192 -69.133200  159.606973  34.736515  28.245647  21.640237  38.206031 -74.150098  154.485804
819    8.189117  39.887144  33.478412  26.763737  43.412836 -69.133618  159.612566  34.745065  28.256687  21.647621  38.215037 -74.142443  154.499823
820    8.199116  39.887415  33.481087  26.762904  43.413484 -69.134036  159.618236  34.753608  28.267734  21.654984  38.224036 -74.134798  154.513911
821    8.209115  39.887690  33.483779  26.762060  43.414136 -69.134454  159.623985  34.762144  28.278789  21.662328  38.233031 -74.127163  154.528069
822    8.219114  39.887968  33.486488  26.761206  43.414793 -69.134873  159.629813  34.770675  28.289851  21.669651  38.242019 -74.119537  154.542299
823    8.229113  39.888249  33.489215  26.760341  43.415454 -69.135292  159.635722  34.779199  28.300922  21.676954  38.251003 -74.111922  154.556602
824    8.239112  39.888534  33.491958  26.759465  43.416119 -69.135711  159.641713  34.787717  28.312000  21.684237  38.259981 -74.104316  154.570979
825    8.249111  39.888823  33.494720  26.758579  43.416789 -69.136131  159.647786  34.796229  28.323088  21.691499  38.268953 -74.096720  154.585431
826    8.259110  39.889115  33.497499  26.757682  43.417463 -69.136551  159.653942  34.804736  28.334183  21.698740  38.277921 -74.089134  154.599958
827    8.269109  39.889411  33.500295  26.756774  43.418142 -69.136972  159.660183  34.813236  28.345288  21.705961  38.286884 -74.081558  154.614563
828    8.279107  39.889710  33.503111  26.755854  43.418825 -69.137393  159.666509  34.821731  28.356402  21.713161  38.295842 -74.073993  154.629246
829    8.289106  39.890014  33.505944  26.754924  43.419513 -69.137814  159.672922  34.830220  28.367525  21.720341  38.304795 -74.066437  154.644008
830    8.299105  39.890321  33.508796  26.753983  43.420205 -69.138236  159.679422  34.838704  28.378657  21.727499  38.313743 -74.058891  154.658851
831    8.309104  39.890632  33.511667  26.753030  43.420902 -69.138658  159.686011  34.847182  28.389799  21.734636  38.322687 -74.051355  154.673774
832    8.319103  39.890946  33.514557  26.752065  43.421604 -69.139081  159.692690  34.855654  28.400951  21.741752  38.331625 -74.043829  154.688779
833    8.329102  39.891265  33.517466  26.751089  43.422311 -69.139504  159.699459  34.864120  28.412113  21.748847  38.340558 -74.036312  154.703868
834    8.339101  39.891588  33.520394  26.750102  43.423023 -69.139927  159.706319  34.872581  28.423285  21.755920  38.349487 -74.028806  154.719039
835    8.349100  39.891915  33.523342  26.749103  43.423739 -69.140351  159.713273  34.881036  28.434468  21.762972  38.358411 -74.021310  154.734296
836    8.359099  39.892246  33.526310  26.748091  43.424460 -69.140776  159.720320  34.889486  28.445661  21.770002  38.367329 -74.013824  154.749638
837    8.369098  39.892581  33.529299  26.747068  43.425187 -69.141200  159.727462  34.897930  28.456865  21.777011  38.376243 -74.006348  154.765067
838    8.379097  39.892920  33.532307  26.746033  43.425918 -69.141626  159.734700  34.906368  28.468081  21.783998  38.385152 -73.998881  154.780584
839    8.389096  39.893264  33.535336  26.744986  43.426655 -69.142051  159.742036  34.914801  28.479307  21.790963  38.394056 -73.991425  154.796190
840    8.399095  39.893612  33.538386  26.743927  43.427397 -69.142478  159.749469  34.923229  28.490545  21.797906  38.402956 -73.983979  154.811887
841    8.409093  39.893964  33.541457  26.742855  43.428143 -69.142904  159.757002  34.931651  28.501795  21.804826  38.411850 -73.976542  154.827675
842    8.419092  39.894321  33.544549  26.741771  43.428895 -69.143331  159.764635  34.940068  28.513057  21.811725  38.420741 -73.969116  154.843556
843    8.429091  39.894682  33.547662  26.740675  43.429653 -69.143759  159.772370  34.948480  28.524331  21.818601  38.429627 -73.961700  154.859531
844    8.439090  39.895048  33.550797  26.739565  43.430416 -69.144187  159.780208  34.956887  28.535618  21.825456  38.438508 -73.954293  154.875602
845    8.449089  39.895418  33.553954  26.738444  43.431184 -69.144616  159.788150  34.965290  28.546918  21.832287  38.447386 -73.946897  154.891769
846    8.459088  39.895793  33.557134  26.737309  43.431957 -69.145045  159.796197  34.973687  28.558231  21.839096  38.456260 -73.939511  154.908035
847    8.469087  39.896173  33.560335  26.736161  43.432736 -69.145475  159.804350  34.982080  28.569557  21.845883  38.465129 -73.932135  154.924400
848    8.479086  39.896558  33.563560  26.735001  43.433521 -69.145905  159.812611  34.990468  28.580896  21.852647  38.473995 -73.924769  154.940866
849    8.489085  39.896947  33.566807  26.733827  43.434311 -69.146336  159.820981  34.998851  28.592250  21.859388  38.482856 -73.917413  154.957433
850    8.499084  39.897341  33.570077  26.732640  43.435107 -69.146767  159.829460  35.007230  28.603617  21.866106  38.491714 -73.910068  154.974103
851    8.509083  39.897741  33.573371  26.731440  43.435908 -69.147199  159.838051  35.015604  28.614999  21.872802  38.500567 -73.902732  154.990876
852    8.519082  39.898145  33.576688  26.730226  43.436715 -69.147632  159.846754  35.023973  28.626395  21.879474  38.509417 -73.895407  155.007754
853    8.529081  39.898554  33.580030  26.728999  43.437528 -69.148064  159.855571  35.032338  28.637805  21.886123  38.518262 -73.888091  155.024738
854    8.539079  39.898969  33.583395  26.727759  43.438347 -69.148498  159.864502  35.040698  28.649231  21.892749  38.527103 -73.880786  155.041829
855    8.549078  39.899388  33.586785  26.726505  43.439172 -69.148932  159.873550  35.049054  28.660672  21.899351  38.535941 -73.873491  155.059028
856    8.559077  39.899813  33.590199  26.725237  43.440003 -69.149367  159.882715  35.057405  28.672128  21.905930  38.544774 -73.866206  155.076336
857    8.569076  39.900243  33.593639  26.723955  43.440840 -69.149802  159.891999  35.065752  28.683599  21.912485  38.553603 -73.858931  155.093755
858    8.579075  39.900679  33.597103  26.722659  43.441682 -69.150238  159.901404  35.074095  28.695087  21.919016  38.562429 -73.851666  155.111286
859    8.589074  39.901120  33.600593  26.721349  43.442531 -69.150675  159.910929  35.082433  28.706591  21.925524  38.571251 -73.844411  155.128931
860    8.599073  39.901567  33.604109  26.720025  43.443386 -69.151112  159.920577  35.090767  28.718111  21.932008  38.580069 -73.837166  155.146691
861    8.609072  39.902019  33.607650  26.718687  43.444247 -69.151550  159.930349  35.099097  28.729648  21.938468  38.588884 -73.829932  155.164568
862    8.619071  39.902477  33.611218  26.717335  43.445115 -69.151988  159.940246  35.107423  28.741202  21.944905  38.597695 -73.822708  155.182563
863    8.629070  39.902941  33.614813  26.715968  43.445989 -69.152427  159.950270  35.115746  28.752774  21.951317  38.606503 -73.815494  155.200677
864    8.639069  39.903410  33.618434  26.714587  43.446869 -69.152867  159.960422  35.124065  28.764363  21.957705  38.615308 -73.808290  155.218913
865    8.649068  39.903886  33.622082  26.713191  43.447756 -69.153307  159.970703  35.132380  28.775970  21.964069  38.624110 -73.801096  155.237272
866    8.659067  39.904367  33.625757  26.711780  43.448649 -69.153748  159.981115  35.140692  28.787596  21.970408  38.632909 -73.793913  155.255754
867    8.669065  39.904854  33.629460  26.710355  43.449548 -69.154190  159.991659  35.149001  28.799239  21.976723  38.641705 -73.786740  155.274361
868    8.679064  39.905347  33.633190  26.708915  43.450455 -69.154633  160.002337  35.157306  28.810902  21.983014  38.650498 -73.779577  155.293095
869    8.689063  39.905847  33.636949  26.707460  43.451367 -69.155076  160.013150  35.165607  28.822583  21.989281  38.659287 -73.772425  155.311956
870    8.699062  39.906353  33.640736  26.705990  43.452287 -69.155520  160.024098  35.173906  28.834284  21.995522  38.668074 -73.765282  155.330947
871    8.709061  39.906865  33.644552  26.704505  43.453213 -69.155964  160.035185  35.182201  28.846004  22.001739  38.676857 -73.758150  155.350067
872    8.719060  39.907383  33.648397  26.703005  43.454146 -69.156410  160.046411  35.190492  28.857744  22.007931  38.685638 -73.751029  155.369318
873    8.729059  39.907908  33.652271  26.701489  43.455086 -69.156856  160.057777  35.198781  28.869503  22.014098  38.694415 -73.743917  155.388702
874    8.739058  39.908439  33.656175  26.699958  43.456033 -69.157303  160.069285  35.207066  28.881283  22.020241  38.703189 -73.736816  155.408220
875    8.749057  39.908977  33.660108  26.698412  43.456987 -69.157750  160.080937  35.215348  28.893083  22.026358  38.711961 -73.729725  155.427874
876    8.759056  39.909522  33.664072  26.696850  43.457948 -69.158199  160.092734  35.223627  28.904905  22.032450  38.720729 -73.722644  155.447664
877    8.769055  39.910073  33.668065  26.695273  43.458915 -69.158648  160.104677  35.231903  28.916747  22.038517  38.729494 -73.715573  155.467594
878    8.779054  39.910632  33.672090  26.693680  43.459890 -69.159098  160.116768  35.240176  28.928611  22.044559  38.738257 -73.708513  155.487663
879    8.789053  39.911197  33.676145  26.692072  43.460873 -69.159549  160.129009  35.248446  28.940496  22.050576  38.747017 -73.701463  155.507875
880    8.799051  39.911769  33.680232  26.690447  43.461862 -69.160000  160.141400  35.256715  28.952404  22.056567  38.755775 -73.694424  155.528230
881    8.809050  39.912348  33.684350  26.688807  43.462858 -69.160453  160.153944  35.264980  28.964334  22.062533  38.764530 -73.687394  155.548731
882    8.819049  39.912935  33.688500  26.687151  43.463862 -69.160906  160.166642  35.273244  28.976287  22.068473  38.773284 -73.680376  155.569379
883    8.829048  39.913528  33.692682  26.685479  43.464874 -69.161360  160.179495  35.281505  28.988262  22.074389  38.782035 -73.673367  155.590176
884    8.839047  39.914129  33.696897  26.683791  43.465892 -69.161815  160.192505  35.289764  29.000261  22.080278  38.790783 -73.666369  155.611123
885    8.849046  39.914738  33.701144  26.682087  43.466919 -69.162271  160.205674  35.298021  29.012284  22.086142  38.799530 -73.659382  155.632222
886    8.859045  39.915354  33.705424  26.680367  43.467952 -69.162727  160.219003  35.306277  29.024330  22.091981  38.808275 -73.652405  155.653474
887    8.869044  39.915977  33.709738  26.678630  43.468994 -69.163185  160.232493  35.314530  29.036401  22.097794  38.817018 -73.645438  155.674881
888    8.879043  39.916608  33.714085  26.676877  43.470043 -69.163644  160.246147  35.322781  29.048496  22.103581  38.825758 -73.638482  155.696443
889    8.889042  39.917247  33.718466  26.675108  43.471099 -69.164103  160.259965  35.331031  29.060616  22.109342  38.834496 -73.631536  155.718162
890    8.899041  39.917894  33.722882  26.673323  43.472164 -69.164563  160.273950  35.339279  29.072760  22.115077  38.843233 -73.624600  155.740040
891    8.909040  39.918548  33.727332  26.671521  43.473236 -69.165025  160.288103  35.347525  29.084930  22.120787  38.851967 -73.617675  155.762078
892    8.919038  39.919211  33.731816  26.669702  43.474316 -69.165487  160.302425  35.355769  29.097125  22.126470  38.860699 -73.610761  155.784277
893    8.929037  39.919881  33.736336  26.667868  43.475403 -69.165950  160.316918  35.364012  29.109347  22.132128  38.869428 -73.603857  155.806639
894    8.939036  39.920560  33.740891  26.666016  43.476499 -69.166415  160.331585  35.372253  29.121594  22.137759  38.878156 -73.596963  155.829165
895    8.949035  39.921247  33.745482  26.664148  43.477603 -69.166880  160.346425  35.380492  29.133867  22.143365  38.886882 -73.590080  155.851858
896    8.959034  39.921943  33.750109  26.662263  43.478715 -69.167346  160.361441  35.388731  29.146168  22.148945  38.895606 -73.583207  155.874719
897    8.969033  39.922647  33.754773  26.660362  43.479834 -69.167813  160.376635  35.396968  29.158495  22.154498  38.904328 -73.576345  155.897750
898    8.979032  39.923359  33.759473  26.658444  43.480962 -69.168282  160.392009  35.405205  29.170850  22.160026  38.913049 -73.569493  155.920953
899    8.989031  39.924080  33.764210  26.656509  43.482099 -69.168751  160.407563  35.413440  29.183233  22.165527  38.921768 -73.562652  155.944330
900    8.999030  39.924810  33.768984  26.654558  43.483243 -69.169221  160.423299  35.421675  29.195643  22.171002  38.930486 -73.555821  155.967883
901    9.009029  39.925549  33.773796  26.652589  43.484395 -69.169693  160.439220  35.429910  29.208083  22.176452  38.939202 -73.549001  155.991612
902    9.019028  39.926296  33.778645  26.650604  43.485556 -69.170165  160.455327  35.438144  29.220551  22.181875  38.947917 -73.542192  156.015521
903    9.029027  39.927053  33.783533  26.648602  43.486725 -69.170639  160.471621  35.446378  29.233048  22.187272  38.956631 -73.535393  156.039611
904    9.039026  39.927819  33.788460  26.646583  43.487903 -69.171114  160.488104  35.454611  29.245574  22.192643  38.965344 -73.528604  156.063882
905    9.049024  39.928594  33.793425  26.644548  43.489089 -69.171590  160.504778  35.462844  29.258130  22.197989  38.974055 -73.521827  156.088337
906    9.059023  39.929378  33.798429  26.642495  43.490284 -69.172067  160.521645  35.471078  29.270715  22.203308  38.982766 -73.515060  156.112977
907    9.069022  39.930171  33.803473  26.640426  43.491487 -69.172545  160.538706  35.479311  29.283331  22.208600  38.991475 -73.508304  156.137804
908    9.079021  39.930974  33.808557  26.638340  43.492698 -69.173024  160.555962  35.487544  29.295978  22.213867  39.000182 -73.501558  156.162818
909    9.089020  39.931787  33.813680  26.636237  43.493918 -69.173505  160.573417  35.495776  29.308655  22.219108  39.008889 -73.494823  156.188022
910    9.099019  39.932610  33.818844  26.634117  43.495147 -69.173987  160.591070  35.504009  29.321363  22.224323  39.017594 -73.488098  156.213416
911    9.109018  39.933442  33.824049  26.631980  43.496385 -69.174470  160.608924  35.512242  29.334102  22.229511  39.026297 -73.481384  156.239003
912    9.119017  39.934284  33.829294  26.629826  43.497631 -69.174954  160.626981  35.520476  29.346872  22.234674  39.035000 -73.474681  156.264784
913    9.129016  39.935136  33.834581  26.627656  43.498886 -69.175439  160.645243  35.528709  29.359675  22.239810  39.043701 -73.467989  156.290760
914    9.139015  39.935998  33.839910  26.625469  43.500150 -69.175926  160.663710  35.536943  29.372510  22.244921  39.052401 -73.461307  156.316934
915    9.149014  39.936871  33.845280  26.623265  43.501422 -69.176414  160.682385  35.545178  29.385377  22.250006  39.061100 -73.454636  156.343308
916    9.159013  39.937754  33.850693  26.621044  43.502704 -69.176903  160.701270  35.553414  29.398277  22.255065  39.069798 -73.447975  156.369884
917    9.169012  39.938647  33.856148  26.618806  43.503994 -69.177394  160.720365  35.561651  29.411211  22.260098  39.078495 -73.441326  156.396663
918    9.179010  39.939551  33.861646  26.616552  43.505293 -69.177886  160.739674  35.569888  29.424177  22.265106  39.087192 -73.434687  156.423647
919    9.189009  39.940465  33.867187  26.614282  43.506602 -69.178379  160.759197  35.578128  29.437178  22.270088  39.095888 -73.428059  156.450839
920    9.199008  39.941390  33.872772  26.611994  43.507919 -69.178874  160.778936  35.586368  29.450213  22.275044  39.104583 -73.421441  156.478240
921    9.209007  39.942326  33.878400  26.609691  43.509245 -69.179370  160.798894  35.594610  29.463283  22.279976  39.113278 -73.414835  156.505851
922    9.219006  39.943273  33.884072  26.607371  43.510580 -69.179867  160.819071  35.602854  29.476387  22.284882  39.121972 -73.408239  156.533675
923    9.229005  39.944231  33.889789  26.605034  43.511925 -69.180366  160.839469  35.611100  29.489526  22.289762  39.130666 -73.401655  156.561713
924    9.239004  39.945200  33.895550  26.602681  43.513278 -69.180866  160.860090  35.619347  29.502700  22.294617  39.139359 -73.395081  156.589966
925    9.249003  39.946180  33.901356  26.600312  43.514641 -69.181368  160.880937  35.627596  29.515910  22.299448  39.148051 -73.388518  156.618435
926    9.259002  39.947172  33.907207  26.597927  43.516012 -69.181871  160.902009  35.635847  29.529156  22.304253  39.156743 -73.381966  156.647122
927    9.269001  39.948175  33.913104  26.595525  43.517393 -69.182376  160.923310  35.644100  29.542437  22.309033  39.165434 -73.375424  156.676029
928    9.279000  39.949190  33.919047  26.593108  43.518783 -69.182882  160.944841  35.652355  29.555755  22.313788  39.174124 -73.368894  156.705157
929    9.288999  39.950217  33.925036  26.590675  43.520183 -69.183389  160.966603  35.660612  29.569110  22.318519  39.182813 -73.362374  156.734506
930    9.298998  39.951255  33.931071  26.588226  43.521591 -69.183899  160.988599  35.668872  29.582501  22.323225  39.191502 -73.355866  156.764080
931    9.308996  39.952305  33.937153  26.585761  43.523009 -69.184409  161.010829  35.677133  29.595929  22.327906  39.200189 -73.349368  156.793879
932    9.318995  39.953368  33.943281  26.583281  43.524436 -69.184922  161.033297  35.685397  29.609395  22.332563  39.208876 -73.342881  156.823906
933    9.328994  39.954442  33.949457  26.580785  43.525872 -69.185435  161.056002  35.693664  29.622898  22.337196  39.217562 -73.336405  156.854162
934    9.338993  39.955529  33.955681  26.578274  43.527318 -69.185951  161.078948  35.701933  29.636439  22.341805  39.226248 -73.329940  156.884649
935    9.348992  39.956628  33.961952  26.575748  43.528773 -69.186468  161.102135  35.710206  29.650019  22.346390  39.234933 -73.323486  156.915370
936    9.358991  39.957740  33.968271  26.573207  43.530237 -69.186987  161.125565  35.718481  29.663637  22.350951  39.243618 -73.317044  156.946325
937    9.368990  39.958864  33.974639  26.570651  43.531710 -69.187507  161.149240  35.726760  29.677294  22.355489  39.252303 -73.310612  156.977517
938    9.378989  39.960001  33.981055  26.568080  43.533193 -69.188029  161.173162  35.735043  29.690990  22.360004  39.260987 -73.304191  157.008947
939    9.388988  39.961151  33.987520  26.565495  43.534685 -69.188553  161.197332  35.743329  29.704725  22.364496  39.269670 -73.297781  157.040618
940    9.398987  39.962314  33.994034  26.562895  43.536186 -69.189078  161.221752  35.751619  29.718500  22.368965  39.278354 -73.291383  157.072530
941    9.408986  39.963490  34.000598  26.560281  43.537697 -69.189606  161.246423  35.759913  29.732315  22.373411  39.287037 -73.284995  157.104685
942    9.418985  39.964679  34.007211  26.557653  43.539217 -69.190135  161.271347  35.768210  29.746170  22.377835  39.295720 -73.278619  157.137084
943    9.428984  39.965881  34.013874  26.555012  43.540747 -69.190665  161.296526  35.776512  29.760065  22.382237  39.304402 -73.272254  157.169729
944    9.438982  39.967097  34.020587  26.552356  43.542285 -69.191198  161.321961  35.784817  29.774001  22.386616  39.313084 -73.265900  157.202621
945    9.448981  39.968327  34.027350  26.549687  43.543833 -69.191732  161.347654  35.793127  29.787977  22.390973  39.321765 -73.259557  157.235761
946    9.458980  39.969570  34.034164  26.547005  43.545390 -69.192269  161.373606  35.801440  29.801994  22.395309  39.330445 -73.253225  157.269150
947    9.468979  39.970826  34.041029  26.544310  43.546957 -69.192807  161.399819  35.809758  29.816052  22.399623  39.339125 -73.246905  157.302790
948    9.478978  39.972097  34.047945  26.541602  43.548533 -69.193347  161.426295  35.818080  29.830152  22.403916  39.347804 -73.240595  157.336681
949    9.488977  39.973382  34.054912  26.538882  43.550118 -69.193889  161.453034  35.826407  29.844293  22.408188  39.356482 -73.234297  157.370826
950    9.498976  39.974681  34.061931  26.536149  43.551712 -69.194432  161.480039  35.834738  29.858475  22.412440  39.365159 -73.228010  157.405226
951    9.508975  39.975994  34.069002  26.533405  43.553315 -69.194978  161.507311  35.843073  29.872699  22.416671  39.373835 -73.221734  157.439882
952    9.518974  39.977321  34.076124  26.530648  43.554928 -69.195526  161.534851  35.851414  29.886965  22.420882  39.382511 -73.215469  157.474796
953    9.528973  39.978663  34.083298  26.527881  43.556550 -69.196075  161.562660  35.859760  29.901274  22.425074  39.391185 -73.209216  157.509970
954    9.538972  39.980019  34.090525  26.525102  43.558181 -69.196627  161.590741  35.868111  29.915625  22.429246  39.399859 -73.202974  157.545405
955    9.548971  39.981391  34.097804  26.522312  43.559820 -69.197181  161.619095  35.876468  29.930019  22.433400  39.408533 -73.196743  157.581103
956    9.558970  39.982777  34.105136  26.519511  43.561469 -69.197736  161.647723  35.884830  29.944456  22.437535  39.417206 -73.190524  157.617066
957    9.568968  39.984178  34.112521  26.516701  43.563128 -69.198294  161.676626  35.893198  29.958936  22.441651  39.425878 -73.184316  157.653294
958    9.578967  39.985594  34.119959  26.513880  43.564794 -69.198854  161.705806  35.901572  29.973459  22.445750  39.434549 -73.178119  157.689790
959    9.588966  39.987025  34.127451  26.511050  43.566470 -69.199416  161.735264  35.909952  29.988026  22.449831  39.443220 -73.171934  157.726554
960    9.598965  39.988472  34.134995  26.508210  43.568155 -69.199980  161.765001  35.918337  30.002636  22.453896  39.451889 -73.165760  157.763587
961    9.608964  39.989934  34.142593  26.505362  43.569849 -69.200547  161.795019  35.926729  30.017289  22.457943  39.460558 -73.159598  157.800890
962    9.618963  39.991411  34.150245  26.502505  43.571551 -69.201115  161.825319  35.935128  30.031987  22.461974  39.469226 -73.153447  157.838465
963    9.628962  39.992904  34.157951  26.499639  43.573262 -69.201686  161.855902  35.943532  30.046728  22.465988  39.477892 -73.147308  157.876311
964    9.638961  39.994413  34.165711  26.496767  43.574982 -69.202259  161.886769  35.951943  30.061513  22.469987  39.486557 -73.141180  157.914431
965    9.648960  39.995938  34.173525  26.493886  43.576711 -69.202834  161.917922  35.960360  30.076342  22.473971  39.495221 -73.135063  157.952823
966    9.658959  39.997479  34.181393  26.490999  43.578448 -69.203411  161.949362  35.968783  30.091216  22.477940  39.503883 -73.128958  157.991491
967    9.668958  39.999036  34.189315  26.488105  43.580193 -69.203991  161.981090  35.977213  30.106133  22.481894  39.512543 -73.122865  158.030434
968    9.678957  40.000609  34.197292  26.485205  43.581947 -69.204573  162.013106  35.985650  30.121094  22.485834  39.521202 -73.116782  158.069653
969    9.688955  40.002198  34.205323  26.482300  43.583709 -69.205157  162.045413  35.994093  30.136100  22.489761  39.529859 -73.110712  158.109150
970    9.698954  40.003804  34.213409  26.479389  43.585480 -69.205744  162.078010  36.002544  30.151150  22.493675  39.538514 -73.104653  158.148926
971    9.708953  40.005427  34.221550  26.476473  43.587259 -69.206333  162.110900  36.011001  30.166245  22.497576  39.547167 -73.098606  158.188981
972    9.718952  40.007066  34.229745  26.473554  43.589045 -69.206925  162.144082  36.019466  30.181384  22.501466  39.555818 -73.092570  158.229317
973    9.728951  40.008722  34.237996  26.470630  43.590840 -69.207519  162.177559  36.027939  30.196568  22.505345  39.564468 -73.086546  158.269936
974    9.738950  40.010395  34.246301  26.467703  43.592643 -69.208115  162.211330  36.036419  30.211796  22.509213  39.573115 -73.080533  158.310837
975    9.748949  40.012085  34.254661  26.464774  43.594453 -69.208714  162.245397  36.044907  30.227069  22.513071  39.581761 -73.074532  158.352022
976    9.758948  40.013792  34.263076  26.461842  43.596271 -69.209316  162.279760  36.053404  30.242387  22.516919  39.590404 -73.068543  158.393493
977    9.768947  40.015517  34.271547  26.458908  43.598097 -69.209920  162.314421  36.061908  30.257750  22.520759  39.599046 -73.062566  158.435248
978    9.778946  40.017258  34.280072  26.455974  43.599931 -69.210526  162.349380  36.070420  30.273157  22.524590  39.607685 -73.056600  158.477289
979    9.788945  40.019018  34.288652  26.453039  43.601771 -69.211135  162.384637  36.078941  30.288609  22.528413  39.616322 -73.050647  158.519616
980    9.798944  40.020794  34.297287  26.450103  43.603619 -69.211747  162.420194  36.087470  30.304105  22.532230  39.624956 -73.044705  158.562230
981    9.808943  40.022589  34.305977  26.447169  43.605475 -69.212361  162.456051  36.096007  30.319646  22.536039  39.633587 -73.038774  158.605131
982    9.818941  40.024401  34.314722  26.444236  43.607337 -69.212978  162.492209  36.104552  30.335232  22.539842  39.642215 -73.032856  158.648319
983    9.828940  40.026231  34.323523  26.441304  43.609206 -69.213598  162.528668  36.113106  30.350861  22.543640  39.650840 -73.026949  158.691793
984    9.838939  40.028079  34.332377  26.438376  43.611082 -69.214220  162.565428  36.121669  30.366535  22.547433  39.659461 -73.021054  158.735555
985    9.848938  40.029946  34.341287  26.435450  43.612965 -69.214845  162.602491  36.130239  30.382253  22.551221  39.668079 -73.015171  158.779605
986    9.858937  40.031830  34.350252  26.432528  43.614854 -69.215473  162.639856  36.138819  30.398015  22.555006  39.676694 -73.009300  158.823941
987    9.868936  40.033733  34.359271  26.429611  43.616749 -69.216103  162.677523  36.147407  30.413821  22.558789  39.685304 -73.003441  158.868566
988    9.878935  40.035654  34.368344  26.426699  43.618651 -69.216737  162.715494  36.156004  30.429671  22.562569  39.693910 -72.997593  158.913479
989    9.888934  40.037594  34.377472  26.423793  43.620559 -69.217373  162.753769  36.164610  30.445564  22.566349  39.702513 -72.991757  158.958680
990    9.898933  40.039552  34.386655  26.420893  43.622472 -69.218012  162.792346  36.173226  30.461501  22.570128  39.711111 -72.985934  159.004170
991    9.908932  40.041529  34.395891  26.418001  43.624392 -69.218654  162.831228  36.181851  30.477481  22.573908  39.719705 -72.980122  159.049949
992    9.918931  40.043524  34.405181  26.415117  43.626317 -69.219299  162.870413  36.190485  30.493504  22.577689  39.728294 -72.974322  159.096017
993    9.928930  40.045539  34.414526  26.412242  43.628247 -69.219946  162.909902  36.199129  30.509571  22.581473  39.736879 -72.968534  159.142374
994    9.938929  40.047573  34.423924  26.409377  43.630182 -69.220597  162.949695  36.207783  30.525680  22.585260  39.745460 -72.962759  159.189020
995    9.948927  40.049625  34.433375  26.406523  43.632123 -69.221250  162.989792  36.216447  30.541831  22.589051  39.754035 -72.956995  159.235954
996    9.958926  40.051697  34.442880  26.403679  43.634069 -69.221907  163.030192  36.225121  30.558025  22.592846  39.762606 -72.951244  159.283178
997    9.968925  40.053788  34.452437  26.400848  43.636019 -69.222567  163.070896  36.233805  30.574261  22.596648  39.771171 -72.945504  159.330689
998    9.978924  40.055899  34.462048  26.398030  43.637973 -69.223229  163.111903  36.242499  30.590539  22.600456  39.779730 -72.939777  159.378487
999    9.988923  40.058028  34.471711  26.395226  43.639932 -69.223895  163.153212  36.251203  30.606858  22.604271  39.788284 -72.934062  159.426573
1000   9.998922  40.060178  34.481426  26.392437  43.641895 -69.224564  163.194824  36.259917  30.623218  22.608094  39.796832 -72.928359  159.474944
1001  10.008921  40.062346  34.491193  26.389663  43.643861 -69.225236  163.236737  36.268641  30.639620  22.611925  39.805373 -72.922668  159.523600
1002  10.018920  40.064535  34.501012  26.386906  43.645832 -69.225911  163.278952  36.277375  30.656061  22.615767  39.813908 -72.916989  159.572541
1003  10.028919  40.066743  34.510882  26.384167  43.647805 -69.226589  163.321468  36.286119  30.672543  22.619620  39.822436 -72.911322  159.621765
1004  10.038918  40.068971  34.520803  26.381446  43.649782 -69.227270  163.364284  36.294873  30.689065  22.623484  39.830956 -72.905667  159.671271
1005  10.048917  40.071219  34.530775  26.378744  43.651762 -69.227955  163.407400  36.303638  30.705626  22.627361  39.839469 -72.900025  159.721059
1006  10.058916  40.073487  34.540797  26.376063  43.653744 -69.228643  163.450814  36.312413  30.722226  22.631252  39.847975 -72.894395  159.771127
1007  10.068915  40.075775  34.550869  26.373404  43.655729 -69.229334  163.494525  36.321199  30.738864  22.635158  39.856473 -72.888777  159.821474
1008  10.078913  40.078083  34.560991  26.370767  43.657716 -69.230028  163.538533  36.329995  30.755540  22.639080  39.864963 -72.883171  159.872100
1009  10.088912  40.080411  34.571161  26.368154  43.659705 -69.230726  163.582838  36.338802  30.772254  22.643020  39.873444 -72.877577  159.923003
1010  10.098911  40.082759  34.581381  26.365565  43.661695 -69.231427  163.627436  36.347620  30.789005  22.646978  39.881917 -72.871996  159.974183
1011  10.108910  40.085128  34.591648  26.363002  43.663687 -69.232131  163.672328  36.356449  30.805793  22.650956  39.890382 -72.866427  160.025638
1012  10.118909  40.087516  34.601963  26.360466  43.665680 -69.232839  163.717513  36.365290  30.822617  22.654955  39.898837 -72.860871  160.077366
1013  10.128908  40.089926  34.612326  26.357958  43.667674 -69.233550  163.762988  36.374141  30.839476  22.658976  39.907284 -72.855327  160.129366
1014  10.138907  40.092355  34.622735  26.355479  43.669669 -69.234265  163.808752  36.383003  30.856370  22.663020  39.915721 -72.849795  160.181638
1015  10.148906  40.094805  34.633190  26.353030  43.671663 -69.234983  163.854805  36.391877  30.873299  22.667089  39.924148 -72.844276  160.234178
1016  10.158905  40.097276  34.643691  26.350612  43.673658 -69.235704  163.901144  36.400762  30.890262  22.671183  39.932565 -72.838769  160.286986
1017  10.168904  40.099767  34.654237  26.348227  43.675652 -69.236429  163.947767  36.409658  30.907258  22.675303  39.940971 -72.833274  160.340059
1018  10.178903  40.102279  34.664827  26.345876  43.677645 -69.237157  163.994673  36.418565  30.924287  22.679451  39.949367 -72.827792  160.393395
1019  10.188902  40.104811  34.675461  26.343560  43.679638 -69.237889  164.041861  36.427483  30.941349  22.683628  39.957751 -72.822323  160.446992
1020  10.198901  40.107364  34.686139  26.341280  43.681629 -69.238625  164.089327  36.436413  30.958441  22.687835  39.966124 -72.816866  160.500849
1021  10.208899  40.109938  34.696859  26.339037  43.683618 -69.239364  164.137071  36.445353  30.975565  22.692073  39.974485 -72.811421  160.554961
1022  10.218898  40.112532  34.707620  26.336833  43.685606 -69.240107  164.185089  36.454305  30.992718  22.696343  39.982833 -72.805988  160.609328
1023  10.228897  40.115147  34.718423  26.334669  43.687591 -69.240853  164.233380  36.463268  31.009901  22.700647  39.991169 -72.800568  160.663946
1024  10.238896  40.117783  34.729267  26.332547  43.689573 -69.241603  164.281942  36.472241  31.027112  22.704986  39.999492 -72.795161  160.718814
1025  10.248895  40.120440  34.740150  26.330468  43.691553 -69.242357  164.330771  36.481226  31.044351  22.709362  40.007801 -72.789766  160.773927
1026  10.258894  40.123117  34.751072  26.328432  43.693528 -69.243114  164.379867  36.490223  31.061616  22.713776  40.016097 -72.784383  160.829285
1027  10.268893  40.125816  34.762033  26.326442  43.695501 -69.243875  164.429225  36.499230  31.078908  22.718230  40.024378 -72.779013  160.884883
1028  10.278892  40.128535  34.773030  26.324499  43.697469 -69.244640  164.478843  36.508249  31.096225  22.722725  40.032646 -72.773656  160.940719
1029  10.288891  40.131275  34.784065  26.322603  43.699432 -69.245408  164.528719  36.517280  31.113566  22.727263  40.040898 -72.768311  160.996790
1030  10.298890  40.134035  34.795135  26.320758  43.701390 -69.246181  164.578850  36.526322  31.130931  22.731846  40.049136 -72.762979  161.053093
1031  10.308889  40.136817  34.806239  26.318964  43.703343 -69.246957  164.629232  36.535376  31.148317  22.736474  40.057358 -72.757659  161.109626
1032  10.318888  40.139619  34.817378  26.317222  43.705291 -69.247737  164.679862  36.544441  31.165726  22.741150  40.065564 -72.752352  161.166384
1033  10.328887  40.142442  34.828550  26.315535  43.707232 -69.248520  164.730738  36.553517  31.183155  22.745874  40.073754 -72.747058  161.223365
1034  10.338885  40.145286  34.839754  26.313903  43.709167 -69.249308  164.781856  36.562605  31.200604  22.750649  40.081927 -72.741777  161.280565
1035  10.348884  40.148150  34.850989  26.312328  43.711094 -69.250099  164.833212  36.571705  31.218071  22.755475  40.090083 -72.736508  161.337981
1036  10.358883  40.151036  34.862254  26.310811  43.713014 -69.250894  164.884804  36.580815  31.235557  22.760354  40.098222 -72.731251  161.395608
1037  10.368882  40.153942  34.873548  26.309355  43.714927 -69.251693  164.936627  36.589937  31.253059  22.765287  40.106342 -72.726008  161.453445
1038  10.378881  40.156868  34.884870  26.307961  43.716831 -69.252497  164.988678  36.599070  31.270577  22.770276  40.114444 -72.720777  161.511485
1039  10.388880  40.159816  34.896220  26.306630  43.718726 -69.253303  165.040952  36.608214  31.288110  22.775323  40.122527 -72.715558  161.569726
1040  10.398879  40.162783  34.907595  26.305364  43.720612 -69.254114  165.093447  36.617368  31.305657  22.780428  40.130590 -72.710352  161.628163
1041  10.408878  40.165772  34.918995  26.304164  43.722488 -69.254929  165.146157  36.626534  31.323216  22.785594  40.138633 -72.705159  161.686792
1042  10.418877  40.168781  34.930419  26.303033  43.724354 -69.255748  165.199080  36.635710  31.340786  22.790822  40.146656 -72.699979  161.745608
1043  10.428876  40.171810  34.941865  26.301972  43.726210 -69.256571  165.252209  36.644897  31.358366  22.796114  40.154657 -72.694811  161.804607
1044  10.438875  40.174860  34.953333  26.300982  43.728054 -69.257398  165.305542  36.654095  31.375955  22.801472  40.162638 -72.689655  161.863784
1045  10.448874  40.177930  34.964820  26.300066  43.729887 -69.258229  165.359073  36.663304  31.393551  22.806898  40.170596 -72.684513  161.923134
1046  10.458872  40.181020  34.976327  26.299225  43.731707 -69.259064  165.412798  36.672523  31.411154  22.812393  40.178532 -72.679383  161.982651
1047  10.468871  40.184130  34.987851  26.298460  43.733515 -69.259903  165.466713  36.681753  31.428761  22.817960  40.186446 -72.674266  162.042332
1048  10.478870  40.187261  34.999392  26.297774  43.735310 -69.260746  165.520811  36.690994  31.446371  22.823600  40.194336 -72.669162  162.102171
1049  10.488869  40.190411  35.010948  26.297168  43.737091 -69.261593  165.575089  36.700246  31.463984  22.829316  40.202202 -72.664070  162.162163
1050  10.498868  40.193582  35.022517  26.296644  43.738858 -69.262444  165.629542  36.709508  31.481597  22.835109  40.210044 -72.658991  162.222303
1051  10.508867  40.196772  35.034099  26.296204  43.740611 -69.263299  165.684163  36.718780  31.499210  22.840981  40.217861 -72.653925  162.282586
1052  10.518866  40.199982  35.045692  26.295850  43.742348 -69.264158  165.738948  36.728063  31.516820  22.846933  40.225653 -72.648872  162.343006
1053  10.528865  40.203211  35.057295  26.295583  43.744069 -69.265022  165.793891  36.737356  31.534428  22.852968  40.233419 -72.643832  162.403558
1054  10.538864  40.206461  35.068905  26.295406  43.745774 -69.265889  165.848987  36.746659  31.552031  22.859086  40.241159 -72.638804  162.464237
1055  10.548863  40.209729  35.080523  26.295319  43.747462 -69.266761  165.904230  36.755972  31.569627  22.865290  40.248872 -72.633789  162.525037
1056  10.558862  40.213017  35.092145  26.295326  43.749133 -69.267637  165.959614  36.765295  31.587217  22.871581  40.256557 -72.628787  162.585953
1057  10.568861  40.216324  35.103771  26.295428  43.750786 -69.268517  166.015134  36.774627  31.604797  22.877961  40.264213 -72.623797  162.646978
1058  10.578860  40.219650  35.115400  26.295627  43.752420 -69.269401  166.070782  36.783968  31.622367  22.884431  40.271841 -72.618820  162.708106
1059  10.588858  40.222995  35.127029  26.295924  43.754034 -69.270289  166.126554  36.793319  31.639926  22.890994  40.279440 -72.613856  162.769331
1060  10.598857  40.226358  35.138656  26.296322  43.755629 -69.271182  166.182443  36.802679  31.657470  22.897652  40.287009 -72.608905  162.830647
1061  10.608856  40.229741  35.150282  26.296823  43.757204 -69.272078  166.238442  36.812047  31.674999  22.904406  40.294547 -72.603966  162.892046
1062  10.618855  40.233141  35.161903  26.297429  43.758758 -69.272979  166.294545  36.821425  31.692511  22.911259  40.302054 -72.599040  162.953522
1063  10.628854  40.236560  35.173518  26.298141  43.760290 -69.273884  166.350745  36.830811  31.710005  22.918213  40.309529 -72.594126  163.015067
1064  10.638853  40.239998  35.185126  26.298962  43.761800 -69.274793  166.407036  36.840205  31.727477  22.925270  40.316972 -72.589225  163.076675
1065  10.648852  40.243453  35.196724  26.299893  43.763287 -69.275707  166.463410  36.849608  31.744927  22.932432  40.324382 -72.584337  163.138337
1066  10.658851  40.246926  35.208312  26.300937  43.764751 -69.276624  166.519861  36.859019  31.762353  22.939701  40.331759 -72.579462  163.200048
1067  10.668850  40.250416  35.219886  26.302096  43.766191 -69.277546  166.576382  36.868439  31.779753  22.947081  40.339102 -72.574599  163.261799
1068  10.678849  40.253924  35.231446  26.303371  43.767606 -69.278472  166.632964  36.877867  31.797125  22.954571  40.346410 -72.569750  163.323583
1069  10.688848  40.257450  35.242990  26.304765  43.768996 -69.279402  166.689602  36.887302  31.814467  22.962176  40.353683 -72.564912  163.385393
1070  10.698847  40.260992  35.254515  26.306280  43.770360 -69.280337  166.746286  36.896745  31.831777  22.969895  40.360919 -72.560088  163.447222
1071  10.708846  40.264551  35.266020  26.307917  43.771697 -69.281275  166.803011  36.906195  31.849055  22.977733  40.368120 -72.555276  163.509062
1072  10.718844  40.268127  35.277504  26.309680  43.773007 -69.282218  166.859767  36.915653  31.866297  22.985689  40.375283 -72.550477  163.570906
1073  10.728843  40.271719  35.288963  26.311569  43.774289 -69.283165  166.916548  36.925117  31.883503  22.993767  40.382408 -72.545691  163.632747
1074  10.738842  40.275328  35.300397  26.313588  43.775543 -69.284116  166.973345  36.934589  31.900671  23.001967  40.389495 -72.540917  163.694577
1075  10.748841  40.278952  35.311803  26.315737  43.776767 -69.285071  167.030151  36.944066  31.917798  23.010292  40.396543 -72.536156  163.756388
1076  10.758840  40.282592  35.323179  26.318020  43.777961 -69.286031  167.086956  36.953549  31.934883  23.018744  40.403551 -72.531407  163.818173
1077  10.768839  40.286248  35.334524  26.320439  43.779125 -69.286994  167.143753  36.963039  31.951924  23.027324  40.410518 -72.526671  163.879923
1078  10.778838  40.289919  35.345835  26.322995  43.780258 -69.287962  167.200533  36.972534  31.968919  23.036035  40.417445 -72.521947  163.941630
1079  10.788837  40.293605  35.357110  26.325690  43.781358 -69.288934  167.257288  36.982034  31.985865  23.044878  40.424329 -72.517236  164.003285
1080  10.798836  40.297306  35.368347  26.328527  43.782426 -69.289910  167.314009  36.991539  32.002761  23.053857  40.431171 -72.512537  164.064878
1081  10.808835  40.301021  35.379545  26.331509  43.783461 -69.290890  167.370688  37.001049  32.019605  23.062973  40.437969 -72.507851  164.126401
1082  10.818834  40.304750  35.390700  26.334636  43.784461 -69.291875  167.427315  37.010564  32.036394  23.072229  40.444724 -72.503177  164.187844
1083  10.828833  40.308494  35.401812  26.337911  43.785427 -69.292863  167.483882  37.020083  32.053126  23.081627  40.451434 -72.498516  164.249198
1084  10.838832  40.312251  35.412877  26.341337  43.786357 -69.293856  167.540379  37.029607  32.069798  23.091170  40.458099 -72.493867  164.310452
1085  10.848830  40.316022  35.423894  26.344915  43.787252 -69.294852  167.596797  37.039134  32.086409  23.100859  40.464719 -72.489231  164.371599
1086  10.858829  40.319805  35.434860  26.348648  43.788109 -69.295853  167.653128  37.048665  32.102956  23.110697  40.471291 -72.484607  164.432628
1087  10.868828  40.323602  35.445773  26.352537  43.788929 -69.296858  167.709361  37.058200  32.119437  23.120686  40.477817 -72.479995  164.493530
1088  10.878827  40.327411  35.456631  26.356585  43.789711 -69.297867  167.765488  37.067737  32.135850  23.130828  40.484295 -72.475396  164.554295
1089  10.888826  40.331232  35.467432  26.360795  43.790453 -69.298879  167.821498  37.077278  32.152193  23.141125  40.490724 -72.470810  164.614916
1090  10.898825  40.335065  35.478173  26.365167  43.791156 -69.299896  167.877382  37.086820  32.168463  23.151579  40.497104 -72.466235  164.675383
1091  10.908824  40.338910  35.488853  26.369705  43.791819 -69.300917  167.933130  37.096365  32.184659  23.162191  40.503433 -72.461673  164.735687
1092  10.918823  40.342766  35.499469  26.374411  43.792440 -69.301942  167.988732  37.105912  32.200779  23.172965  40.509713 -72.457123  164.795818
1093  10.928822  40.346633  35.510018  26.379286  43.793020 -69.302971  168.044179  37.115460  32.216821  23.183900  40.515940 -72.452586  164.855769
1094  10.938821  40.350510  35.520498  26.384333  43.793557 -69.304004  168.099460  37.125009  32.232782  23.195000  40.522116 -72.448060  164.915528
1095  10.948820  40.354398  35.530907  26.389554  43.794050 -69.305041  168.154565  37.134559  32.248660  23.206266  40.528239 -72.443547  164.975087
1096  10.958819  40.358295  35.541243  26.394950  43.794500 -69.306081  168.209484  37.144109  32.264453  23.217700  40.534308 -72.439046  165.034435
1097  10.968818  40.362202  35.551503  26.400525  43.794905 -69.307126  168.264207  37.153659  32.280159  23.229304  40.540323 -72.434557  165.093562
1098  10.978816  40.366119  35.561685  26.406281  43.795264 -69.308174  168.318723  37.163209  32.295775  23.241081  40.546284 -72.430079  165.152457
1099  10.988815  40.370044  35.571787  26.412218  43.795577 -69.309226  168.373021  37.172758  32.311298  23.253032  40.552188 -72.425614  165.211110
1100  10.998814  40.373977  35.581805  26.418341  43.795844 -69.310282  168.427092  37.182305  32.326727  23.265161  40.558037 -72.421161  165.269509
1101  11.008813  40.377919  35.591738  26.424649  43.796062 -69.311342  168.480925  37.191852  32.342058  23.277469  40.563828 -72.416720  165.327643
1102  11.018812  40.381868  35.601583  26.431147  43.796232 -69.312405  168.534508  37.201397  32.357289  23.289958  40.569562 -72.412291  165.385501
1103  11.028811  40.385825  35.611338  26.437835  43.796353 -69.313473  168.587831  37.210939  32.372417  23.302631  40.575237 -72.407874  165.443072
1104  11.038810  40.389789  35.621001  26.444716  43.796424 -69.314544  168.640884  37.220479  32.387440  23.315490  40.580853 -72.403468  165.500344
1105  11.048809  40.393759  35.630568  26.451792  43.796445 -69.315618  168.693655  37.230017  32.402356  23.328537  40.586410 -72.399075  165.557308
1106  11.058808  40.397735  35.640037  26.459065  43.796414 -69.316696  168.746134  37.239551  32.417162  23.341774  40.591906 -72.394693  165.613951
1107  11.068807  40.401717  35.649407  26.466537  43.796331 -69.317778  168.798309  37.249082  32.431855  23.355203  40.597341 -72.390323  165.670265
1108  11.078806  40.405704  35.658673  26.474210  43.796195 -69.318864  168.850169  37.258609  32.446434  23.368825  40.602714 -72.385965  165.726238
1109  11.088805  40.409696  35.667835  26.482086  43.796006 -69.319953  168.901704  37.268131  32.460897  23.382643  40.608024 -72.381619  165.781861
1110  11.098804  40.413693  35.676889  26.490167  43.795763 -69.321045  168.952902  37.277649  32.475240  23.396658  40.613271 -72.377284  165.837124
1111  11.108802  40.417693  35.685833  26.498455  43.795465 -69.322141  169.003751  37.287161  32.489463  23.410871  40.618455 -72.372960  165.892016
1112  11.118801  40.421698  35.694665  26.506952  43.795111 -69.323240  169.054242  37.296668  32.503562  23.425284  40.623574 -72.368649  165.946528
1113  11.128800  40.425705  35.703381  26.515660  43.794701 -69.324343  169.104361  37.306168  32.517535  23.439900  40.628627 -72.364348  166.000648
1114  11.138799  40.429715  35.711980  26.524580  43.794233 -69.325449  169.154098  37.315662  32.531381  23.454719  40.633615 -72.360059  166.054366
1115  11.148798  40.433728  35.720458  26.533716  43.793708 -69.326558  169.203442  37.325148  32.545096  23.469743  40.638536 -72.355782  166.107671
1116  11.158797  40.437742  35.728814  26.543068  43.793125 -69.327671  169.252381  37.334627  32.558678  23.484974  40.643390 -72.351515  166.160551
1117  11.168796  40.441758  35.737045  26.552638  43.792482 -69.328787  169.300904  37.344099  32.572124  23.500415  40.648175 -72.347260  166.212995
1118  11.178795  40.445775  35.745148  26.562429  43.791780 -69.329906  169.348999  37.353562  32.585433  23.516067  40.652893 -72.343017  166.264991
1119  11.188794  40.449792  35.753121  26.572442  43.791017 -69.331028  169.396655  37.363016  32.598601  23.531932  40.657541 -72.338784  166.316526
1120  11.198793  40.453809  35.760961  26.582679  43.790192 -69.332154  169.443860  37.372461  32.611625  23.548013  40.662119 -72.334563  166.367589
1121  11.208792  40.457826  35.768666  26.593141  43.789306 -69.333282  169.490603  37.381896  32.624503  23.564311  40.666626 -72.330352  166.418167
1122  11.218791  40.461842  35.776234  26.603831  43.788357 -69.334414  169.536872  37.391322  32.637232  23.580827  40.671063 -72.326153  166.468249
1123  11.228789  40.465857  35.783661  26.614751  43.787345 -69.335548  169.582656  37.400737  32.649810  23.597565  40.675427 -72.321965  166.517823
1124  11.238788  40.469870  35.790945  26.625901  43.786270 -69.336685  169.627943  37.410141  32.662235  23.614525  40.679720 -72.317788  166.566878
1125  11.248787  40.473880  35.798084  26.637284  43.785129 -69.337826  169.672721  37.419534  32.674503  23.631709  40.683939 -72.313621  166.615403
1126  11.258786  40.477888  35.805075  26.648902  43.783923 -69.338969  169.716980  37.428915  32.686614  23.649119  40.688084 -72.309466  166.663388
1127  11.268785  40.481892  35.811916  26.660755  43.782652 -69.340115  169.760707  37.438284  32.698563  23.666756  40.692156 -72.305321  166.710822
1128  11.278784  40.485893  35.818605  26.672846  43.781314 -69.341263  169.803891  37.447640  32.710351  23.684620  40.696152 -72.301187  166.757694
1129  11.288783  40.489889  35.825138  26.685176  43.779909 -69.342415  169.846521  37.456983  32.721973  23.702715  40.700073 -72.297064  166.803995
1130  11.298782  40.493881  35.831514  26.697746  43.778436 -69.343569  169.888584  37.466312  32.733429  23.721039  40.703918 -72.292951  166.849715
1131  11.308781  40.497868  35.837729  26.710559  43.776894 -69.344725  169.930071  37.475627  32.744715  23.739596  40.707686 -72.288849  166.894843
1132  11.318780  40.501848  35.843782  26.723616  43.775284 -69.345884  169.970968  37.484927  32.755831  23.758386  40.711377 -72.284757  166.939369
1133  11.328779  40.505823  35.849671  26.736917  43.773604 -69.347046  170.011265  37.494211  32.766773  23.777410  40.714990 -72.280676  166.983281
1134  11.338778  40.509791  35.855392  26.750466  43.771854 -69.348210  170.050951  37.503481  32.777539  23.796669  40.718525 -72.276605  167.026569
1135  11.348777  40.513752  35.860943  26.764262  43.770033 -69.349376  170.090013  37.512733  32.788127  23.816166  40.721981 -72.272544  167.069222
1136  11.358775  40.517704  35.866322  26.778307  43.768140 -69.350545  170.128441  37.521970  32.798535  23.835902  40.725358 -72.268493  167.111227
1137  11.368774  40.521649  35.871527  26.792604  43.766176 -69.351716  170.166224  37.531189  32.808759  23.855878  40.728654 -72.264453  167.152573
1138  11.378773  40.525585  35.876555  26.807152  43.764139 -69.352889  170.203350  37.540390  32.818798  23.876095  40.731870 -72.260423  167.193249
1139  11.388772  40.529512  35.881403  26.821953  43.762029 -69.354064  170.239807  37.549574  32.828648  23.896555  40.735005 -72.256402  167.233241
1140  11.398771  40.533429  35.886071  26.837009  43.759846 -69.355242  170.275586  37.558739  32.838308  23.917259  40.738059 -72.252392  167.272540
1141  11.408770  40.537336  35.890554  26.852321  43.757588 -69.356421  170.310675  37.567885  32.847776  23.938210  40.741031 -72.248392  167.311133
1142  11.418769  40.541232  35.894852  26.867889  43.755256 -69.357602  170.345063  37.577012  32.857048  23.959407  40.743920 -72.244401  167.349011
1143  11.428768  40.545117  35.898961  26.883715  43.752849 -69.358786  170.378738  37.586119  32.866122  23.980851  40.746726 -72.240421  167.386161
1144  11.438767  40.548990  35.902880  26.899800  43.750366 -69.359971  170.411691  37.595205  32.874998  24.002545  40.749449 -72.236450  167.422576
1145  11.448766  40.552851  35.906606  26.916146  43.747806 -69.361158  170.443911  37.604271  32.883672  24.024489  40.752088 -72.232489  167.458244
1146  11.458765  40.556699  35.910138  26.932752  43.745170 -69.362347  170.475386  37.613315  32.892144  24.046682  40.754643 -72.228537  167.493156
1147  11.468764  40.560534  35.913472  26.949620  43.742457 -69.363537  170.506106  37.622338  32.900410  24.069127  40.757113 -72.224595  167.527304
1148  11.478763  40.564355  35.916607  26.966752  43.739667 -69.364729  170.536060  37.631338  32.908469  24.091824  40.759497 -72.220662  167.560677
1149  11.488761  40.568161  35.919541  26.984147  43.736798 -69.365923  170.565239  37.640315  32.916320  24.114773  40.761796 -72.216739  167.593268
1150  11.498760  40.571953  35.922271  27.001807  43.733851 -69.367118  170.593632  37.649268  32.923961  24.137975  40.764009 -72.212825  167.625066
1151  11.508759  40.575730  35.924796  27.019733  43.730824 -69.368314  170.621228  37.658198  32.931390  24.161430  40.766135 -72.208920  167.656063
1152  11.518758  40.579491  35.927113  27.037924  43.727719 -69.369512  170.648017  37.667104  32.938604  24.185140  40.768175 -72.205024  167.686249
1153  11.528757  40.583235  35.929221  27.056383  43.724534 -69.370711  170.673990  37.675984  32.945602  24.209105  40.770127 -72.201138  167.715613
1154  11.538756  40.586963  35.931117  27.075110  43.721268 -69.371911  170.699136  37.684840  32.952382  24.233325  40.771992 -72.197260  167.744147
1155  11.548755  40.590674  35.932800  27.094105  43.717922 -69.373113  170.723446  37.693669  32.958943  24.257802  40.773769 -72.193392  167.771839
1156  11.558754  40.594366  35.934267  27.113369  43.714495 -69.374316  170.746910  37.702473  32.965281  24.282536  40.775457 -72.189532  167.798679
1157  11.568753  40.598041  35.935518  27.132903  43.710987 -69.375519  170.769518  37.711250  32.971394  24.307528  40.777058 -72.185681  167.824657
1158  11.578752  40.601697  35.936549  27.152706  43.707397 -69.376724  170.791260  37.720000  32.977282  24.332779  40.778569 -72.181839  167.849764
1159  11.588751  40.605333  35.937359  27.172781  43.703725 -69.377930  170.812128  37.728722  32.982941  24.358289  40.779991 -72.178005  167.873990
1160  11.598750  40.608950  35.937946  27.193126  43.699971 -69.379136  170.832112  37.737416  32.988371  24.384059  40.781324 -72.174180  167.897324
1161  11.608749  40.612546  35.938309  27.213743  43.696135 -69.380343  170.851203  37.746082  32.993569  24.410089  40.782567 -72.170364  167.919759
1162  11.618747  40.616122  35.938446  27.234631  43.692215 -69.381551  170.869392  37.754719  32.998534  24.436379  40.783720 -72.166556  167.941286
1163  11.628746  40.619676  35.938355  27.255792  43.688213 -69.382760  170.886670  37.763326  33.003264  24.462930  40.784783 -72.162757  167.961897
1164  11.638745  40.623209  35.938034  27.277225  43.684126 -69.383969  170.903029  37.771904  33.007758  24.489742  40.785755 -72.158966  167.981584
1165  11.648744  40.626720  35.937481  27.298931  43.679957 -69.385179  170.918459  37.780452  33.012014  24.516815  40.786636 -72.155183  168.000340
1166  11.658743  40.630208  35.936697  27.320910  43.675703 -69.386389  170.932953  37.788968  33.016032  24.544149  40.787427 -72.151408  168.018158
1167  11.668742  40.633673  35.935677  27.343161  43.671365 -69.387600  170.946502  37.797454  33.019810  24.571743  40.788126 -72.147642  168.035032
1168  11.678741  40.637114  35.934422  27.365686  43.666943 -69.388811  170.959098  37.805908  33.023346  24.599598  40.788734 -72.143883  168.050953
1169  11.688740  40.640532  35.932930  27.388484  43.662436 -69.390022  170.970733  37.814330  33.026640  24.627713  40.789250 -72.140132  168.065915
1170  11.698739  40.643925  35.931198  27.411555  43.657844 -69.391233  170.981400  37.822719  33.029691  24.656089  40.789674 -72.136390  168.079911
1171  11.708738  40.647293  35.929227  27.434899  43.653167 -69.392445  170.991090  37.831075  33.032496  24.684725  40.790007 -72.132655  168.092934
1172  11.718737  40.650636  35.927013  27.458516  43.648405 -69.393656  170.999795  37.839398  33.035055  24.713622  40.790247 -72.128927  168.104976
1173  11.728736  40.653953  35.924557  27.482406  43.643558 -69.394868  171.007510  37.847687  33.037366  24.742779  40.790395 -72.125208  168.116029
1174  11.738735  40.657243  35.921857  27.506569  43.638626 -69.396079  171.014226  37.855942  33.039428  24.772196  40.790452 -72.121495  168.126086
1175  11.748733  40.660507  35.918911  27.531005  43.633608 -69.397290  171.019936  37.864162  33.041239  24.801873  40.790415 -72.117791  168.135139
1176  11.758732  40.663744  35.915719  27.555713  43.628504 -69.398501  171.024634  37.872348  33.042798  24.831811  40.790287 -72.114094  168.143181
1177  11.768731  40.666954  35.912279  27.580693  43.623314 -69.399712  171.028312  37.880498  33.044104  24.862008  40.790066 -72.110404  168.150206
1178  11.778730  40.670135  35.908590  27.605945  43.618039 -69.400923  171.030965  37.888612  33.045156  24.892465  40.789752 -72.106722  168.156205
1179  11.788729  40.673288  35.904651  27.631468  43.612677 -69.402133  171.032586  37.896691  33.045952  24.923182  40.789346 -72.103046  168.161172
1180  11.798728  40.676412  35.900460  27.657262  43.607230 -69.403342  171.033168  37.904733  33.046492  24.954157  40.788848 -72.099378  168.165102
1181  11.808727  40.679508  35.896018  27.683327  43.601697 -69.404551  171.032706  37.912738  33.046774  24.985392  40.788256 -72.095717  168.167990
1182  11.818726  40.682573  35.891323  27.709662  43.596077 -69.405760  171.031194  37.920705  33.046798  25.016884  40.787573 -72.092064  168.169829
1183  11.828725  40.685609  35.886374  27.736266  43.590372 -69.406967  171.028626  37.928636  33.046564  25.048634  40.786796 -72.088417  168.170616
1184  11.838724  40.688614  35.881169  27.763139  43.584580 -69.408174  171.024996  37.936528  33.046070  25.080640  40.785927 -72.084777  168.170346
1185  11.848723  40.691589  35.875710  27.790281  43.578703 -69.409381  171.020300  37.944381  33.045315  25.112903  40.784965 -72.081143  168.169014
1186  11.858722  40.694532  35.869993  27.817690  43.572739 -69.410586  171.014533  37.952196  33.044301  25.145420  40.783910 -72.077517  168.166617
1187  11.868721  40.697444  35.864020  27.845367  43.566690 -69.411790  171.007688  37.959972  33.043024  25.178192  40.782763 -72.073897  168.163151
1188  11.878719  40.700324  35.857788  27.873310  43.560554 -69.412994  170.999762  37.967709  33.041487  25.211218  40.781523 -72.070284  168.158611
1189  11.888718  40.703172  35.851298  27.901518  43.554333 -69.414196  170.990750  37.975405  33.039686  25.244496  40.780190 -72.066677  168.152993
1190  11.898717  40.705988  35.844549  27.929991  43.548025 -69.415398  170.980647  37.983062  33.037623  25.278026  40.778766 -72.063076  168.146294
1191  11.908716  40.708770  35.837540  27.958728  43.541633 -69.416598  170.969450  37.990678  33.035296  25.311808  40.777248 -72.059482  168.138508
1192  11.918715  40.711519  35.830270  27.987728  43.535154 -69.417797  170.957154  37.998253  33.032705  25.345839  40.775639 -72.055895  168.129631
1193  11.928714  40.714235  35.822740  28.016989  43.528590 -69.418994  170.943756  38.005787  33.029850  25.380121  40.773938 -72.052313  168.119660
1194  11.938713  40.716917  35.814948  28.046513  43.521941 -69.420190  170.929251  38.013280  33.026729  25.414651  40.772145 -72.048738  168.108589
1195  11.948712  40.719565  35.806894  28.076296  43.515206 -69.421385  170.913636  38.020732  33.023342  25.449429  40.770260 -72.045169  168.096416
1196  11.958711  40.722178  35.798579  28.106338  43.508386 -69.422579  170.896909  38.028142  33.019689  25.484454  40.768285 -72.041606  168.083136
1197  11.968710  40.724756  35.790001  28.136638  43.501482 -69.423771  170.879065  38.035509  33.015769  25.519725  40.766218 -72.038049  168.068746
1198  11.978709  40.727300  35.781160  28.167195  43.494492 -69.424961  170.860103  38.042834  33.011582  25.555241  40.764060 -72.034498  168.053243
1199  11.988708  40.729808  35.772056  28.198008  43.487418 -69.426149  170.840018  38.050117  33.007128  25.591001  40.761811 -72.030952  168.036624
1200  11.998706  40.732280  35.762689  28.229076  43.480260 -69.427336  170.818810  38.057357  33.002406  25.627004  40.759471 -72.027413  168.018888
1201  12.008705  40.734716  35.753059  28.260397  43.473018 -69.428521  170.796474  38.064553  32.997417  25.663248  40.757041 -72.023879  168.000033
1202  12.018704  40.737116  35.743165  28.291970  43.465692 -69.429705  170.773010  38.071706  32.992161  25.699733  40.754521 -72.020351  167.980056
1203  12.028703  40.739480  35.733008  28.323794  43.458282 -69.430886  170.748416  38.078815  32.986637  25.736456  40.751911 -72.016829  167.958958
1204  12.038702  40.741806  35.722587  28.355868  43.450789 -69.432066  170.722688  38.085880  32.980846  25.773418  40.749211 -72.013312  167.936736
1205  12.048701  40.744096  35.711903  28.388190  43.443213 -69.433243  170.695826  38.092901  32.974788  25.810615  40.746421 -72.009801  167.913390
1206  12.058700  40.746349  35.700955  28.420759  43.435554 -69.434419  170.667829  38.099878  32.968464  25.848047  40.743542 -72.006295  167.888918
1207  12.068699  40.748564  35.689743  28.453574  43.427812 -69.435592  170.638695  38.106809  32.961872  25.885713  40.740574 -72.002794  167.863321
1208  12.078698  40.750741  35.678269  28.486632  43.419988 -69.436763  170.608423  38.113696  32.955014  25.923610  40.737516 -71.999299  167.836597
1209  12.088697  40.752881  35.666531  28.519934  43.412082 -69.437932  170.577012  38.120537  32.947890  25.961738  40.734371 -71.995809  167.808745
1210  12.098696  40.754982  35.654530  28.553476  43.404094 -69.439099  170.544461  38.127334  32.940499  26.000096  40.731137 -71.992324  167.779764
1211  12.108695  40.757045  35.642266  28.587259  43.396026 -69.440264  170.510771  38.134085  32.932843  26.038681  40.727816 -71.988844  167.749654
1212  12.118694  40.759070  35.629740  28.621279  43.387876 -69.441426  170.475940  38.140790  32.924920  26.077492  40.724408 -71.985369  167.718414
1213  12.128692  40.761056  35.616952  28.655536  43.379645 -69.442586  170.439968  38.147450  32.916732  26.116529  40.720912 -71.981899  167.686043
1214  12.138691  40.763003  35.603902  28.690028  43.371335 -69.443743  170.402856  38.154063  32.908278  26.155789  40.717331 -71.978435  167.652540
1215  12.148690  40.764911  35.590591  28.724754  43.362944 -69.444898  170.364603  38.160631  32.899560  26.195271  40.713663 -71.974975  167.617906
1216  12.158689  40.766779  35.577019  28.759711  43.354474 -69.446050  170.325211  38.167153  32.890576  26.234973  40.709909 -71.971520  167.582140
1217  12.168688  40.768609  35.563186  28.794898  43.345925 -69.447200  170.284678  38.173628  32.881328  26.274895  40.706071 -71.968070  167.545244
1218  12.178687  40.770398  35.549093  28.830314  43.337297 -69.448347  170.243007  38.180057  32.871817  26.315033  40.702147 -71.964625  167.507217
1219  12.188686  40.772148  35.534741  28.865957  43.328591 -69.449492  170.200198  38.186439  32.862042  26.355387  40.698139 -71.961184  167.468061
1220  12.198685  40.773859  35.520130  28.901825  43.319806 -69.450633  170.156252  38.192775  32.852005  26.395956  40.694046 -71.957748  167.427777
1221  12.208684  40.775529  35.505261  28.937916  43.310945 -69.451772  170.111170  38.199063  32.841706  26.436736  40.689870 -71.954317  167.386367
1222  12.218683  40.777159  35.490134  28.974228  43.302006 -69.452909  170.064954  38.205305  32.831145  26.477727  40.685610 -71.950890  167.343832
1223  12.228682  40.778749  35.474750  29.010761  43.292991 -69.454042  170.017605  38.211499  32.820324  26.518926  40.681267 -71.947468  167.300175
1224  12.238681  40.780298  35.459110  29.047511  43.283899 -69.455173  169.969124  38.217646  32.809244  26.560332  40.676842 -71.944050  167.255396
1225  12.248680  40.781808  35.443215  29.084478  43.274732 -69.456300  169.919515  38.223745  32.797905  26.601944  40.672334 -71.940637  167.209500
1226  12.258678  40.783276  35.427065  29.121659  43.265490 -69.457425  169.868777  38.229797  32.786308  26.643758  40.667744 -71.937228  167.162486
1227  12.268677  40.784704  35.410661  29.159052  43.256173 -69.458546  169.816915  38.235802  32.774453  26.685774  40.663073 -71.933823  167.114359
1228  12.278676  40.786092  35.394004  29.196656  43.246781 -69.459665  169.763929  38.241758  32.762343  26.727990  40.658321 -71.930423  167.065119
1229  12.288675  40.787439  35.377094  29.234468  43.237316 -69.460781  169.709823  38.247668  32.749976  26.770403  40.653489 -71.927027  167.014769
1230  12.298674  40.788744  35.359934  29.272488  43.227778 -69.461893  169.654599  38.253529  32.737355  26.813013  40.648578 -71.923635  166.963311
1231  12.308673  40.790009  35.342523  29.310712  43.218167 -69.463002  169.598260  38.259343  32.724480  26.855817  40.643587 -71.920247  166.910748
1232  12.318672  40.791233  35.324863  29.349140  43.208483 -69.464109  169.540808  38.265109  32.711352  26.898813  40.638518 -71.916863  166.857082
1233  12.328671  40.792417  35.306954  29.387768  43.198728 -69.465212  169.482247  38.270828  32.697972  26.942000  40.633370 -71.913483  166.802316
1234  12.338670  40.793559  35.288798  29.426596  43.188901 -69.466311  169.422580  38.276499  32.684340  26.985376  40.628146 -71.910108  166.746452
1235  12.348669  40.794660  35.270396  29.465621  43.179004 -69.467408  169.361810  38.282122  32.670459  27.028939  40.622844 -71.906736  166.689494
1236  12.358668  40.795720  35.251748  29.504841  43.169037 -69.468501  169.299941  38.287697  32.656328  27.072686  40.617466 -71.903369  166.631445
1237  12.368667  40.796738  35.232857  29.544254  43.158999 -69.469591  169.236975  38.293225  32.641949  27.116617  40.612013 -71.900005  166.572309
1238  12.378666  40.797716  35.213722  29.583858  43.148893 -69.470678  169.172918  38.298705  32.627323  27.160728  40.606483 -71.896645  166.512088
1239  12.388664  40.798653  35.194345  29.623652  43.138718 -69.471761  169.107772  38.304137  32.612451  27.205019  40.600879 -71.893289  166.450787
1240  12.398663  40.799548  35.174728  29.663633  43.128476 -69.472841  169.041541  38.309521  32.597335  27.249487  40.595200 -71.889937  166.388411
1241  12.408662  40.800403  35.154871  29.703799  43.118165 -69.473917  168.974230  38.314857  32.581976  27.294131  40.589448 -71.886589  166.324962
1242  12.418661  40.801216  35.134776  29.744148  43.107788 -69.474990  168.905843  38.320145  32.566374  27.338947  40.583621 -71.883245  166.260446
1243  12.428660  40.801988  35.114444  29.784678  43.097345 -69.476059  168.836384  38.325386  32.550531  27.383935  40.577722 -71.879904  166.194867
1244  12.438659  40.802720  35.093876  29.825388  43.086836 -69.477125  168.765858  38.330578  32.534449  27.429093  40.571750 -71.876567  166.128228
1245  12.448658  40.803410  35.073073  29.866275  43.076261 -69.478188  168.694268  38.335723  32.518128  27.474417  40.565706 -71.873233  166.060536
1246  12.458657  40.804059  35.052038  29.907337  43.065622 -69.479247  168.621620  38.340820  32.501571  27.519907  40.559591 -71.869903  165.991793
1247  12.468656  40.804667  35.030770  29.948572  43.054919 -69.480302  168.547919  38.345869  32.484777  27.565561  40.553405 -71.866577  165.922005
1248  12.478655  40.805235  35.009272  29.989978  43.044153 -69.481354  168.473168  38.350870  32.467749  27.611375  40.547150 -71.863254  165.851177
1249  12.488654  40.805761  34.987545  30.031552  43.033323 -69.482402  168.397374  38.355824  32.450488  27.657350  40.540825 -71.859935  165.779313
1250  12.498653  40.806247  34.965590  30.073294  43.022432 -69.483447  168.320540  38.360731  32.432995  27.703482  40.534431 -71.856619  165.706417
1251  12.508652  40.806692  34.943409  30.115201  43.011478 -69.484488  168.242674  38.365591  32.415272  27.749769  40.527969 -71.853307  165.632495
1252  12.518650  40.807097  34.921003  30.157270  43.000464 -69.485525  168.163778  38.370403  32.397319  27.796210  40.521440 -71.849998  165.557552
1253  12.528649  40.807461  34.898373  30.199501  42.989389 -69.486559  168.083860  38.375168  32.379139  27.842802  40.514845 -71.846693  165.481592
1254  12.538648  40.807784  34.875521  30.241890  42.978254 -69.487589  168.002923  38.379887  32.360732  27.889544  40.508183 -71.843391  165.404621
1255  12.548647  40.808067  34.852449  30.284435  42.967060 -69.488615  167.920974  38.384558  32.342101  27.936434  40.501455 -71.840093  165.326644
1256  12.558646  40.808310  34.829158  30.327135  42.955808 -69.489637  167.838019  38.389183  32.323246  27.983469  40.494663 -71.836798  165.247666
1257  12.568645  40.808513  34.805649  30.369988  42.944497 -69.490656  167.754063  38.393761  32.304168  28.030648  40.487806 -71.833507  165.167693
1258  12.578644  40.808675  34.781924  30.412992  42.933129 -69.491671  167.669111  38.398292  32.284871  28.077969  40.480884 -71.830219  165.086731
1259  12.588643  40.808798  34.757984  30.456144  42.921703 -69.492683  167.583169  38.402776  32.265354  28.125429  40.473900 -71.826934  165.004785
1260  12.598642  40.808880  34.733832  30.499442  42.910222 -69.493690  167.496245  38.407214  32.245620  28.173028  40.466852 -71.823652  164.921860
1261  12.608641  40.808923  34.709468  30.542885  42.898685 -69.494694  167.408342  38.411605  32.225669  28.220761  40.459741 -71.820374  164.837964
1262  12.618640  40.808927  34.684894  30.586471  42.887093 -69.495694  167.319467  38.415950  32.205505  28.268629  40.452569 -71.817099  164.753101
1263  12.628639  40.808890  34.660112  30.630196  42.875446 -69.496691  167.229628  38.420249  32.185127  28.316629  40.445336 -71.813827  164.667279
1264  12.638638  40.808815  34.635123  30.674061  42.863746 -69.497683  167.138828  38.424501  32.164538  28.364758  40.438042 -71.810558  164.580501
1265  12.648636  40.808700  34.609929  30.718061  42.851992 -69.498672  167.047075  38.428708  32.143740  28.413015  40.430687 -71.807293  164.492776
1266  12.658635  40.808546  34.584531  30.762196  42.840186 -69.499657  166.954376  38.432869  32.122733  28.461398  40.423274 -71.804031  164.404109
1267  12.668634  40.808353  34.558932  30.806464  42.828328 -69.500638  166.860735  38.436984  32.101520  28.509906  40.415802 -71.800772  164.314506
1268  12.678633  40.808121  34.533132  30.850862  42.816419 -69.501616  166.766161  38.441054  32.080101  28.558535  40.408272 -71.797516  164.223974
1269  12.688632  40.807851  34.507133  30.895388  42.804458 -69.502589  166.670658  38.445079  32.058480  28.607285  40.400684 -71.794263  164.132518
1270  12.698631  40.807542  34.480938  30.940041  42.792448 -69.503559  166.574234  38.449059  32.036656  28.656153  40.393041 -71.791014  164.040144
1271  12.708630  40.807195  34.454547  30.984818  42.780388 -69.504525  166.476895  38.452994  32.014632  28.705137  40.385341 -71.787768  163.946860
1272  12.718629  40.806810  34.427962  31.029718  42.768279 -69.505487  166.378648  38.456885  31.992409  28.754236  40.377586 -71.784525  163.852672
1273  12.728628  40.806386  34.401185  31.074739  42.756121 -69.506445  166.279499  38.460731  31.969990  28.803447  40.369776 -71.781285  163.757585
1274  12.738627  40.805925  34.374218  31.119878  42.743916 -69.507400  166.179455  38.464533  31.947374  28.852769  40.361912 -71.778048  163.661606
1275  12.748626  40.805426  34.347062  31.165134  42.731664 -69.508351  166.078522  38.468291  31.924565  28.902200  40.353994 -71.774814  163.564742
1276  12.758625  40.804890  34.319718  31.210505  42.719365 -69.509298  165.976708  38.472004  31.901564  28.951738  40.346023 -71.771584  163.466999
1277  12.768623  40.804316  34.292190  31.255989  42.707021 -69.510241  165.874019  38.475674  31.878372  29.001381  40.337999 -71.768356  163.368383
1278  12.778622  40.803705  34.264477  31.301584  42.694631 -69.511180  165.770461  38.479300  31.854992  29.051128  40.329924 -71.765132  163.268902
1279  12.788621  40.803058  34.236582  31.347288  42.682196 -69.512116  165.666042  38.482883  31.831424  29.100976  40.321796 -71.761911  163.168561
1280  12.798620  40.802373  34.208507  31.393100  42.669717 -69.513047  165.560768  38.486422  31.807670  29.150923  40.313618 -71.758693  163.067368
1281  12.808619  40.801652  34.180253  31.439017  42.657195 -69.513975  165.454647  38.489917  31.783732  29.200969  40.305389 -71.755477  162.965329
1282  12.818618  40.800895  34.151822  31.485038  42.644629 -69.514900  165.347685  38.493370  31.759612  29.251110  40.297110 -71.752265  162.862450
1283  12.828617  40.800101  34.123216  31.531160  42.632022 -69.515820  165.239888  38.496780  31.735311  29.301346  40.288781 -71.749056  162.758740
1284  12.838616  40.799271  34.094436  31.577383  42.619372 -69.516737  165.131265  38.500147  31.710831  29.351674  40.280404 -71.745850  162.654203
1285  12.848615  40.798406  34.065484  31.623704  42.606681 -69.517650  165.021821  38.503472  31.686174  29.402094  40.271980 -71.742647  162.548848
1286  12.858614  40.797505  34.036361  31.670121  42.593950 -69.518559  164.911564  38.506755  31.661341  29.452602  40.263507 -71.739447  162.442681
1287  12.868613  40.796569  34.007070  31.716632  42.581179 -69.519464  164.800501  38.509996  31.636334  29.503197  40.254989 -71.736251  162.335710
1288  12.878612  40.795598  33.977612  31.763237  42.568368 -69.520366  164.688638  38.513195  31.611155  29.553878  40.246424 -71.733057  162.227940
1289  12.888611  40.794591  33.947988  31.809933  42.555518 -69.521263  164.575983  38.516354  31.585805  29.604643  40.237814 -71.729866  162.119378
1290  12.898609  40.793550  33.918201  31.856718  42.542630 -69.522158  164.462542  38.519471  31.560285  29.655490  40.229159 -71.726679  162.010032
1291  12.908608  40.792475  33.888252  31.903591  42.529705 -69.523048  164.348323  38.522547  31.534598  29.706418  40.220460 -71.723495  161.899908
1292  12.918607  40.791365  33.858142  31.950550  42.516742 -69.523935  164.233332  38.525583  31.508746  29.757424  40.211717 -71.720313  161.789013
1293  12.928606  40.790221  33.827874  31.997593  42.503742 -69.524818  164.117577  38.528579  31.482729  29.808508  40.202931 -71.717135  161.677354
1294  12.938605  40.789044  33.797449  32.044718  42.490707 -69.525697  164.001064  38.531534  31.456549  29.859667  40.194102 -71.713960  161.564937
1295  12.948604  40.787832  33.766868  32.091925  42.477636 -69.526573  163.883801  38.534449  31.430208  29.910900  40.185231 -71.710788  161.451769
1296  12.958603  40.786588  33.736134  32.139211  42.464530 -69.527445  163.765793  38.537323  31.403709  29.962205  40.176319 -71.707619  161.337856
1297  12.968602  40.785310  33.705248  32.186574  42.451389 -69.528314  163.647049  38.540159  31.377051  30.013581  40.167365 -71.704454  161.223206
1298  12.978601  40.783999  33.674211  32.234014  42.438215 -69.529178  163.527576  38.542954  31.350237  30.065026  40.158370 -71.701291  161.107826
1299  12.988600  40.782656  33.643025  32.281527  42.425007 -69.530040  163.407379  38.545710  31.323268  30.116538  40.149335 -71.698131  160.991721
1300  12.998599  40.781280  33.611693  32.329114  42.411767 -69.530897  163.286467  38.548428  31.296147  30.168116  40.140260 -71.694974  160.874899
1301  13.008598  40.779872  33.580215  32.376772  42.398494 -69.531751  163.164845  38.551106  31.268874  30.219759  40.131145 -71.691821  160.757367
1302  13.018597  40.778432  33.548593  32.424500  42.385190 -69.532602  163.042521  38.553745  31.241452  30.271465  40.121993 -71.688670  160.639131
1303  13.028595  40.776960  33.516829  32.472296  42.371854 -69.533449  162.919502  38.556347  31.213881  30.323232  40.112802 -71.685523  160.520198
1304  13.038594  40.775456  33.484924  32.520159  42.358488 -69.534292  162.795795  38.558910  31.186164  30.375060  40.103573 -71.682379  160.400575
1305  13.048593  40.773922  33.452881  32.568086  42.345092 -69.535132  162.671406  38.561435  31.158302  30.426946  40.094308 -71.679238  160.280270
1306  13.058592  40.772356  33.420699  32.616078  42.331666 -69.535968  162.546343  38.563924  31.130297  30.478888  40.085007 -71.676100  160.159288
1307  13.068591  40.770759  33.388382  32.664131  42.318211 -69.536801  162.420612  38.566375  31.102150  30.530887  40.075670 -71.672965  160.037636
1308  13.078590  40.769132  33.355931  32.712246  42.304727 -69.537630  162.294219  38.568789  31.073863  30.582940  40.066298 -71.669833  159.915322
1309  13.088589  40.767474  33.323347  32.760419  42.291215 -69.538456  162.167172  38.571166  31.045437  30.635045  40.056891 -71.666705  159.792351
1310  13.098588  40.765787  33.290632  32.808651  42.277676 -69.539279  162.039478  38.573508  31.016874  30.687202  40.047450 -71.663580  159.668731
1311  13.108587  40.764069  33.257787  32.856939  42.264110 -69.540098  161.911143  38.575813  30.988175  30.739409  40.037976 -71.660458  159.544467
1312  13.118586  40.762322  33.224815  32.905282  42.250516 -69.540914  161.782173  38.578082  30.959342  30.791665  40.028468 -71.657340  159.419567
1313  13.128585  40.760546  33.191716  32.953679  42.236897 -69.541726  161.652576  38.580315  30.930377  30.843967  40.018928 -71.654224  159.294037
1314  13.138584  40.758740  33.158492  33.002128  42.223252 -69.542535  161.522359  38.582513  30.901281  30.896316  40.009355 -71.651112  159.167883
1315  13.148583  40.756905  33.125144  33.050628  42.209582 -69.543341  161.391526  38.584675  30.872055  30.948709  39.999750 -71.648003  159.041111
1316  13.158581  40.755042  33.091675  33.099178  42.195887 -69.544143  161.260087  38.586802  30.842701  31.001146  39.990114 -71.644897  158.913729
1317  13.168580  40.753151  33.058085  33.147776  42.182168 -69.544942  161.128046  38.588894  30.813221  31.053624  39.980446 -71.641795  158.785741
1318  13.178579  40.751231  33.024376  33.196421  42.168426 -69.545738  160.995410  38.590951  30.783615  31.106143  39.970747 -71.638695  158.657155
1319  13.188578  40.749283  32.990550  33.245112  42.154659 -69.546531  160.862186  38.592974  30.753886  31.158702  39.961018 -71.635599  158.527977
1320  13.198577  40.747308  32.956608  33.293848  42.140871 -69.547320  160.728381  38.594962  30.724034  31.211299  39.951260 -71.632506  158.398214
1321  13.208576  40.745305  32.922551  33.342627  42.127059 -69.548106  160.594000  38.596917  30.694062  31.263932  39.941472 -71.629417  158.267871
1322  13.218575  40.743276  32.888382  33.391448  42.113226 -69.548889  160.459050  38.598838  30.663971  31.316602  39.931655 -71.626331  158.136956
1323  13.228574  40.741219  32.854101  33.440309  42.099371 -69.549669  160.323537  38.600725  30.633762  31.369306  39.921810 -71.623248  158.005474
1324  13.238573  40.739135  32.819709  33.489211  42.085495 -69.550445  160.187468  38.602580  30.603436  31.422044  39.911938 -71.620168  157.873432
1325  13.248572  40.737025  32.785210  33.538151  42.071599 -69.551219  160.050849  38.604402  30.572996  31.474815  39.902038 -71.617092  157.740836
1326  13.258571  40.734889  32.750602  33.587128  42.057682 -69.551989  159.913686  38.606191  30.542441  31.527617  39.892112 -71.614019  157.607692
1327  13.268570  40.732727  32.715889  33.636142  42.043745 -69.552756  159.775986  38.607949  30.511775  31.580448  39.882159 -71.610950  157.474007
1328  13.278569  40.730539  32.681071  33.685190  42.029790 -69.553521  159.637754  38.609674  30.480998  31.633309  39.872181 -71.607884  157.339786
1329  13.288567  40.728326  32.646151  33.734272  42.015815 -69.554282  159.498996  38.611368  30.450111  31.686198  39.862178 -71.604822  157.205035
1330  13.298566  40.726087  32.611128  33.783388  42.001822 -69.555040  159.359720  38.613030  30.419117  31.739114  39.852149 -71.601763  157.069761
1331  13.308565  40.723824  32.576005  33.832535  41.987810 -69.555795  159.219929  38.614661  30.388016  31.792055  39.842096 -71.598707  156.933969
1332  13.318564  40.721536  32.540783  33.881712  41.973781 -69.556547  159.079632  38.616261  30.356809  31.845021  39.832018 -71.595655  156.797664
1333  13.328563  40.719223  32.505464  33.930920  41.959735 -69.557297  158.938833  38.617830  30.325498  31.898010  39.821916 -71.592606  156.660854
1334  13.338562  40.716886  32.470047  33.980156  41.945671 -69.558043  158.797538  38.619368  30.294085  31.951022  39.811790 -71.589561  156.523543
1335  13.348561  40.714525  32.434536  34.029419  41.931591 -69.558787  158.655754  38.620876  30.262570  32.004056  39.801641 -71.586520  156.385737
1336  13.358560  40.712140  32.398931  34.078709  41.917495 -69.559527  158.513486  38.622353  30.230955  32.057110  39.791469 -71.583481  156.247441
1337  13.368559  40.709732  32.363234  34.128025  41.903383 -69.560265  158.370739  38.623800  30.199241  32.110183  39.781275 -71.580447  156.108662
1338  13.378558  40.707300  32.327446  34.177366  41.889256 -69.561000  158.227521  38.625218  30.167429  32.163276  39.771058 -71.577415  155.969405
1339  13.388557  40.704845  32.291567  34.226730  41.875114 -69.561733  158.083835  38.626605  30.135521  32.216386  39.760819 -71.574388  155.829676
1340  13.398556  40.702368  32.255600  34.276117  41.860957 -69.562462  157.939688  38.627964  30.103518  32.269512  39.750559 -71.571364  155.689480
1341  13.408555  40.699868  32.219546  34.325525  41.846786 -69.563189  157.795086  38.629294  30.071421  32.322655  39.740277 -71.568343  155.548823
1342  13.418553  40.697345  32.183405  34.374955  41.832601 -69.563913  157.650034  38.630595  30.039231  32.375813  39.729976 -71.565326  155.407711
1343  13.428552  40.694800  32.147179  34.424404  41.818402 -69.564634  157.504537  38.631868  30.006950  32.428985  39.719654 -71.562313  155.266148
1344  13.438551  40.692234  32.110870  34.473873  41.804191 -69.565353  157.358601  38.633112  29.974579  32.482171  39.709313 -71.559303  155.124141
1345  13.448550  40.689646  32.074478  34.523360  41.789966 -69.566069  157.212231  38.634330  29.942119  32.535369  39.698953 -71.556298  154.981695
1346  13.458549  40.687036  32.038005  34.572864  41.775729 -69.566782  157.065433  38.635519  29.909571  32.588578  39.688574 -71.553295  154.838815
1347  13.468548  40.684406  32.001451  34.622385  41.761480 -69.567493  156.918211  38.636681  29.876936  32.641799  39.678176 -71.550297  154.695506
1348  13.478547  40.681754  31.964819  34.671921  41.747218 -69.568202  156.770572  38.637817  29.844216  32.695030  39.667760 -71.547302  154.551774
1349  13.488546  40.679082  31.928108  34.721473  41.732946 -69.568907  156.622520  38.638925  29.811411  32.748270  39.657327 -71.544312  154.407623
1350  13.498545  40.676389  31.891321  34.771039  41.718662 -69.569611  156.474061  38.640006  29.778523  32.801518  39.646875 -71.541324  154.263059
1351  13.508544  40.673676  31.854459  34.820618  41.704367 -69.570311  156.325199  38.641061  29.745554  32.854774  39.636406 -71.538341  154.118087
1352  13.518543  40.670942  31.817521  34.870209  41.690062 -69.571010  156.175940  38.642090  29.712503  32.908036  39.625920 -71.535362  153.972711
1353  13.528542  40.668189  31.780511  34.919813  41.675746 -69.571706  156.026288  38.643092  29.679372  32.961305  39.615417 -71.532386  153.826936
1354  13.538541  40.665417  31.743428  34.969427  41.661421 -69.572399  155.876249  38.644068  29.646163  33.014578  39.604897 -71.529414  153.680768
1355  13.548539  40.662625  31.706274  35.019052  41.647086 -69.573090  155.725827  38.645019  29.612876  33.067856  39.594361 -71.526445  153.534210
1356  13.558538  40.659814  31.669050  35.068687  41.632742 -69.573779  155.575028  38.645944  29.579512  33.121139  39.583808 -71.523481  153.387269
1357  13.568537  40.656984  31.631756  35.118331  41.618389 -69.574465  155.423856  38.646843  29.546073  33.174424  39.573240 -71.520520  153.239948
1358  13.578536  40.654135  31.594395  35.167983  41.604027 -69.575149  155.272316  38.647718  29.512559  33.227712  39.562657 -71.517563  153.092252
1359  13.588535  40.651268  31.556967  35.217642  41.589656 -69.575831  155.120412  38.648568  29.478972  33.281001  39.552059 -71.514611  152.944186
1360  13.598534  40.648382  31.519473  35.267309  41.575278 -69.576511  154.968150  38.649393  29.445312  33.334292  39.541446 -71.511662  152.795755
1361  13.608533  40.645479  31.481913  35.316981  41.560891 -69.577188  154.815534  38.650194  29.411581  33.387584  39.530819 -71.508717  152.646964
1362  13.618532  40.642558  31.444290  35.366660  41.546498 -69.577864  154.662568  38.650972  29.377779  33.440876  39.520178 -71.505776  152.497817
1363  13.628531  40.639619  31.406604  35.416343  41.532096 -69.578537  154.509257  38.651726  29.343908  33.494168  39.509523 -71.502839  152.348318
1364  13.638530  40.636663  31.368856  35.466031  41.517688 -69.579207  154.355605  38.652456  29.309968  33.547458  39.498856 -71.499906  152.198472
1365  13.648529  40.633689  31.331046  35.515723  41.503273 -69.579876  154.201618  38.653163  29.275961  33.600747  39.488175 -71.496977  152.048283
1366  13.658528  40.630699  31.293177  35.565418  41.488852 -69.580543  154.047298  38.653848  29.241887  33.654034  39.477482 -71.494052  151.897756
1367  13.668526  40.627692  31.255248  35.615116  41.474424 -69.581208  153.892651  38.654509  29.207747  33.707318  39.466776 -71.491131  151.746895
1368  13.678525  40.624668  31.217262  35.664815  41.459991 -69.581870  153.737681  38.655148  29.173543  33.760598  39.456058 -71.488215  151.595705
1369  13.688524  40.621628  31.179218  35.714517  41.445551 -69.582531  153.582392  38.655764  29.139275  33.813874  39.445328 -71.485302  151.444188
1370  13.698523  40.618572  31.141117  35.764219  41.431107 -69.583189  153.426788  38.656358  29.104944  33.867146  39.434586 -71.482394  151.292350
1371  13.708522  40.615500  31.102961  35.813922  41.416657 -69.583846  153.270873  38.656930  29.070551  33.920412  39.423832 -71.479489  151.140195
1372  13.718521  40.612412  31.064751  35.863625  41.402202 -69.584501  153.114652  38.657480  29.036098  33.973673  39.413067 -71.476589  150.987726
1373  13.728520  40.609309  31.026487  35.913328  41.387742 -69.585154  152.958128  38.658008  29.001583  34.026928  39.402290 -71.473693  150.834947
1374  13.738519  40.606190  30.988170  35.963029  41.373278 -69.585805  152.801306  38.658514  28.967010  34.080175  39.391502 -71.470801  150.681863
1375  13.748518  40.603056  30.949801  36.012729  41.358810 -69.586454  152.644189  38.658999  28.932378  34.133416  39.380704 -71.467913  150.528477
1376  13.758517  40.599908  30.911380  36.062427  41.344338 -69.587101  152.486781  38.659463  28.897689  34.186649  39.369895 -71.465029  150.374793
1377  13.768516  40.596745  30.872910  36.112123  41.329862 -69.587746  152.329086  38.659906  28.862943  34.239874  39.359075 -71.462149  150.220815
1378  13.778515  40.593567  30.834389  36.161816  41.315382 -69.588390  152.171108  38.660328  28.828140  34.293091  39.348246 -71.459274  150.066547
1379  13.788514  40.590375  30.795821  36.211506  41.300899 -69.589032  152.012851  38.660730  28.793283  34.346299  39.337407 -71.456403  149.911992
1380  13.798512  40.587168  30.757204  36.261191  41.286413 -69.589672  151.854318  38.661112  28.758371  34.399498  39.326559 -71.453536  149.757154
1381  13.808511  40.583948  30.718540  36.310873  41.271924 -69.590311  151.695513  38.661474  28.723405  34.452687  39.315702 -71.450674  149.602038
1382  13.818510  40.580714  30.679830  36.360550  41.257432 -69.590948  151.536439  38.661816  28.688387  34.505867  39.304836 -71.447816  149.446645
1383  13.828509  40.577467  30.641074  36.410223  41.242938 -69.591583  151.377100  38.662139  28.653316  34.559036  39.293961 -71.444962  149.290981
1384  13.838508  40.574206  30.602273  36.459890  41.228442 -69.592217  151.217500  38.662443  28.618195  34.612195  39.283079 -71.442113  149.135048
1385  13.848507  40.570932  30.563428  36.509551  41.213943 -69.592849  151.057642  38.662728  28.583022  34.665342  39.272188 -71.439268  148.978851
1386  13.858506  40.567645  30.524540  36.559206  41.199443 -69.593479  150.897530  38.662994  28.547800  34.718479  39.261289 -71.436428  148.822392
1387  13.868505  40.564346  30.485609  36.608855  41.184941 -69.594108  150.737166  38.663241  28.512529  34.771603  39.250382 -71.433591  148.665674
1388  13.878504  40.561034  30.446637  36.658497  41.170438 -69.594736  150.576555  38.663470  28.477210  34.824715  39.239468 -71.430760  148.508702
1389  13.888503  40.557709  30.407623  36.708132  41.155933 -69.595362  150.415699  38.663680  28.441843  34.877814  39.228546 -71.427933  148.351477
1390  13.898502  40.554372  30.368568  36.757760  41.141427 -69.595986  150.254602  38.663871  28.406429  34.930901  39.217616 -71.425110  148.194005
1391  13.908501  40.551023  30.329474  36.807379  41.126920 -69.596609  150.093266  38.664044  28.370969  34.983973  39.206679 -71.422291  148.036287
1392  13.918500  40.547662  30.290341  36.856991  41.112413 -69.597231  149.931696  38.664199  28.335463  35.037033  39.195735 -71.419477  147.878326
1393  13.928498  40.544290  30.251169  36.906594  41.097905 -69.597851  149.769893  38.664337  28.299913  35.090078  39.184784 -71.416668  147.720127
1394  13.938497  40.540906  30.211959  36.956189  41.083396 -69.598470  149.607862  38.664456  28.264319  35.143109  39.173826 -71.413863  147.561691
1395  13.948496  40.537510  30.172713  37.005775  41.068888 -69.599087  149.445605  38.664559  28.228681  35.196125  39.162862 -71.411062  147.403023
1396  13.958495  40.534104  30.133429  37.055351  41.054379 -69.599704  149.283126  38.664644  28.193000  35.249127  39.151891 -71.408266  147.244124
1397  13.968494  40.530687  30.094110  37.104918  41.039871 -69.600319  149.120426  38.664712  28.157277  35.302113  39.140914 -71.405475  147.084997
1398  13.978493  40.527258  30.054755  37.154476  41.025363 -69.600932  148.957509  38.664764  28.121512  35.355085  39.129932 -71.402688  146.925647
1399  13.988492  40.523819  30.015366  37.204023  41.010855 -69.601545  148.794378  38.664799  28.085706  35.408042  39.118945 -71.399906  146.766074
1400  13.998491  40.520370  29.975943  37.253560  40.996348 -69.602156  148.631036  38.664818  28.049859  35.460983  39.107952 -71.397128  146.606283
1401  14.008490  40.516910  29.936486  37.303086  40.981842 -69.602766  148.467485  38.664821  28.013973  35.513909  39.096954 -71.394355  146.446276
1402  14.018489  40.513440  29.896996  37.352602  40.967337 -69.603375  148.303729  38.664808  27.978047  35.566818  39.085951 -71.391587  146.286055
1403  14.028488  40.509961  29.857474  37.402107  40.952833 -69.603983  148.139769  38.664779  27.942083  35.619712  39.074943 -71.388824  146.125624
1404  14.038487  40.506471  29.817920  37.451601  40.938330 -69.604590  147.975608  38.664735  27.906080  35.672589  39.063931 -71.386065  145.964985
1405  14.048486  40.502972  29.778335  37.501083  40.923829 -69.605195  147.811249  38.664675  27.870040  35.725449  39.052914 -71.383311  145.804141
1406  14.058484  40.499463  29.738719  37.550554  40.909330 -69.605800  147.646695  38.664600  27.833963  35.778292  39.041893 -71.380562  145.643094
1407  14.068483  40.495945  29.699074  37.600013  40.894832 -69.606403  147.481948  38.664510  27.797849  35.831119  39.030867 -71.377817  145.481847
1408  14.078482  40.492418  29.659398  37.649460  40.880336 -69.607006  147.317011  38.664405  27.761700  35.883927  39.019837 -71.375077  145.320402
1409  14.088481  40.488882  29.619694  37.698895  40.865842 -69.607607  147.151885  38.664284  27.725516  35.936718  39.008803 -71.372342  145.158761
1410  14.098480  40.485337  29.579960  37.748318  40.851350 -69.608208  146.986574  38.664149  27.689296  35.989491  38.997764 -71.369611  144.996928
1411  14.108479  40.481784  29.540199  37.797728  40.836860 -69.608807  146.821080  38.663999  27.653043  36.042246  38.986722 -71.366886  144.834904
1412  14.118478  40.478222  29.500410  37.847126  40.822373 -69.609406  146.655404  38.663834  27.616756  36.094983  38.975676 -71.364165  144.672692
1413  14.128477  40.474651  29.460594  37.896511  40.807889 -69.610004  146.489550  38.663655  27.580435  36.147702  38.964626 -71.361448  144.510293
1414  14.138476  40.471073  29.420752  37.945883  40.793407 -69.610601  146.323519  38.663462  27.544081  36.200402  38.953573 -71.358737  144.347711
1415  14.148475  40.467486  29.380883  37.995242  40.778928 -69.611197  146.157314  38.663256  27.507695  36.253084  38.942517 -71.356031  144.184947
1416  14.158474  40.463892  29.340989  38.044587  40.764452 -69.611792  145.990937  38.663035  27.471278  36.305748  38.931458 -71.353329  144.022003
1417  14.168473  40.460289  29.301069  38.093920  40.749979 -69.612386  145.824390  38.662801  27.434828  36.358393  38.920396 -71.350632  143.858881
1418  14.178472  40.456680  29.261125  38.143239  40.735510 -69.612980  145.657675  38.662554  27.398348  36.411020  38.909332 -71.347940  143.695584
1419  14.188470  40.453062  29.221156  38.192545  40.721044 -69.613573  145.490794  38.662294  27.361837  36.463628  38.898265 -71.345254  143.532113
1420  14.198469  40.449438  29.181164  38.241837  40.706581 -69.614165  145.323749  38.662021  27.325295  36.516217  38.887196 -71.342572  143.368471
1421  14.208468  40.445806  29.141148  38.291115  40.692122 -69.614756  145.156542  38.661735  27.288724  36.568788  38.876125 -71.339895  143.204659
1422  14.218467  40.442167  29.101108  38.340379  40.677666 -69.615347  144.989175  38.661437  27.252124  36.621340  38.865052 -71.337223  143.040680
1423  14.228466  40.438522  29.061047  38.389630  40.663215 -69.615937  144.821650  38.661126  27.215495  36.673872  38.853977 -71.334556  142.876536
1424  14.238465  40.434869  29.020963  38.438866  40.648767 -69.616526  144.653969  38.660803  27.178837  36.726386  38.842900 -71.331894  142.712227
1425  14.248464  40.431211  28.980857  38.488089  40.634324 -69.617115  144.486134  38.660468  27.142152  36.778879  38.831822 -71.329237  142.547757
1426  14.258463  40.427545  28.940729  38.537297  40.619884 -69.617703  144.318145  38.660120  27.105438  36.831354  38.820741 -71.326585  142.383127
1427  14.268462  40.423874  28.900581  38.586491  40.605449 -69.618291  144.150006  38.659760  27.068698  36.883808  38.809659 -71.323938  142.218339
1428  14.278461  40.420196  28.860411  38.635671  40.591018 -69.618878  143.981718  38.659388  27.031931  36.936243  38.798575 -71.321296  142.053395
1429  14.288460  40.416512  28.820222  38.684836  40.576592 -69.619465  143.813282  38.659003  26.995138  36.988658  38.787489 -71.318659  141.888295
1430  14.298459  40.412823  28.780012  38.733987  40.562171 -69.620050  143.644701  38.658608  26.958318  37.041053  38.776402 -71.316027  141.723043
1431  14.308458  40.409128  28.739783  38.783124  40.547754 -69.620636  143.475975  38.658200  26.921473  37.093428  38.765313 -71.313400  141.557639
1432  14.318456  40.405427  28.699534  38.832246  40.533342 -69.621221  143.307107  38.657782  26.884602  37.145783  38.754224 -71.310778  141.392085
1433  14.328455  40.401720  28.659267  38.881353  40.518935 -69.621806  143.138097  38.657352  26.847707  37.198119  38.743134 -71.308161  141.226383
1434  14.338454  40.398009  28.618981  38.930446  40.504533 -69.622390  142.968948  38.656911  26.810786  37.250435  38.732042 -71.305549  141.060533
1435  14.348453  40.394292  28.578676  38.979525  40.490136 -69.622973  142.799661  38.656459  26.773842  37.302731  38.720951 -71.302943  140.894537
1436  14.358452  40.390570  28.538354  39.028589  40.475744 -69.623557  142.630237  38.655997  26.736873  37.355007  38.709859 -71.300341  140.728397
1437  14.368451  40.386843  28.498013  39.077638  40.461358 -69.624140  142.460678  38.655524  26.699880  37.407264  38.698766 -71.297745  140.562115
1438  14.378450  40.383111  28.457656  39.126672  40.446977 -69.624722  142.290985  38.655042  26.662863  37.459502  38.687674 -71.295154  140.395690
1439  14.388449  40.379375  28.417281  39.175692  40.432601 -69.625304  142.121160  38.654549  26.625824  37.511719  38.676582 -71.292568  140.229125
1440  14.398448  40.375634  28.376890  39.224698  40.418231 -69.625886  141.951204  38.654046  26.588761  37.563918  38.665489 -71.289987  140.062422
1441  14.408447  40.371889  28.336482  39.273688  40.403867 -69.626468  141.781117  38.653533  26.551676  37.616096  38.654397 -71.287412  139.895580
1442  14.418446  40.368139  28.296058  39.322664  40.389509 -69.627049  141.610902  38.653010  26.514568  37.668255  38.643305 -71.284841  139.728603
1443  14.428445  40.364385  28.255617  39.371626  40.375157 -69.627630  141.440560  38.652478  26.477439  37.720394  38.632213 -71.282276  139.561491
1444  14.438443  40.360627  28.215162  39.420572  40.360810 -69.628211  141.270091  38.651936  26.440288  37.772513  38.621122 -71.279716  139.394246
1445  14.448442  40.356866  28.174690  39.469504  40.346470 -69.628792  141.099497  38.651384  26.403116  37.824611  38.610030 -71.277162  139.226868
1446  14.458441  40.353100  28.134204  39.518422  40.332135 -69.629372  140.928779  38.650823  26.365922  37.876690  38.598939 -71.274612  139.059359
1447  14.468440  40.349331  28.093703  39.567325  40.317807 -69.629952  140.757939  38.650252  26.328708  37.928749  38.587848 -71.272068  138.891720
1448  14.478439  40.345558  28.053187  39.616213  40.303485 -69.630532  140.586976  38.649672  26.291473  37.980788  38.576757 -71.269529  138.723952
1449  14.488438  40.341782  28.012656  39.665087  40.289170 -69.631112  140.415893  38.649082  26.254218  38.032807  38.565667 -71.266995  138.556056
1450  14.498437  40.338002  27.972111  39.713946  40.274861 -69.631692  140.244690  38.648484  26.216943  38.084806  38.554577 -71.264466  138.388033
1451  14.508436  40.334220  27.931553  39.762791  40.260559 -69.632271  140.073369  38.647877  26.179648  38.136786  38.543489 -71.261943  138.219884
1452  14.518435  40.330434  27.890980  39.811622  40.246263 -69.632851  139.901929  38.647261  26.142334  38.188746  38.532401 -71.259425  138.051609
1453  14.528434  40.326645  27.850394  39.860438  40.231974 -69.633430  139.730373  38.646637  26.104999  38.240686  38.521315 -71.256912  137.883210
1454  14.538433  40.322853  27.809795  39.909240  40.217692 -69.634010  139.558700  38.646005  26.067646  38.292608  38.510230 -71.254404  137.714687
1455  14.548432  40.319059  27.769183  39.958028  40.203417 -69.634589  139.386913  38.645364  26.030273  38.344510  38.499146 -71.251902  137.546040
1456  14.558431  40.315262  27.728557  40.006801  40.189149 -69.635168  139.215011  38.644716  25.992881  38.396393  38.488065 -71.249405  137.377272
1457  14.568429  40.311462  27.687919  40.055560  40.174887 -69.635748  139.042995  38.644060  25.955470  38.448258  38.476984 -71.246914  137.208382
1458  14.578428  40.307660  27.647268  40.104305  40.160633 -69.636327  138.870867  38.643396  25.918041  38.500103  38.465906 -71.244428  137.039371
1459  14.588427  40.303856  27.606605  40.153037  40.146386 -69.636906  138.698627  38.642725  25.880593  38.551930  38.454829 -71.241947  136.870241
1460  14.598426  40.300050  27.565930  40.201754  40.132146 -69.637485  138.526276  38.642046  25.843128  38.603737  38.443754 -71.239472  136.700992
1461  14.608425  40.296241  27.525243  40.250457  40.117914 -69.638065  138.353814  38.641359  25.805644  38.655526  38.432681 -71.237002  136.531625
1462  14.618424  40.292431  27.484544  40.299147  40.103689 -69.638644  138.181242  38.640665  25.768143  38.707295  38.421610 -71.234537  136.362141
1463  14.628423  40.288619  27.443833  40.347822  40.089471 -69.639223  138.008561  38.639964  25.730624  38.759046  38.410540 -71.232078  136.192540
1464  14.638422  40.284805  27.403110  40.396485  40.075261 -69.639803  137.835771  38.639255  25.693088  38.810778  38.399473 -71.229624  136.022823
1465  14.648421  40.280989  27.362377  40.445133  40.061059 -69.640382  137.662872  38.638539  25.655535  38.862491  38.388407 -71.227175  135.852991
1466  14.658420  40.277172  27.321632  40.493768  40.046864 -69.640962  137.489867  38.637816  25.617965  38.914185  38.377343 -71.224732  135.683044
1467  14.668419  40.273353  27.280876  40.542390  40.032677 -69.641542  137.316754  38.637086  25.580379  38.965860  38.366281 -71.222294  135.512983
1468  14.678418  40.269533  27.240108  40.590998  40.018498 -69.642122  137.143535  38.636349  25.542775  39.017517  38.355221 -71.219861  135.342808
1469  14.688417  40.265712  27.199331  40.639594  40.004327 -69.642702  136.970210  38.635605  25.505155  39.069155  38.344164 -71.217434  135.172520
1470  14.698415  40.261889  27.158542  40.688176  39.990164 -69.643282  136.796779  38.634854  25.467518  39.120775  38.333109 -71.215012  135.002118
1471  14.708414  40.258066  27.117743  40.736745  39.976009 -69.643863  136.623243  38.634098  25.429865  39.172377  38.322057 -71.212595  134.831604
1472  14.718413  40.254242  27.076933  40.785301  39.961861 -69.644443  136.449602  38.633335  25.392196  39.223962  38.311007 -71.210184  134.660976
1473  14.728412  40.250417  27.036113  40.833845  39.947722 -69.645024  136.275856  38.632566  25.354511  39.275529  38.299961 -71.207778  134.490237
1474  14.738411  40.246591  26.995283  40.882375  39.933592 -69.645605  136.102007  38.631791  25.316809  39.327079  38.288917 -71.205378  134.319385
1475  14.748410  40.242764  26.954443  40.930893  39.919469 -69.646186  135.928053  38.631010  25.279091  39.378611  38.277876 -71.202983  134.148421
1476  14.758409  40.238937  26.913592  40.979399  39.905355 -69.646767  135.753996  38.630224  25.241357  39.430126  38.266839 -71.200594  133.977345
1477  14.768408  40.235110  26.872732  41.027892  39.891249 -69.647349  135.579836  38.629432  25.203607  39.481624  38.255805 -71.198210  133.806159
1478  14.778407  40.231282  26.831862  41.076373  39.877152 -69.647931  135.405573  38.628634  25.165842  39.533105  38.244774 -71.195831  133.634861
1479  14.788406  40.227454  26.790982  41.124842  39.863063 -69.648513  135.231207  38.627831  25.128061  39.584569  38.233746 -71.193458  133.463453
1480  14.798405  40.223626  26.750092  41.173299  39.848983 -69.649095  135.056739  38.627023  25.090265  39.636016  38.222721 -71.191090  133.291935
1481  14.808404  40.219798  26.709193  41.221744  39.834911 -69.649678  134.882167  38.626209  25.052454  39.687446  38.211700 -71.188728  133.120308
1482  14.818403  40.215969  26.668284  41.270177  39.820848 -69.650261  134.707494  38.625389  25.014627  39.738859  38.200682 -71.186370  132.948570
1483  14.828401  40.212141  26.627366  41.318599  39.806794 -69.650844  134.532719  38.624565  24.976785  39.790255  38.189667 -71.184019  132.776724
1484  14.838400  40.208314  26.586438  41.367009  39.792749 -69.651427  134.357841  38.623735  24.938929  39.841634  38.178655 -71.181672  132.604768
1485  14.848399  40.204486  26.545501  41.415408  39.778713 -69.652011  134.182861  38.622899  24.901057  39.892997  38.167646 -71.179331  132.432703
1486  14.858398  40.200659  26.504555  41.463796  39.764685 -69.652595  134.007779  38.622059  24.863171  39.944344  38.156641 -71.176996  132.260528
1487  14.868397  40.196832  26.463599  41.512172  39.750667 -69.653179  133.832595  38.621214  24.825270  39.995674  38.145639 -71.174665  132.088244
1488  14.878396  40.193006  26.422635  41.560538  39.736658 -69.653764  133.657309  38.620364  24.787354  40.046988  38.134641 -71.172340  131.915851
1489  14.888395  40.189181  26.381661  41.608892  39.722657 -69.654348  133.481921  38.619509  24.749423  40.098287  38.123647 -71.170020  131.743347
1490  14.898394  40.185356  26.340678  41.657236  39.708666 -69.654934  133.306431  38.618650  24.711478  40.149570  38.112657 -71.167706  131.570733
1491  14.908393  40.181532  26.299686  41.705570  39.694685 -69.655519  133.130839  38.617787  24.673517  40.200838  38.101671 -71.165397  131.398009
1492  14.918392  40.177709  26.258685  41.753893  39.680712 -69.656105  132.955144  38.616919  24.635542  40.252091  38.090689 -71.163094  131.225175
1493  14.928391  40.173887  26.217675  41.802206  39.666749 -69.656691  132.779347  38.616048  24.597551  40.303329  38.079712 -71.160795  131.052229
1494  14.938390  40.170066  26.176656  41.850509  39.652795 -69.657277  132.603447  38.615173  24.559546  40.354553  38.068739 -71.158503  130.879173
1495  14.948389  40.166246  26.135628  41.898801  39.638851 -69.657864  132.427444  38.614293  24.521527  40.405762  38.057770 -71.156215  130.706005
1496  14.958387  40.162428  26.094591  41.947084  39.624916 -69.658451  132.251339  38.613410  24.483492  40.456956  38.046806 -71.153933  130.532726
1497  14.968386  40.158611  26.053545  41.995358  39.610991 -69.659038  132.075130  38.612523  24.445443  40.508137  38.035846 -71.151656  130.359336
1498  14.978385  40.154795  26.012490  42.043622  39.597075 -69.659626  131.898817  38.611632  24.407380  40.559303  38.024891 -71.149385  130.185835
1499  14.988384  40.150981  25.971426  42.091877  39.583169 -69.660214  131.722401  38.610738  24.369301  40.610454  38.013939 -71.147119  130.012223
1500  14.998383  40.147168  25.930354  42.140122  39.569273 -69.660802  131.545881  38.609840  24.331209  40.661592  38.002993 -71.144858  129.838499
1501  15.008382  40.143357  25.889272  42.188359  39.555387 -69.661391  131.369256  38.608938  24.293102  40.712715  37.992050 -71.142602  129.664663
1502  15.018381  40.139547  25.848182  42.236586  39.541510 -69.661980  131.192526  38.608032  24.254981  40.763825  37.981112 -71.140351  129.490716
1503  15.028380  40.135739  25.807082  42.284805  39.527643 -69.662569  131.015691  38.607123  24.216845  40.814921  37.970179 -71.138106  129.316656
1504  15.038379  40.131934  25.765974  42.333016  39.513786 -69.663158  130.838751  38.606210  24.178695  40.866003  37.959250 -71.135866  129.142483
1505  15.048378  40.128130  25.724856  42.381218  39.499939 -69.663748  130.661705  38.605294  24.140531  40.917071  37.948325 -71.133631  128.968197
1506  15.058377  40.124328  25.683730  42.429412  39.486103 -69.664338  130.484552  38.604374  24.102352  40.968127  37.937406 -71.131401  128.793796
1507  15.068376  40.120528  25.642595  42.477598  39.472276 -69.664929  130.307292  38.603452  24.064158  41.019170  37.926491 -71.129176  128.619281
1508  15.078375  40.116730  25.601450  42.525776  39.458459 -69.665519  130.129926  38.602526  24.025950  41.070200  37.915581 -71.126957  128.444651
1509  15.088373  40.112935  25.560297  42.573947  39.444653 -69.666110  129.952451  38.601598  23.987727  41.121218  37.904676 -71.124742  128.269904
1510  15.098372  40.109142  25.519134  42.622110  39.430857 -69.666701  129.774867  38.600667  23.949489  41.172224  37.893777 -71.122533  128.095040
1511  15.108371  40.105351  25.477962  42.670266  39.417071 -69.667293  129.597175  38.599733  23.911236  41.223219  37.882883 -71.120329  127.920058
1512  15.118370  40.101562  25.436781  42.718414  39.403295 -69.667884  129.419373  38.598797  23.872968  41.274202  37.871994 -71.118130  127.744958
1513  15.128369  40.097776  25.395590  42.766556  39.389530 -69.668476  129.241461  38.597858  23.834686  41.325173  37.861111 -71.115936  127.569739
1514  15.138368  40.093993  25.354391  42.814691  39.375775 -69.669068  129.063438  38.596917  23.796388  41.376134  37.850234 -71.113747  127.394401
1515  15.148367  40.090212  25.313181  42.862820  39.362031 -69.669661  128.885304  38.595974  23.758075  41.427083  37.839362 -71.111564  127.218943
1516  15.158366  40.086433  25.271963  42.910942  39.348297 -69.670253  128.707057  38.595028  23.719748  41.478021  37.828495 -71.109385  127.043365
1517  15.168365  40.082658  25.230735  42.959057  39.334573 -69.670846  128.528697  38.594080  23.681405  41.528948  37.817634 -71.107211  126.867666
1518  15.178364  40.078885  25.189497  43.007167  39.320861 -69.671438  128.350224  38.593129  23.643047  41.579864  37.806778 -71.105042  126.691846
1519  15.188363  40.075115  25.148250  43.055271  39.307159 -69.672031  128.171637  38.592176  23.604674  41.630770  37.795928 -71.102878  126.515905
1520  15.198362  40.071348  25.106993  43.103369  39.293467 -69.672624  127.992934  38.591221  23.566287  41.681665  37.785083 -71.100719  126.339840
1521  15.208360  40.067584  25.065726  43.151462  39.279787 -69.673218  127.814116  38.590263  23.527884  41.732549  37.774243 -71.098565  126.163653
1522  15.218359  40.063823  25.024450  43.199550  39.266117 -69.673811  127.635181  38.589303  23.489466  41.783423  37.763409 -71.096415  125.987341
1523  15.228358  40.060065  24.983163  43.247632  39.252458 -69.674404  127.456128  38.588341  23.451033  41.834287  37.752581 -71.094270  125.810904
1524  15.238357  40.056310  24.941866  43.295710  39.238810 -69.674997  127.276957  38.587376  23.412584  41.885141  37.741758 -71.092130  125.634341
1525  15.248356  40.052558  24.900559  43.343783  39.225173 -69.675591  127.097666  38.586410  23.374120  41.935986  37.730941 -71.089995  125.457650
1526  15.258355  40.048810  24.859242  43.391852  39.211547 -69.676184  126.918255  38.585442  23.335640  41.986822  37.720130 -71.087864  125.280831
1527  15.268354  40.045064  24.817915  43.439916  39.197931 -69.676778  126.738723  38.584472  23.297144  42.037649  37.709325 -71.085738  125.103882
1528  15.278353  40.041322  24.776577  43.487976  39.184327 -69.677371  126.559069  38.583501  23.258632  42.088467  37.698526 -71.083617  124.926802
1529  15.288352  40.037584  24.735229  43.536032  39.170734 -69.677964  126.379291  38.582528  23.220103  42.139278  37.687734 -71.081500  124.749590
1530  15.298351  40.033849  24.693870  43.584084  39.157152 -69.678557  126.199390  38.581553  23.181559  42.190080  37.676947 -71.079388  124.572244
1531  15.308350  40.030117  24.652500  43.632133  39.143581 -69.679150  126.019363  38.580578  23.142998  42.240874  37.666168 -71.077281  124.394765
1532  15.318349  40.026388  24.611119  43.680179  39.130022 -69.679743  125.839210  38.579600  23.104420  42.291661  37.655394 -71.075178  124.217149
1533  15.328348  40.022664  24.569728  43.728221  39.116473 -69.680336  125.658930  38.578622  23.065826  42.342441  37.644627 -71.073079  124.039398
1534  15.338346  40.018942  24.528325  43.776261  39.102936 -69.680928  125.478521  38.577642  23.027216  42.393213  37.633867 -71.070985  123.861510
1535  15.348345  40.015225  24.486911  43.824298  39.089411 -69.681520  125.297983  38.576661  22.988588  42.443977  37.623113 -71.068895  123.683484
1536  15.358344  40.011511  24.445486  43.872332  39.075896 -69.682112  125.117314  38.575678  22.949944  42.494735  37.612365 -71.066810  123.505319
1537  15.368343  40.007800  24.404049  43.920365  39.062393 -69.682704  124.936513  38.574694  22.911283  42.545485  37.601623 -71.064729  123.327014
1538  15.378342  40.004094  24.362600  43.968395  39.048902 -69.683295  124.755579  38.573708  22.872605  42.596229  37.590888 -71.062652  123.148569
1539  15.388341  40.000391  24.321140  44.016423  39.035422 -69.683886  124.574510  38.572721  22.833910  42.646965  37.580159 -71.060579  122.969982
1540  15.398340  39.996692  24.279667  44.064449  39.021953 -69.684476  124.393306  38.571732  22.795198  42.697695  37.569436 -71.058510  122.791252
1541  15.408339  39.992996  24.238183  44.112474  39.008496 -69.685066  124.211966  38.570742  22.756469  42.748419  37.558720 -71.056445  122.612377
1542  15.418338  39.989305  24.196686  44.160498  38.995050 -69.685656  124.030487  38.569751  22.717722  42.799137  37.548010 -71.054384  122.433356
1543  15.428337  39.985617  24.155177  44.208521  38.981617 -69.686245  123.848868  38.568759  22.678958  42.849849  37.537306 -71.052327  122.254188
1544  15.438336  39.981934  24.113655  44.256543  38.968194 -69.686833  123.667109  38.567765  22.640175  42.900555  37.526609 -71.050274  122.074870
1545  15.448335  39.978254  24.072121  44.304564  38.954784 -69.687420  123.485208  38.566770  22.601374  42.951257  37.515919 -71.048225  121.895401
1546  15.458334  39.974578  24.030573  44.352585  38.941385 -69.688007  123.303163  38.565774  22.562555  43.001954  37.505236 -71.046179  121.715779
1547  15.468332  39.970906  23.989013  44.400606  38.927998 -69.688593  123.120973  38.564778  22.523717  43.052646  37.494560 -71.044137  121.536003
1548  15.478331  39.967238  23.947439  44.448627  38.914623 -69.689179  122.938637  38.563780  22.484861  43.103334  37.483891 -71.042099  121.356071
1549  15.488330  39.963573  23.905852  44.496648  38.901259 -69.689763  122.756153  38.562782  22.445985  43.154019  37.473230 -71.040065  121.175981
1550  15.498329  39.959913  23.864252  44.544670  38.887907 -69.690347  122.573519  38.561783  22.407090  43.204699  37.462575 -71.038034  120.995732
1551  15.508328  39.956257  23.822637  44.592692  38.874567 -69.690929  122.390735  38.560783  22.368176  43.255377  37.451927 -71.036007  120.815322
1552  15.518327  39.952605  23.781009  44.640715  38.861239 -69.691511  122.207798  38.559782  22.329242  43.306050  37.441287 -71.033983  120.634751
1553  15.528326  39.948957  23.739366  44.688739  38.847923 -69.692091  122.024707  38.558780  22.290288  43.356721  37.430654 -71.031962  120.454018
1554  15.538325  39.945313  23.697710  44.736765  38.834619 -69.692671  121.841460  38.557777  22.251315  43.407388  37.420027 -71.029945  120.273120
1555  15.548324  39.941672  23.656038  44.784792  38.821327 -69.693249  121.658056  38.556773  22.212323  43.458052  37.409408 -71.027930  120.092056
1556  15.558323  39.938036  23.614352  44.832820  38.808047 -69.693826  121.474494  38.555768  22.173310  43.508713  37.398795 -71.025919  119.910826
1557  15.568322  39.934404  23.572651  44.880851  38.794778 -69.694401  121.290771  38.554762  22.134277  43.559371  37.388190 -71.023911  119.729428
1558  15.578321  39.930776  23.530934  44.928884  38.781522 -69.694975  121.106885  38.553755  22.095224  43.610027  37.377591 -71.021906  119.547859
1559  15.588320  39.927152  23.489202  44.976920  38.768278 -69.695548  120.922836  38.552746  22.056150  43.660680  37.366999 -71.019903  119.366119
1560  15.598318  39.923532  23.447455  45.024958  38.755046 -69.696119  120.738621  38.551737  22.017055  43.711331  37.356414 -71.017903  119.184204
1561  15.608317  39.919916  23.405692  45.072999  38.741826 -69.696688  120.554239  38.550726  21.977940  43.761980  37.345836 -71.015906  119.002114
1562  15.618316  39.916303  23.363912  45.121043  38.728618 -69.697256  120.369687  38.549714  21.938803  43.812628  37.335266 -71.013911  118.819846
1563  15.628315  39.912695  23.322117  45.169090  38.715422 -69.697822  120.184964  38.548701  21.899644  43.863275  37.324702 -71.011919  118.637397
1564  15.638314  39.909091  23.280305  45.217141  38.702238 -69.698386  120.000068  38.547687  21.860463  43.913921  37.314146 -71.009929  118.454766
1565  15.648313  39.905490  23.238476  45.265195  38.689066 -69.698948  119.814998  38.546673  21.821260  43.964567  37.303597 -71.007942  118.271950
1566  15.658312  39.901894  23.196630  45.313254  38.675907 -69.699508  119.629751  38.545657  21.782035  44.015212  37.293056 -71.005957  118.088947
1567  15.668311  39.898301  23.154767  45.361317  38.662759 -69.700066  119.444325  38.544640  21.742786  44.065858  37.282523 -71.003974  117.905755
1568  15.678310  39.894712  23.112886  45.409384  38.649624 -69.700622  119.258718  38.543623  21.703515  44.116504  37.271996 -71.001992  117.722373
1569  15.688309  39.891127  23.070988  45.457456  38.636501 -69.701176  119.072929  38.542604  21.664220  44.167150  37.261478 -71.000013  117.538797
1570  15.698308  39.887546  23.029071  45.505532  38.623390 -69.701727  118.886956  38.541584  21.624901  44.217798  37.250967 -70.998036  117.355028
1571  15.708307  39.883968  22.987137  45.553614  38.610291 -69.702275  118.700796  38.540563  21.585559  44.268446  37.240463 -70.996060  117.171062
1572  15.718306  39.880394  22.945184  45.601701  38.597205 -69.702822  118.514447  38.539541  21.546194  44.319095  37.229967 -70.994086  116.986898
1573  15.728304  39.876824  22.903212  45.649793  38.584130 -69.703365  118.327908  38.538517  21.506804  44.369745  37.219478 -70.992113  116.802535
1574  15.738303  39.873258  22.861221  45.697892  38.571068 -69.703905  118.141175  38.537492  21.467390  44.420396  37.208996 -70.990142  116.617971
1575  15.748302  39.869694  22.819210  45.745996  38.558018 -69.704443  117.954248  38.536466  21.427951  44.471048  37.198521 -70.988172  116.433203
1576  15.758301  39.866135  22.777180  45.794107  38.544980 -69.704978  117.767124  38.535437  21.388488  44.521702  37.188054 -70.986202  116.248230
1577  15.768300  39.862579  22.735130  45.842223  38.531955 -69.705509  117.579800  38.534407  21.348999  44.572357  37.177593 -70.984234  116.063050
1578  15.778299  39.859026  22.693060  45.890347  38.518941 -69.706037  117.392275  38.533375  21.309486  44.623015  37.167140 -70.982267  115.877660
1579  15.788298  39.855476  22.650969  45.938477  38.505940 -69.706562  117.204546  38.532341  21.269947  44.673675  37.156693 -70.980300  115.692057
1580  15.798297  39.851930  22.608858  45.986615  38.492951 -69.707084  117.016611  38.531305  21.230381  44.724337  37.146254 -70.978334  115.506239
1581  15.808296  39.848387  22.566726  46.034760  38.479973 -69.707602  116.828468  38.530268  21.190790  44.775002  37.135822 -70.976368  115.320204
1582  15.818295  39.844847  22.524572  46.082912  38.467008 -69.708116  116.640114  38.529228  21.151171  44.825670  37.125398 -70.974402  115.133948
1583  15.828294  39.841310  22.482396  46.131072  38.454056 -69.708626  116.451547  38.528187  21.111526  44.876342  37.114981 -70.972436  114.947468
1584  15.838293  39.837776  22.440198  46.179240  38.441115 -69.709132  116.262764  38.527143  21.071852  44.927018  37.104571 -70.970471  114.760762
1585  15.848292  39.834245  22.397979  46.227417  38.428186 -69.709634  116.073764  38.526098  21.032151  44.977699  37.094169 -70.968505  114.573827
1586  15.858290  39.830716  22.355736  46.275601  38.415269 -69.710132  115.884543  38.525051  20.992422  45.028383  37.083774 -70.966539  114.386661
1587  15.868289  39.827190  22.313470  46.323795  38.402365 -69.710626  115.695100  38.524001  20.952664  45.079073  37.073386 -70.964573  114.199262
1588  15.878288  39.823667  22.271182  46.371997  38.389472 -69.711115  115.505432  38.522949  20.912877  45.129767  37.063006 -70.962605  114.011626
1589  15.888287  39.820146  22.228869  46.420208  38.376591 -69.711599  115.315535  38.521894  20.873061  45.180466  37.052633 -70.960638  113.823753
1590  15.898286  39.816628  22.186533  46.468429  38.363722 -69.712078  115.125409  38.520837  20.833216  45.231170  37.042267 -70.958669  113.635639
1591  15.908285  39.813112  22.144172  46.516659  38.350865 -69.712552  114.935050  38.519777  20.793341  45.281879  37.031909 -70.956699  113.447284
1592  15.918284  39.809598  22.101786  46.564899  38.338020 -69.713022  114.744455  38.518714  20.753437  45.332594  37.021557 -70.954727  113.258684
1593  15.928283  39.806086  22.059376  46.613149  38.325187 -69.713485  114.553622  38.517648  20.713502  45.383313  37.011212 -70.952754  113.069837
1594  15.938282  39.802576  22.016940  46.661409  38.312365 -69.713944  114.362548  38.516579  20.673537  45.434039  37.000873 -70.950780  112.880741
1595  15.948281  39.799068  21.974478  46.709679  38.299555 -69.714396  114.171231  38.515506  20.633541  45.484770  36.990542 -70.948803  112.691393
1596  15.958280  39.795561  21.931991  46.757960  38.286757 -69.714843  113.979668  38.514429  20.593514  45.535506  36.980216 -70.946825  112.501790
1597  15.968279  39.792056  21.889477  46.806252  38.273971 -69.715284  113.787856  38.513349  20.553456  45.586250  36.969898 -70.944844  112.311930
1598  15.978277  39.788552  21.846936  46.854555  38.261196 -69.715719  113.595793  38.512265  20.513365  45.636999  36.959586 -70.942860  112.121809
1599  15.988276  39.785049  21.804368  46.902869  38.248432 -69.716147  113.403474  38.511176  20.473243  45.687755  36.949280 -70.940874  111.931423
1600  15.998275  39.781548  21.761772  46.951194  38.235680 -69.716569  113.210899  38.510084  20.433087  45.738519  36.938981 -70.938886  111.740771
1601  16.008274  39.778047  21.719148  46.999531  38.222940 -69.716984  113.018063  38.508988  20.392897  45.789290  36.928689 -70.936893  111.549847
1602  16.018273  39.774547  21.676496  47.047881  38.210210 -69.717392  112.824965  38.507887  20.352674  45.840068  36.918403 -70.934898  111.358649
1603  16.028272  39.771048  21.633815  47.096242  38.197492 -69.717792  112.631600  38.506781  20.312417  45.890855  36.908124 -70.932899  111.167173
1604  16.038271  39.767549  21.591105  47.144615  38.184785 -69.718186  112.437967  38.505671  20.272124  45.941651  36.897851 -70.930897  110.975417
1605  16.048270  39.764050  21.548365  47.193001  38.172090 -69.718572  112.244061  38.504557  20.231797  45.992454  36.887585 -70.928890  110.783377
1606  16.058269  39.760551  21.505596  47.241400  38.159405 -69.718950  112.049881  38.503437  20.191433  46.043267  36.877325 -70.926879  110.591051
1607  16.068268  39.757052  21.462796  47.289811  38.146731 -69.719320  111.855423  38.502312  20.151034  46.094088  36.867071 -70.924864  110.398437
1608  16.078267  39.753553  21.419965  47.338236  38.134068 -69.719681  111.660684  38.501181  20.110599  46.144918  36.856823 -70.922844  110.205530
1609  16.088266  39.750053  21.377103  47.386674  38.121416 -69.720035  111.465661  38.500045  20.070128  46.195757  36.846582 -70.920819  110.012330
1610  16.098265  39.746552  21.334209  47.435125  38.108774 -69.720379  111.270350  38.498903  20.029619  46.246606  36.836345 -70.918789  109.818833
1611  16.108263  39.743051  21.291284  47.483590  38.096143 -69.720715  111.074750  38.497754  19.989073  46.297463  36.826115 -70.916754  109.625037
1612  16.118262  39.739548  21.248325  47.532069  38.083522 -69.721042  110.878856  38.496599  19.948490  46.348329  36.815890 -70.914713  109.430938
1613  16.128261  39.736043  21.205334  47.580563  38.070912 -69.721359  110.682665  38.495437  19.907869  46.399205  36.805669 -70.912666  109.236534
1614  16.138260  39.732537  21.162309  47.629070  38.058312 -69.721666  110.486174  38.494268  19.867209  46.450091  36.795454 -70.910612  109.041822
1615  16.148259  39.729029  21.119251  47.677592  38.045722 -69.721963  110.289381  38.493091  19.826511  46.500986  36.785244 -70.908552  108.846798
1616  16.158258  39.725519  21.076158  47.726128  38.033143 -69.722251  110.092280  38.491907  19.785773  46.551891  36.775039 -70.906486  108.651458
1617  16.168257  39.722006  21.033030  47.774680  38.020573 -69.722527  109.894870  38.490715  19.744995  46.602807  36.764839 -70.904412  108.455799
1618  16.178256  39.718491  20.989867  47.823246  38.008012 -69.722793  109.697147  38.489515  19.704177  46.653733  36.754643 -70.902331  108.259816
1619  16.188255  39.714973  20.946669  47.871827  37.995462 -69.723048  109.499108  38.488306  19.663317  46.704670  36.744452 -70.900242  108.063505
1620  16.198254  39.711451  20.903434  47.920424  37.982921 -69.723292  109.300748  38.487089  19.622416  46.755618  36.734266 -70.898145  107.866864
1621  16.208253  39.707926  20.860162  47.969037  37.970389 -69.723524  109.102065  38.485864  19.581473  46.806578  36.724084 -70.896040  107.669887
1622  16.218252  39.704397  20.816854  48.017665  37.957866 -69.723744  108.903056  38.484629  19.540486  46.857550  36.713906 -70.893926  107.472571
1623  16.228251  39.700864  20.773507  48.066309  37.945353 -69.723952  108.703716  38.483384  19.499457  46.908533  36.703733 -70.891803  107.274913
1624  16.238249  39.697326  20.730123  48.114969  37.932848 -69.724148  108.504042  38.482130  19.458383  46.959529  36.693563 -70.889671  107.076909
1625  16.248248  39.693784  20.686700  48.163646  37.920352 -69.724331  108.304032  38.480866  19.417266  47.010536  36.683398 -70.887529  106.878556
1626  16.258247  39.690237  20.643238  48.212339  37.907865 -69.724500  108.103680  38.479591  19.376104  47.061556  36.673236 -70.885377  106.679851
1627  16.268246  39.686684  20.599736  48.261048  37.895385 -69.724656  107.902984  38.478306  19.334897  47.112588  36.663078 -70.883215  106.480791
1628  16.278245  39.683125  20.556194  48.309774  37.882915 -69.724798  107.701939  38.477009  19.293644  47.163633  36.652922 -70.881042  106.281374
1629  16.288244  39.679560  20.512611  48.358517  37.870452 -69.724927  107.500543  38.475701  19.252346  47.214689  36.642770 -70.878858  106.081595
1630  16.298243  39.675989  20.468987  48.407277  37.857996 -69.725040  107.298792  38.474381  19.211002  47.265758  36.632620 -70.876663  105.881452
1631  16.308242  39.672411  20.425321  48.456054  37.845549 -69.725139  107.096681  38.473048  19.169611  47.316839  36.622472 -70.874457  105.680941
1632  16.318241  39.668826  20.381613  48.504848  37.833109 -69.725223  106.894208  38.471702  19.128172  47.367933  36.612327 -70.872238  105.480059
1633  16.328240  39.665233  20.337862  48.553660  37.820676 -69.725291  106.691368  38.470343  19.086686  47.419040  36.602183 -70.870007  105.278801
1634  16.338239  39.661632  20.294068  48.602489  37.808250 -69.725343  106.488157  38.468971  19.045152  47.470159  36.592041 -70.867762  105.077165
1635  16.348238  39.658022  20.250230  48.651337  37.795831 -69.725379  106.284573  38.467584  19.003568  47.521291  36.581901 -70.865505  104.875144
1636  16.358237  39.654404  20.206347  48.700201  37.783418 -69.725398  106.080610  38.466182  18.961935  47.572437  36.571761 -70.863234  104.672736
1637  16.368235  39.650776  20.162420  48.749084  37.771011 -69.725400  105.876265  38.464766  18.920252  47.623596  36.561623 -70.860948  104.469935
1638  16.378234  39.647139  20.118446  48.797985  37.758611 -69.725384  105.671535  38.463334  18.878517  47.674768  36.551486 -70.858648  104.266737
1639  16.388233  39.643492  20.074427  48.846905  37.746216 -69.725351  105.466415  38.461887  18.836731  47.725955  36.541349 -70.856333  104.063137
1640  16.398232  39.639834  20.030361  48.895842  37.733827 -69.725299  105.260901  38.460423  18.794892  47.777156  36.531213 -70.854002  103.859132
1641  16.408231  39.636164  19.986247  48.944798  37.721443 -69.725229  105.054990  38.458942  18.753001  47.828371  36.521077 -70.851656  103.654716
1642  16.418230  39.632484  19.942086  48.993773  37.709065 -69.725140  104.848677  38.457445  18.711056  47.879601  36.510941 -70.849292  103.449887
1643  16.428229  39.628791  19.897876  49.042766  37.696690 -69.725030  104.641958  38.455929  18.669057  47.930845  36.500805 -70.846913  103.244640
1644  16.438228  39.625086  19.853617  49.091778  37.684321 -69.724901  104.434830  38.454395  18.627003  47.982103  36.490667 -70.844515  103.038972
1645  16.448227  39.621367  19.809309  49.140808  37.671955 -69.724752  104.227288  38.452843  18.584894  48.033376  36.480529 -70.842100  102.832879
1646  16.458226  39.617635  19.764950  49.189858  37.659593 -69.724581  104.019328  38.451271  18.542730  48.084664  36.470389 -70.839667  102.626359
1647  16.468225  39.613889  19.720540  49.238926  37.647235 -69.724389  103.810947  38.449679  18.500510  48.135965  36.460248 -70.837215  102.419408
1648  16.478224  39.610129  19.676079  49.288014  37.634879 -69.724175  103.602139  38.448067  18.458233  48.187281  36.450104 -70.834744  102.212021
1649  16.488223  39.606353  19.631565  49.337121  37.622527 -69.723939  103.392901  38.446433  18.415899  48.238611  36.439958 -70.832254  102.004197
1650  16.498221  39.602561  19.586999  49.386247  37.610177 -69.723680  103.183229  38.444778  18.373508  48.289955  36.429808 -70.829743  101.795930
1651  16.508220  39.598753  19.542380  49.435392  37.597830 -69.723397  102.973118  38.443101  18.331059  48.341314  36.419655 -70.827211  101.587217
1652  16.518219  39.594928  19.497706  49.484556  37.585484 -69.723091  102.762565  38.441400  18.288550  48.392686  36.409499 -70.824659  101.378053
1653  16.528218  39.591085  19.452978  49.533740  37.573139 -69.722760  102.551564  38.439676  18.245982  48.444073  36.399338 -70.822084  101.168433
1654  16.538217  39.587224  19.408194  49.582943  37.560796 -69.722404  102.340113  38.437927  18.203354  48.495475  36.389173 -70.819487  100.958353
1655  16.548216  39.583344  19.363355  49.632166  37.548453 -69.722023  102.128205  38.436153  18.160664  48.546892  36.379002 -70.816867  100.747808
1656  16.558215  39.579445  19.318459  49.681408  37.536111 -69.721616  101.915838  38.434354  18.117913  48.598323  36.368827 -70.814223  100.536792
1657  16.568214  39.575525  19.273506  49.730669  37.523768 -69.721182  101.703007  38.432529  18.075099  48.649769  36.358646 -70.811556  100.325301
1658  16.578213  39.571585  19.228494  49.779950  37.511425 -69.720721  101.489708  38.430676  18.032221  48.701230  36.348459 -70.808863  100.113329
1659  16.588212  39.567623  19.183424  49.829251  37.499081 -69.720232  101.275935  38.428796  17.989279  48.752706  36.338266 -70.806144   99.900873
1660  16.598211  39.563639  19.138295  49.878571  37.486736 -69.719715  101.061686  38.426888  17.946272  48.804198  36.328066 -70.803400   99.687928
1661  16.608210  39.559632  19.093106  49.927910  37.474389 -69.719169  100.846955  38.424950  17.903200  48.855704  36.317859 -70.800629   99.474490
1662  16.618209  39.555602  19.047857  49.977269  37.462039 -69.718593  100.631738  38.422982  17.860062  48.907225  36.307644 -70.797831   99.260555
1663  16.628207  39.551547  19.002546  50.026647  37.449687 -69.717988  100.416030  38.420984  17.816857  48.958761  36.297421 -70.795005   99.046119
1664  16.638206  39.547466  18.957173  50.076045  37.437332 -69.717352  100.199828  38.418955  17.773584  49.010312  36.287188 -70.792150   98.831179
1665  16.648205  39.543360  18.911737  50.125462  37.424973 -69.716684   99.983127  38.416893  17.730244  49.061878  36.276947 -70.789266   98.615730
1666  16.658204  39.539227  18.866238  50.174899  37.412609 -69.715984   99.765922  38.414799  17.686836  49.113457  36.266696 -70.786353   98.399771
1667  16.668203  39.535067  18.820675  50.224355  37.400241 -69.715252   99.548209  38.412670  17.643359  49.165051  36.256434 -70.783409   98.183295
1668  16.678202  39.530878  18.775047  50.273830  37.387868 -69.714486   99.329983  38.410507  17.599812  49.216659  36.246161 -70.780434   97.966301
1669  16.688201  39.526660  18.729353  50.323324  37.375489 -69.713686   99.111241  38.408308  17.556196  49.268281  36.235876 -70.777428   97.748783
1670  16.698200  39.522412  18.683593  50.372837  37.363104 -69.712852   98.891977  38.406073  17.512508  49.319916  36.225580 -70.774389   97.530736
1671  16.708199  39.518133  18.637767  50.422369  37.350711 -69.711982   98.672186  38.403800  17.468749  49.371565  36.215270 -70.771317   97.312157
1672  16.718198  39.513822  18.591872  50.471920  37.338312 -69.711076   98.451866  38.401489  17.424917  49.423228  36.204947 -70.768210   97.093040
1673  16.728197  39.509479  18.545909  50.521490  37.325904 -69.710134   98.231010  38.399138  17.381011  49.474904  36.194610 -70.765069   96.873379
1674  16.738196  39.505101  18.499877  50.571079  37.313488 -69.709153   98.009614  38.396747  17.337032  49.526594  36.184259 -70.761892   96.653170
1675  16.748194  39.500690  18.453775  50.620686  37.301062 -69.708135   97.787675  38.394315  17.292977  49.578298  36.173892 -70.758679   96.432408
1676  16.758193  39.496242  18.407603  50.670311  37.288627 -69.707077   97.565187  38.391841  17.248846  49.630015  36.163510 -70.755429   96.211086
1677  16.768192  39.491759  18.361359  50.719955  37.276181 -69.705980   97.342145  38.389323  17.204638  49.681746  36.153111 -70.752140   95.989201
1678  16.778191  39.487237  18.315043  50.769617  37.263724 -69.704842   97.118546  38.386761  17.160353  49.733490  36.142696 -70.748812   95.766748
1679  16.788190  39.482677  18.268654  50.819297  37.251255 -69.703662   96.894385  38.384154  17.115989  49.785247  36.132262 -70.745445   95.543722
1680  16.798189  39.478078  18.222192  50.868994  37.238774 -69.702441   96.669657  38.381500  17.071547  49.837017  36.121811 -70.742037   95.320120
1681  16.808188  39.473438  18.175655  50.918710  37.226280 -69.701177   96.444358  38.378799  17.027025  49.888800  36.111340 -70.738588   95.095936
1682  16.818187  39.468757  18.129043  50.968442  37.213772 -69.699868   96.218482  38.376050  16.982422  49.940595  36.100849 -70.735097   94.871169
1683  16.828186  39.464032  18.082355  51.018192  37.201249 -69.698515   95.992027  38.373251  16.937739  49.992401  36.090338 -70.731563   94.645814
1684  16.838185  39.459264  18.035590  51.067959  37.188711 -69.697117   95.764986  38.370401  16.892974  50.044220  36.079805 -70.727986   94.419868
1685  16.848184  39.454451  17.988748  51.117742  37.176157 -69.695672   95.537357  38.367500  16.848127  50.096050  36.069250 -70.724364   94.193327
1686  16.858183  39.449592  17.941828  51.167542  37.163587 -69.694180   95.309133  38.364546  16.803198  50.147890  36.058672 -70.720697   93.966188
1687  16.868182  39.444686  17.894829  51.217358  37.150998 -69.692640   95.080311  38.361538  16.758185  50.199742  36.048071 -70.716983   93.738445
1688  16.878180  39.439731  17.847750  51.267190  37.138392 -69.691052   94.850885  38.358475  16.713088  50.251603  36.037444 -70.713222   93.510096
1689  16.888179  39.434727  17.800590  51.317038  37.125766 -69.689413   94.620853  38.355355  16.667906  50.303474  36.026793 -70.709414   93.281135
1690  16.898178  39.429672  17.753349  51.366901  37.113120 -69.687723   94.390208  38.352177  16.622638  50.355356  36.016114 -70.705556   93.051557
1691  16.908177  39.424564  17.706026  51.416780  37.100453 -69.685982   94.158948  38.348940  16.577283  50.407246  36.005409 -70.701647   92.821358
1692  16.918176  39.419404  17.658620  51.466673  37.087765 -69.684188   93.927066  38.345642  16.531841  50.459146  35.994676 -70.697688   92.590532
1693  16.928175  39.414189  17.611130  51.516580  37.075054 -69.682340   93.694559  38.342283  16.486310  50.511055  35.983913 -70.693676   92.359075
1694  16.938174  39.408918  17.563556  51.566502  37.062320 -69.680438   93.461423  38.338860  16.440689  50.562972  35.973121 -70.689611   92.126980
1695  16.948173  39.403589  17.515896  51.616437  37.049561 -69.678480   93.227653  38.335372  16.394978  50.614897  35.962297 -70.685491   91.894244
1696  16.958172  39.398203  17.468151  51.666386  37.036777 -69.676465   92.993244  38.331819  16.349176  50.666831  35.951442 -70.681316   91.660862
1697  16.968171  39.392756  17.420318  51.716348  37.023967 -69.674393   92.758192  38.328198  16.303281  50.718772  35.940555 -70.677085   91.426830
1698  16.978170  39.387248  17.372398  51.766322  37.011130 -69.672263   92.522494  38.324508  16.257294  50.770721  35.929633 -70.672796   91.192143
1699  16.988169  39.381677  17.324389  51.816308  36.998264 -69.670072   92.286144  38.320748  16.211213  50.822676  35.918677 -70.668448   90.956798
1700  16.998168  39.376042  17.276291  51.866306  36.985370 -69.667821   92.049139  38.316916  16.165038  50.874637  35.907686 -70.664041   90.720792
1701  17.008166  39.370342  17.228102  51.916316  36.972445 -69.665508   91.811474  38.313012  16.118768  50.926604  35.896657 -70.659574   90.484122
1702  17.018165  39.364574  17.179823  51.966336  36.959489 -69.663133   91.573145  38.309033  16.072403  50.978575  35.885591 -70.655045   90.246783
1703  17.028164  39.358738  17.131452  52.016367  36.946501 -69.660693   91.334147  38.304978  16.025942  51.030552  35.874487 -70.650453   90.008775
1704  17.038163  39.352832  17.082989  52.066407  36.933480 -69.658188   91.094477  38.300846  15.979384  51.082532  35.863342 -70.645798   89.770092
1705  17.048162  39.346854  17.034432  52.116457  36.920424 -69.655617   90.854131  38.296635  15.932729  51.134515  35.852157 -70.641078   89.530732
1706  17.058161  39.340803  16.985782  52.166515  36.907333 -69.652979   90.613105  38.292344  15.885976  51.186501  35.840929 -70.636292   89.290691
1707  17.068160  39.334677  16.937036  52.216582  36.894206 -69.650272   90.371393  38.287970  15.839124  51.238489  35.829658 -70.631440   89.049966
1708  17.078159  39.328475  16.888194  52.266656  36.881041 -69.647496   90.128994  38.283513  15.792172  51.290478  35.818343 -70.626519   88.808551
1709  17.088158  39.322194  16.839256  52.316738  36.867837 -69.644649   89.885902  38.278970  15.745120  51.342468  35.806982 -70.621528   88.566444
1710  17.098157  39.315835  16.790221  52.366826  36.854593 -69.641730   89.642113  38.274339  15.697966  51.394458  35.795573 -70.616467   88.323639
1711  17.108156  39.309393  16.741088  52.416920  36.841307 -69.638738   89.397625  38.269620  15.650709  51.446449  35.784117 -70.611333   88.080131
1712  17.118155  39.302869  16.691855  52.467019  36.827980 -69.635672   89.152432  38.264809  15.603349  51.498438  35.772611 -70.606126   87.835917
1713  17.128154  39.296260  16.642523  52.517123  36.814608 -69.632529   88.906532  38.259905  15.555885  51.550426  35.761055 -70.600844   87.590993
1714  17.138152  39.289564  16.593091  52.567231  36.801192 -69.629310   88.659920  38.254907  15.508316  51.602411  35.749446 -70.595485   87.345354
1715  17.148151  39.282780  16.543557  52.617342  36.787730 -69.626013   88.412594  38.249812  15.460640  51.654394  35.737785 -70.590049   87.098996
1716  17.158150  39.275906  16.493921  52.667455  36.774220 -69.622637   88.164549  38.244618  15.412858  51.706374  35.726068 -70.584535   86.851918
1717  17.168149  39.268940  16.444182  52.717571  36.760661 -69.619180   87.915782  38.239325  15.364968  51.758349  35.714296 -70.578940   86.604115
1718  17.178148  39.261880  16.394339  52.767687  36.747053 -69.615640   87.666289  38.233930  15.316970  51.810319  35.702467 -70.573264   86.355585
1719  17.188147  39.254725  16.344392  52.817804  36.733392 -69.612018   87.416068  38.228432  15.268864  51.862283  35.690579 -70.567506   86.106326
1720  17.198146  39.247472  16.294340  52.867921  36.719679 -69.608311   87.165114  38.222828  15.220648  51.914241  35.678631 -70.561664   85.856335
1721  17.208145  39.240119  16.244182  52.918036  36.705912 -69.604518   86.913425  38.217116  15.172323  51.966190  35.666622 -70.555737   85.605611
1722  17.218144  39.232665  16.193917  52.968150  36.692089 -69.600638   86.660997  38.211296  15.123887  52.018131  35.654550 -70.549724   85.354152
1723  17.228143  39.225108  16.143544  53.018260  36.678209 -69.596669   86.407828  38.205365  15.075340  52.070063  35.642414 -70.543624   85.101955
1724  17.238142  39.217445  16.093063  53.068367  36.664270 -69.592610   86.153914  38.199321  15.026682  52.121984  35.630213 -70.537435   84.849018
1725  17.248141  39.209675  16.042474  53.118468  36.650271 -69.588459   85.899253  38.193162  14.977912  52.173894  35.617944 -70.531155   84.595339
1726  17.258140  39.201795  15.991774  53.168565  36.636211 -69.584216   85.643841  38.186885  14.929028  52.225791  35.605607 -70.524784   84.340915
1727  17.268138  39.193804  15.940964  53.218655  36.622088 -69.579879   85.387676  38.180489  14.880031  52.277675  35.593200 -70.518320   84.085743
1728  17.278137  39.185699  15.890042  53.268737  36.607900 -69.575446   85.130756  38.173972  14.830918  52.329545  35.580720 -70.511761   83.829821
1729  17.288136  39.177479  15.839009  53.318811  36.593646 -69.570915   84.873077  38.167330  14.781691  52.381400  35.568167 -70.505106   83.573144
1730  17.298135  39.169140  15.787863  53.368876  36.579324 -69.566286   84.614637  38.160562  14.732346  52.433238  35.555539 -70.498352   83.315710
1731  17.308134  39.160682  15.736603  53.418930  36.564933 -69.561557   84.355434  38.153666  14.682885  52.485059  35.542834 -70.491499   83.057517
1732  17.318133  39.152101  15.685229  53.468973  36.550470 -69.556727   84.095465  38.146639  14.633305  52.536862  35.530050 -70.484545   82.798562
1733  17.328132  39.143396  15.633741  53.519004  36.535935 -69.551793   83.834729  38.139478  14.583607  52.588645  35.517186 -70.477488   82.538843
1734  17.338131  39.134564  15.582136  53.569021  36.521326 -69.546755   83.573223  38.132183  14.533789  52.640408  35.504240 -70.470327   82.278357
1735  17.348130  39.125603  15.530416  53.619023  36.506641 -69.541610   83.310945  38.124749  14.483851  52.692150  35.491210 -70.463059   82.017104
1736  17.358129  39.116510  15.478578  53.669009  36.491878 -69.536358   83.047894  38.117176  14.433792  52.743869  35.478095 -70.455685   81.755082
1737  17.368128  39.107284  15.426623  53.718979  36.477035 -69.530997   82.784067  38.109461  14.383612  52.795564  35.464892 -70.448202   81.492291
1738  17.378127  39.097923  15.374550  53.768930  36.462112 -69.525525   82.519464  38.101603  14.333311  52.847234  35.451602 -70.440610   81.228729
1739  17.388126  39.088423  15.322358  53.818862  36.447105 -69.519941   82.254082  38.093597  14.282888  52.898878  35.438221 -70.432906   80.964398
1740  17.398124  39.078782  15.270046  53.868774  36.432013 -69.514243   81.987920  38.085444  14.232342  52.950494  35.424748 -70.425089   80.699296
1741  17.408123  39.068998  15.217614  53.918664  36.416835 -69.508429   81.720977  38.077139  14.181674  53.002082  35.411181 -70.417157   80.433423
1742  17.418122  39.059069  15.165061  53.968530  36.401568 -69.502498   81.453252  38.068682  14.130882  53.053639  35.397518 -70.409110   80.166779
1743  17.428121  39.048991  15.112387  54.018373  36.386211 -69.496448   81.184744  38.060069  14.079967  53.105165  35.383758 -70.400946   79.899364
1744  17.438120  39.038763  15.059590  54.068190  36.370761 -69.490278   80.915452  38.051298  14.028927  53.156658  35.369898 -70.392662   79.631178
1745  17.448119  39.028383  15.006672  54.117980  36.355217 -69.483986   80.645376  38.042366  13.977762  53.208116  35.355937 -70.384257   79.362220
1746  17.458118  39.017846  14.953629  54.167741  36.339577 -69.477571   80.374514  38.033271  13.926472  53.259539  35.341872 -70.375730   79.092489
1747  17.468117  39.007152  14.900464  54.217473  36.323839 -69.471030   80.102866  38.024010  13.875056  53.310925  35.327701 -70.367079   78.821985
1748  17.478116  38.996297  14.847174  54.267174  36.308001 -69.464362   79.830432  38.014580  13.823512  53.362272  35.313423 -70.358301   78.550707
1749  17.488115  38.985279  14.793759  54.316842  36.292061 -69.457565   79.557212  38.004978  13.771841  53.413579  35.299035 -70.349395   78.278655
1750  17.498114  38.974095  14.740218  54.366476  36.276017 -69.450638   79.283206  37.995201  13.720042  53.464844  35.284535 -70.340359   78.005829
1751  17.508113  38.962742  14.686552  54.416074  36.259866 -69.443579   79.008415  37.985247  13.668114  53.516067  35.269921 -70.331191   77.732229
1752  17.518111  38.951219  14.632760  54.465636  36.243608 -69.436386   78.732837  37.975114  13.616057  53.567245  35.255190 -70.321890   77.457855
1753  17.528110  38.939521  14.578841  54.515159  36.227239 -69.429058   78.456474  37.964798  13.563871  53.618377  35.240342 -70.312454   77.182709
1754  17.538109  38.927647  14.524794  54.564641  36.210758 -69.421592   78.179327  37.954297  13.511554  53.669461  35.225373 -70.302881   76.906791
1755  17.548108  38.915594  14.470620  54.614082  36.194162 -69.413987   77.901397  37.943609  13.459107  53.720496  35.210283 -70.293170   76.630103
1756  17.558107  38.903359  14.416317  54.663480  36.177450 -69.406242   77.622684  37.932731  13.406530  53.771481  35.195068 -70.283318   76.352647
1757  17.568106  38.890939  14.361886  54.712833  36.160618 -69.398354   77.343189  37.921660  13.353822  53.822413  35.179727 -70.273326   76.074425
1758  17.578105  38.878332  14.307327  54.762139  36.143666 -69.390322   77.062914  37.910394  13.300983  53.873291  35.164257 -70.263191   75.795440
1759  17.588104  38.865534  14.252637  54.811397  36.126591 -69.382144   76.781861  37.898931  13.248014  53.924114  35.148658 -70.252911   75.515695
1760  17.598103  38.852544  14.197819  54.860605  36.109390 -69.373818   76.500031  37.887267  13.194913  53.974879  35.132926 -70.242485   75.235191
1761  17.608102  38.839357  14.142870  54.909761  36.092061 -69.365343   76.217426  37.875401  13.141682  54.025585  35.117059 -70.231911   74.953932
1762  17.618101  38.825972  14.087791  54.958863  36.074602 -69.356716   75.934048  37.863329  13.088318  54.076230  35.101056 -70.221188   74.671920
1763  17.628100  38.812384  14.032581  55.007910  36.057012 -69.347937   75.649900  37.851048  13.034823  54.126812  35.084913 -70.210314   74.389159
1764  17.638099  38.798593  13.977240  55.056900  36.039287 -69.339002   75.364983  37.838556  12.981196  54.177329  35.068629 -70.199286   74.105651
1765  17.648097  38.784594  13.921768  55.105831  36.021424 -69.329911   75.079302  37.825849  12.927437  54.227780  35.052201 -70.188103   73.821399
1766  17.658096  38.770385  13.866165  55.154702  36.003423 -69.320661   74.792858  37.812924  12.873545  54.278162  35.035626 -70.176763   73.536406
1767  17.668095  38.755962  13.810430  55.203509  35.985280 -69.311251   74.505654  37.799778  12.819520  54.328474  35.018902 -70.165263   73.250675
1768  17.678094  38.741323  13.754564  55.252252  35.966994 -69.301679   74.217695  37.786408  12.765362  54.378713  35.002027 -70.153603   72.964209
1769  17.688093  38.726465  13.698565  55.300929  35.948561 -69.291943   73.928983  37.772810  12.711070  54.428878  34.984998 -70.141779   72.677013
1770  17.698092  38.711385  13.642435  55.349537  35.929980 -69.282041   73.639522  37.758982  12.656645  54.478966  34.967812 -70.129791   72.389089
1771  17.708091  38.696080  13.586172  55.398074  35.911247 -69.271972   73.349316  37.744922  12.602086  54.528976  34.950468 -70.117636   72.100442
1772  17.718090  38.680547  13.529777  55.446539  35.892361 -69.261734   73.058370  37.730625  12.547393  54.578906  34.932963 -70.105313   71.811077
1773  17.728089  38.664783  13.473249  55.494929  35.873319 -69.251324   72.766687  37.716090  12.492567  54.628754  34.915294 -70.092820   71.520997
1774  17.738088  38.648784  13.416589  55.543243  35.854119 -69.240742   72.474272  37.701313  12.437607  54.678518  34.897460 -70.080156   71.230210
1775  17.748087  38.632549  13.359797  55.591478  35.834757 -69.229984   72.181131  37.686293  12.382514  54.728195  34.879458 -70.067318   70.938719
1776  17.758086  38.616073  13.302872  55.639632  35.815233 -69.219050   71.887268  37.671025  12.327287  54.777784  34.861287 -70.054306   70.646530
1777  17.768085  38.599355  13.245814  55.687704  35.795543 -69.207938   71.592688  37.655509  12.271928  54.827283  34.842942 -70.041118   70.353651
1778  17.778083  38.582390  13.188625  55.735690  35.775684 -69.196646   71.297397  37.639740  12.216436  54.876690  34.824424 -70.027752   70.060086
1779  17.788082  38.565176  13.131303  55.783589  35.755654 -69.185172   71.001401  37.623717  12.160812  54.926003  34.805728 -70.014207   69.765844
1780  17.798081  38.547709  13.073849  55.831399  35.735451 -69.173514   70.704706  37.607435  12.105056  54.975218  34.786853 -70.000481   69.470929
1781  17.808080  38.529988  13.016262  55.879117  35.715073 -69.161670   70.407317  37.590893  12.049168  55.024335  34.767796 -69.986572   69.175350
1782  17.818079  38.512008  12.958544  55.926742  35.694515 -69.149640   70.109242  37.574087  11.993148  55.073351  34.748554 -69.972478   68.879114
1783  17.828078  38.493766  12.900695  55.974270  35.673777 -69.137420   69.810488  37.557013  11.936997  55.122263  34.729125 -69.958198   68.582227
1784  17.838077  38.475260  12.842714  56.021700  35.652855 -69.125009   69.511060  37.539669  11.880714  55.171070  34.709506 -69.943730   68.284697
1785  17.848076  38.456487  12.784601  56.069029  35.631747 -69.112406   69.210967  37.522052  11.824300  55.219768  34.689695 -69.929071   67.986531
1786  17.858075  38.437443  12.726358  56.116255  35.610450 -69.099608   68.910215  37.504157  11.767756  55.268356  34.669688 -69.914220   67.687738
1787  17.868074  38.418125  12.667984  56.163376  35.588962 -69.086614   68.608814  37.485982  11.711081  55.316830  34.649483 -69.899175   67.388326
1788  17.878073  38.398531  12.609480  56.210390  35.567280 -69.073422   68.306769  37.467524  11.654275  55.365190  34.629077 -69.883933   67.088301
1789  17.888072  38.378657  12.550846  56.257293  35.545402 -69.060031   68.004091  37.448780  11.597340  55.413432  34.608468 -69.868495   66.787673
1790  17.898071  38.358500  12.492083  56.304084  35.523324 -69.046438   67.700787  37.429747  11.540275  55.461554  34.587653 -69.852857   66.486450
1791  17.908069  38.338057  12.433190  56.350760  35.501045 -69.032643   67.396866  37.410421  11.483081  55.509553  34.566630 -69.837019   66.184641
1792  17.918068  38.317325  12.374169  56.397319  35.478561 -69.018642   67.092337  37.390802  11.425758  55.557429  34.545397 -69.820978   65.882255
1793  17.928067  38.296302  12.315020  56.443758  35.455870 -69.004436   66.787209  37.370884  11.368308  55.605177  34.523951 -69.804733   65.579301
1794  17.938066  38.274983  12.255743  56.490075  35.432970 -68.990021   66.481492  37.350668  11.310731  55.652797  34.502289 -69.788284   65.275790
1795  17.948065  38.253367  12.196340  56.536268  35.409858 -68.975397   66.175195  37.330148  11.253028  55.700285  34.480411 -69.771629   64.971730
1796  17.958064  38.231449  12.136810  56.582333  35.386531 -68.960561   65.868329  37.309324  11.195200  55.747639  34.458312 -69.754765   64.667133
1797  17.968063  38.209228  12.077154  56.628269  35.362986 -68.945512   65.560904  37.288192  11.137246  55.794858  34.435992 -69.737693   64.362009
1798  17.978062  38.186700  12.017374  56.674073  35.339222 -68.930249   65.252931  37.266750  11.079169  55.841938  34.413447 -69.720410   64.056370
1799  17.988061  38.163862  11.957469  56.719742  35.315235 -68.914769   64.944420  37.244995  11.020969  55.888877  34.390675 -69.702915   63.750226
1800  17.998060  38.140711  11.897440  56.765274  35.291023 -68.899072   64.635382  37.222924  10.962646  55.935673  34.367673 -69.685207   63.443590
1801  18.008059  38.117245  11.837289  56.810666  35.266583 -68.883155   64.325830  37.200533  10.904202  55.982322  34.344439 -69.667284   63.136473
1802  18.018058  38.093460  11.777016  56.855916  35.241913 -68.867018   64.015773  37.177821  10.845638  56.028823  34.320970 -69.649144   62.828889
1803  18.028057  38.069353  11.716621  56.901021  35.217010 -68.850658   63.705226  37.154784  10.786954  56.075173  34.297263 -69.630785   62.520848
1804  18.038055  38.044922  11.656107  56.945979  35.191871 -68.834075   63.394198  37.131418  10.728150  56.121368  34.273316 -69.612207   62.212365
1805  18.048054  38.020164  11.595473  56.990786  35.166494 -68.817266   63.082704  37.107721  10.669229  56.167407  34.249126 -69.593407   61.903451
1806  18.058053  37.995076  11.534720  57.035442  35.140877 -68.800231   62.770755  37.083690  10.610190  56.213286  34.224690 -69.574383   61.594120
1807  18.068052  37.969656  11.473850  57.079942  35.115016 -68.782967   62.458365  37.059322  10.551036  56.259004  34.200006 -69.555136   61.284385
1808  18.078051  37.943899  11.412864  57.124284  35.088910 -68.765474   62.145546  37.034615  10.491766  56.304557  34.175071 -69.535662   60.974258
1809  18.088050  37.917804  11.351763  57.168465  35.062556 -68.747750   61.832313  37.009566  10.432382  56.349944  34.149883 -69.515962   60.663753
1810  18.098049  37.891369  11.290547  57.212484  35.035950 -68.729794   61.518679  36.984172  10.372886  56.395161  34.124441 -69.496033   60.352883
1811  18.108048  37.864589  11.229218  57.256337  35.009092 -68.711604   61.204657  36.958431  10.313277  56.440207  34.098740 -69.475875   60.041662
1812  18.118047  37.837463  11.167777  57.300022  34.981978 -68.693179   60.890263  36.932342  10.253558  56.485078  34.072780 -69.455486   59.730103
1813  18.128046  37.809989  11.106226  57.343536  34.954606 -68.674518   60.575511  36.905902  10.193730  56.529773  34.046559 -69.434867   59.418220
1814  18.138045  37.782162  11.044565  57.386876  34.926973 -68.655620   60.260415  36.879109  10.133794  56.574290  34.020074 -69.414015   59.106027
1815  18.148044  37.753982  10.982796  57.430041  34.899077 -68.636483   59.944990  36.851960  10.073752  56.618625  33.993323 -69.392930   58.793540
1816  18.158043  37.725444  10.920920  57.473026  34.870916 -68.617107   59.629252  36.824454  10.013605  56.662777  33.966304 -69.371612   58.480773
1817  18.168041  37.696548  10.858938  57.515830  34.842487 -68.597490   59.313217  36.796589   9.953354  56.706742  33.939015 -69.350058   58.167743
1818  18.178040  37.667290  10.796853  57.558450  34.813788 -68.577630   58.996899  36.768361   9.893001  56.750519  33.911454 -69.328268   57.854465
1819  18.188039  37.637668  10.734664  57.600883  34.784816 -68.557528   58.680315  36.739769   9.832548  56.794104  33.883618 -69.306241   57.540955
1820  18.198038  37.607680  10.672375  57.643127  34.755569 -68.537181   58.363481  36.710810   9.771995  56.837496  33.855505 -69.283976   57.227232
1821  18.208037  37.577323  10.609986  57.685180  34.726046 -68.516590   58.046414  36.681482   9.711345  56.880691  33.827112 -69.261471   56.913311
1822  18.218036  37.546595  10.547498  57.727037  34.696243 -68.495752   57.729130  36.651783   9.650599  56.923686  33.798438 -69.238727   56.599211
1823  18.228035  37.515494  10.484914  57.768698  34.666158 -68.474667   57.411646  36.621709   9.589758  56.966480  33.769479 -69.215741   56.284949
1824  18.238034  37.484017  10.422235  57.810159  34.635790 -68.453334   57.093980  36.591259   9.528824  57.009069  33.740234 -69.192512   55.970543
1825  18.248033  37.452163  10.359462  57.851417  34.605136 -68.431753   56.776148  36.560431   9.467799  57.051450  33.710700 -69.169041   55.656009
1826  18.258032  37.419929  10.296598  57.892471  34.574193 -68.409922   56.458168  36.529222   9.406685  57.093623  33.680875 -69.145325   55.341365
1827  18.268031  37.387314  10.233644  57.933318  34.542961 -68.387841   56.140059  36.497631   9.345482  57.135583  33.650758 -69.121365   55.026629
1828  18.278030  37.354315  10.170602  57.973954  34.511436 -68.365508   55.821837  36.465656   9.284193  57.177328  33.620346 -69.097159   54.711816
1829  18.288028  37.320930  10.107473  58.014378  34.479616 -68.342924   55.503522  36.433295   9.222819  57.218857  33.589638 -69.072708   54.396945
1830  18.298027  37.287158  10.044259  58.054587  34.447500 -68.320087   55.185131  36.400547   9.161363  57.260167  33.558632 -69.048010   54.082033
1831  18.308026  37.252996   9.980963  58.094579  34.415086 -68.296997   54.866684  36.367410   9.099826  57.301256  33.527326 -69.023066   53.767097
1832  18.318025  37.218444   9.917586  58.134350  34.382372 -68.273653   54.548198  36.333884   9.038210  57.342122  33.495719 -68.997874   53.452153
1833  18.328024  37.183498   9.854130  58.173899  34.349355 -68.250055   54.229694  36.299966   8.976517  57.382762  33.463810 -68.972436   53.137221
1834  18.338023  37.148158   9.790597  58.213224  34.316034 -68.226202   53.911190  36.265656   8.914749  57.423174  33.431596 -68.946750   52.822319
1835  18.348022  37.112422   9.726989  58.252320  34.282407 -68.202094   53.592705  36.230953   8.852908  57.463357  33.399076 -68.920816   52.507464
1836  18.358021  37.076288   9.663307  58.291188  34.248473 -68.177731   53.274259  36.195854   8.790996  57.503307  33.366249 -68.894634   52.192678
1837  18.368020  37.039755   9.599555  58.329823  34.214229 -68.153111   52.955873  36.160359   8.729015  57.543023  33.333112 -68.868204   51.877979
1838  18.378019  37.002822   9.535734  58.368223  34.179674 -68.128236   52.637564  36.124465   8.666967  57.582502  33.299664 -68.841525   51.563389
1839  18.388018  36.965487   9.471846  58.406387  34.144806 -68.103103   52.319354  36.088173   8.604854  57.621741  33.265904 -68.814598   51.248927
1840  18.398017  36.927748   9.407894  58.444311  34.109624 -68.077714   52.001263  36.051480   8.542679  57.660739  33.231830 -68.787421   50.934615
1841  18.408016  36.889605   9.343879  58.481995  34.074125 -68.052068   51.683311  36.014385   8.480443  57.699493  33.197440 -68.759995   50.620474
1842  18.418014  36.851057   9.279804  58.519434  34.038309 -68.026165   51.365519  35.976887   8.418150  57.738001  33.162732 -68.732319   50.306525
1843  18.428013  36.812101   9.215671  58.556627  34.002175 -68.000005   51.047906  35.938985   8.355800  57.776260  33.127706 -68.704393   49.992787
1844  18.438012  36.772738   9.151482  58.593573  33.965719 -67.973587   50.730494  35.900677   8.293397  57.814269  33.092358 -68.676217   49.679283
1845  18.448011  36.732966   9.087239  58.630268  33.928942 -67.946912   50.413303  35.861963   8.230942  57.852025  33.056689 -68.647791   49.366032
1846  18.458010  36.692785   9.022945  58.666710  33.891841 -67.919980   50.096355  35.822842   8.168438  57.889526  33.020697 -68.619116   49.053053
1847  18.468009  36.652193   8.958603  58.702898  33.854417 -67.892791   49.779670  35.783313   8.105887  57.926770  32.984382 -68.590191   48.740366
1848  18.478008  36.611190   8.894214  58.738829  33.816666 -67.865345   49.463269  35.743377   8.043291  57.963757  32.947741 -68.561017   48.427991
1849  18.488007  36.569776   8.829781  58.774502  33.778589 -67.837643   49.147174  35.703031   7.980652  58.000483  32.910774 -68.531595   48.115946
1850  18.498006  36.527948   8.765306  58.809914  33.740183 -67.809684   48.831406  35.662278   7.917973  58.036947  32.873480 -68.501923   47.804250
1851  18.508005  36.485708   8.700791  58.845063  33.701449 -67.781469   48.515986  35.621115   7.855256  58.073148  32.835859 -68.472004   47.492924
1852  18.518004  36.443054   8.636241  58.879947  33.662384 -67.752998   48.200935  35.579543   7.792504  58.109083  32.797910 -68.441838   47.181987
1853  18.528003  36.399987   8.571655  58.914565  33.622988 -67.724272   47.886276  35.537562   7.729718  58.144752  32.759632 -68.411424   46.871459
1854  18.538002  36.356505   8.507038  58.948914  33.583260 -67.695291   47.572029  35.495172   7.666902  58.180151  32.721025 -68.380765   46.561361
1855  18.548000  36.312609   8.442392  58.982994  33.543200 -67.666056   47.258216  35.452373   7.604058  58.215281  32.682087 -68.349859   46.251714
1856  18.557999  36.268299   8.377718  59.016801  33.502806 -67.636567   46.944859  35.409164   7.541188  58.250139  32.642818 -68.318709   45.942540
1857  18.567998  36.223574   8.313021  59.050334  33.462077 -67.606824   46.631979  35.365546   7.478295  58.284723  32.603217 -68.287314   45.633861
1858  18.577997  36.178434   8.248302  59.083592  33.421014 -67.576829   46.319598  35.321519   7.415382  58.319031  32.563283 -68.255676   45.325699
1859  18.587996  36.132879   8.183563  59.116573  33.379614 -67.546583   46.007738  35.277082   7.352450  58.353063  32.523017 -68.223794   45.018077
1860  18.597995  36.086910   8.118809  59.149275  33.337879 -67.516085   45.696420  35.232236   7.289504  58.386815  32.482416 -68.191670   44.711017
1861  18.607994  36.040527   8.054040  59.181697  33.295806 -67.485337   45.385666  35.186980   7.226545  58.420288  32.441481 -68.159304   44.404541
1862  18.617993  35.993731   7.989260  59.213837  33.253397 -67.454339   45.075497  35.141316   7.163576  58.453478  32.400211 -68.126698   44.098671
1863  18.627992  35.946520   7.924472  59.245694  33.210650 -67.423093   44.765936  35.095243   7.100599  58.486386  32.358606 -68.093851   43.793427
1864  18.637991  35.898897   7.859677  59.277266  33.167564 -67.391600   44.457003  35.048761   7.037617  58.519008  32.316665 -68.060765   43.488830
1865  18.647990  35.850861   7.794880  59.308552  33.124141 -67.359860   44.148721  35.001873   6.974633  58.551345  32.274389 -68.027442   43.184901
1866  18.657989  35.802413   7.730081  59.339550  33.080379 -67.327875   43.841110  34.954577   6.911649  58.583395  32.231777 -67.993881   42.881658
1867  18.667988  35.753553   7.665285  59.370260  33.036279 -67.295645   43.534193  34.906875   6.848668  58.615157  32.188829 -67.960084   42.579121
1868  18.677986  35.704284   7.600494  59.400680  32.991840 -67.263172   43.227990  34.858769   6.785692  58.646630  32.145545 -67.926053   42.277309
1869  18.687985  35.654604   7.535710  59.430809  32.947062 -67.230457   42.922523  34.810258   6.722723  58.677813  32.101926 -67.891789   41.976240
1870  18.697984  35.604516   7.470937  59.460645  32.901945 -67.197501   42.617813  34.761345   6.659764  58.708705  32.057971 -67.857292   41.675934
1871  18.707983  35.554021   7.406176  59.490188  32.856490 -67.164306   42.313882  34.712030   6.596818  58.739305  32.013682 -67.822565   41.376410
1872  18.717982  35.503118   7.341431  59.519437  32.810697 -67.130873   42.010750  34.662314   6.533888  58.769613  31.969057 -67.787609   41.077688
1873  18.727981  35.451811   7.276704  59.548390  32.764565 -67.097204   41.708438  34.612200   6.470975  58.799627  31.924099 -67.752425   40.779787
1874  18.737980  35.400099   7.211998  59.577047  32.718095 -67.063299   41.406968  34.561687   6.408083  58.829347  31.878806 -67.717015   40.482729
1875  18.747979  35.347984   7.147316  59.605407  32.671288 -67.029160   41.106359  34.510778   6.345214  58.858772  31.833180 -67.681380   40.186534
1876  18.757978  35.295467   7.082661  59.633469  32.624144 -66.994790   40.806633  34.459474   6.282372  58.887901  31.787220 -67.645521   39.891223
1877  18.767977  35.242551   7.018035  59.661232  32.576662 -66.960188   40.507810  34.407776   6.219558  58.916733  31.740928 -67.609441   39.596818
1878  18.777976  35.189236   6.953440  59.688696  32.528845 -66.925358   40.209910  34.355686   6.156776  58.945268  31.694303 -67.573141   39.303339
1879  18.787975  35.135524   6.888881  59.715860  32.480692 -66.890301   39.912953  34.303205   6.094028  58.973505  31.647347 -67.536623   39.010807
1880  18.797974  35.081417   6.824359  59.742722  32.432204 -66.855018   39.616961  34.250336   6.031316  59.001443  31.600059 -67.499888   38.719243
1881  18.807972  35.026916   6.759876  59.769284  32.383381 -66.819511   39.321951  34.197079   5.968645  59.029082  31.552441 -67.462937   38.428666
1882  18.817971  34.972023   6.695437  59.795544  32.334225 -66.783782   39.027945  34.143436   5.906016  59.056422  31.504493 -67.425774   38.139095
1883  18.827970  34.916741   6.631043  59.821502  32.284737 -66.747833   38.734961  34.089410   5.843431  59.083461  31.456216 -67.388398   37.850548
1884  18.837969  34.861071   6.566697  59.847157  32.234916 -66.711666   38.443018  34.035002   5.780894  59.110200  31.407610 -67.350813   37.563043
1885  18.847968  34.805016   6.502402  59.872509  32.184765 -66.675282   38.152137  33.980214   5.718406  59.136639  31.358678 -67.313020   37.276597
1886  18.857967  34.748576   6.438160  59.897559  32.134283 -66.638685   37.862336  33.925048   5.655971  59.162777  31.309419 -67.275021   36.991226
1887  18.867966  34.691756   6.373975  59.922304  32.083473 -66.601875   37.573633  33.869506   5.593590  59.188614  31.259836 -67.236818   36.706946
1888  18.877965  34.634556   6.309848  59.946747  32.032335 -66.564854   37.286047  33.813592   5.531266  59.214150  31.209928 -67.198412   36.423775
1889  18.887964  34.576979   6.245783  59.970886  31.980871 -66.527625   36.999596  33.757306   5.469001  59.239385  31.159698 -67.159807   36.141727
1890  18.897963  34.519028   6.181781  59.994721  31.929081 -66.490191   36.714299  33.700652   5.406798  59.264320  31.109147 -67.121004   35.860819
1891  18.907962  34.460704   6.117846  60.018252  31.876967 -66.452552   36.430173  33.643632   5.344660  59.288954  31.058276 -67.082004   35.581069
1892  18.917961  34.402011   6.053981  60.041480  31.824531 -66.414712   36.147235  33.586248   5.282588  59.313287  31.007086 -67.042811   35.302492
1893  18.927960  34.342951   5.990187  60.064405  31.771773 -66.376672   35.865504  33.528503   5.220586  59.337320  30.955579 -67.003427   35.025106
1894  18.937958  34.283527   5.926467  60.087026  31.718695 -66.338435   35.584995  33.470400   5.158656  59.361054  30.903756 -66.963853   34.748928
1895  18.947957  34.223741   5.862824  60.109345  31.665299 -66.300002   35.305726  33.411941   5.096800  59.384487  30.851619 -66.924093   34.473976
1896  18.957956  34.163596   5.799261  60.131360  31.611587 -66.261378   35.027714  33.353130   5.035021  59.407621  30.799169 -66.884148   34.200267
1897  18.967955  34.103095   5.735779  60.153073  31.557558 -66.222563   34.750974  33.293968   4.973321  59.430456  30.746409 -66.844020   33.927817
1898  18.977954  34.042241   5.672381  60.174485  31.503217 -66.183559   34.475523  33.234459   4.911703  59.452992  30.693339 -66.803713   33.656643
1899  18.987953  33.981037   5.609070  60.195594  31.448563 -66.144371   34.201376  33.174606   4.850170  59.475230  30.639960 -66.763228   33.386762
1900  18.997952  33.919485   5.545848  60.216403  31.393600 -66.104999   33.928548  33.114411   4.788723  59.497170  30.586276 -66.722568   33.118187
1901  19.007951  33.857589   5.482718  60.236912  31.338328 -66.065447   33.657056  33.053878   4.727365  59.518813  30.532287 -66.681734   32.850935
1902  19.017950  33.795352   5.419681  60.257120  31.282750 -66.025716   33.386912  32.993008   4.666099  59.540159  30.477996 -66.640731   32.585017
1903  19.027949  33.732777   5.356741  60.277030  31.226867 -65.985810   33.118133  32.931806   4.604925  59.561209  30.423403 -66.599558   32.320448
1904  19.037948  33.669866   5.293899  60.296641  31.170681 -65.945731   32.850733  32.870274   4.543848  59.581964  30.368512 -66.558220   32.057239
1905  19.047947  33.606625   5.231158  60.315954  31.114195 -65.905481   32.584724  32.808415   4.482867  59.602424  30.313323 -66.516719   31.795403
1906  19.057945  33.543054   5.168520  60.334971  31.057410 -65.865064   32.320122  32.746233   4.421987  59.622590  30.257839 -66.475056   31.534951
1907  19.067944  33.479159   5.105987  60.353691  31.000329 -65.824481   32.056938  32.683730   4.361207  59.642464  30.202062 -66.433235   31.275895
1908  19.077943  33.414942   5.043561  60.372117  30.942954 -65.783735   31.795186  32.620910   4.300532  59.662045  30.145994 -66.391258   31.018245
1909  19.087942  33.350407   4.981245  60.390248  30.885286 -65.742829   31.534879  32.557775   4.239962  59.681336  30.089636 -66.349127   30.762013
1910  19.097941  33.285557   4.919041  60.408087  30.827328 -65.701765   31.276029  32.494331   4.179500  59.700336  30.032992 -66.306845   30.507211
1911  19.107940  33.220396   4.856951  60.425634  30.769082 -65.660547   31.018648  32.430579   4.119147  59.719048  29.976063 -66.264414   30.253850
1912  19.117939  33.154927   4.794977  60.442889  30.710551 -65.619176   30.762747  32.366524   4.058907  59.737473  29.918852 -66.221838   30.001943
1913  19.127938  33.089153   4.733121  60.459856  30.651736 -65.577656   30.508338  32.302169   3.998780  59.755611  29.861360 -66.179119   29.751499
1914  19.137937  33.023079   4.671384  60.476533  30.592641 -65.535990   30.255432  32.237517   3.938769  59.773464  29.803591 -66.136259   29.502532
1915  19.147936  32.956707   4.609770  60.492924  30.533267 -65.494179   30.004039  32.172573   3.878876  59.791033  29.745547 -66.093262   29.255053
1916  19.157935  32.890043   4.548279  60.509029  30.473616 -65.452227   29.754170  32.107339   3.819102  59.808319  29.687230 -66.050130   29.009072
1917  19.167934  32.823088   4.486914  60.524849  30.413693 -65.410136   29.505834  32.041820   3.759451  59.825325  29.628642 -66.006866   28.764600
1918  19.177933  32.755848   4.425677  60.540386  30.353498 -65.367910   29.259042  31.976019   3.699923  59.842050  29.569786 -65.963472   28.521647
1919  19.187931  32.688325   4.364570  60.555641  30.293034 -65.325550   29.013802  31.909940   3.640520  59.858497  29.510664 -65.919952   28.280222
1920  19.197930  32.620524   4.303593  60.570617  30.232304 -65.283060   28.770123  31.843586   3.581244  59.874667  29.451279 -65.876307   28.040333
1921  19.207929  32.552448   4.242750  60.585313  30.171310 -65.240443   28.528014  31.776961   3.522097  59.890561  29.391632 -65.832540   27.801988
1922  19.217928  32.484101   4.182041  60.599733  30.110055 -65.197701   28.287484  31.710068   3.463080  59.906181  29.331727 -65.788654   27.565194
1923  19.227927  32.415486   4.121469  60.613877  30.048542 -65.154837   28.048539  31.642911   3.404195  59.921528  29.271566 -65.744652   27.329958
1924  19.237926  32.346609   4.061035  60.627747  29.986773 -65.111853   27.811188  31.575493   3.345444  59.936604  29.211151 -65.700535   27.096286
1925  19.247925  32.277472   4.000741  60.641344  29.924751 -65.068753   27.575437  31.507818   3.286827  59.951409  29.150485 -65.656307   26.864184
1926  19.257924  32.208080   3.940588  60.654672  29.862478 -65.025539   27.341294  31.439890   3.228347  59.965947  29.089570 -65.611971   26.633657
1927  19.267923  32.138436   3.880577  60.667730  29.799958 -64.982215   27.108765  31.371712   3.170004  59.980219  29.028408 -65.567527   26.404711
1928  19.277922  32.068544   3.820711  60.680522  29.737192 -64.938782   26.877855  31.303288   3.111800  59.994225  28.967004 -65.522981   26.177351
1929  19.287921  31.998408   3.760991  60.693048  29.674184 -64.895244   26.648572  31.234623   3.053737  60.007969  28.905358 -65.478333   25.951583
1930  19.297920  31.928032   3.701418  60.705311  29.610937 -64.851603   26.420919  31.165719   2.995815  60.021452  28.843474 -65.433587   25.727412
1931  19.307919  31.857420   3.641993  60.717313  29.547452 -64.807862   26.194903  31.096580   2.938037  60.034676  28.781354 -65.388746   25.504843
1932  19.317917  31.786577   3.582718  60.729055  29.483733 -64.764025   25.970528  31.027212   2.880403  60.047642  28.719002 -65.343812   25.283881
1933  19.327916  31.715505   3.523594  60.740539  29.419783 -64.720092   25.747798  30.957617   2.822915  60.060354  28.656421 -65.298789   25.064532
1934  19.337915  31.644208   3.464623  60.751768  29.355605 -64.676068   25.526717  30.887800   2.765574  60.072812  28.593612 -65.253678   24.846801
1935  19.347914  31.572692   3.405805  60.762744  29.291201 -64.631956   25.307290  30.817765   2.708381  60.085020  28.530579 -65.208482   24.630691
1936  19.357913  31.500959   3.347142  60.773467  29.226573 -64.587757   25.089518  30.747515   2.651338  60.096978  28.467324 -65.163205   24.416206
1937  19.367912  31.429014   3.288635  60.783941  29.161726 -64.543474   24.873407  30.677054   2.594445  60.108689  28.403851 -65.117849   24.203351
1938  19.377911  31.356860   3.230285  60.794168  29.096661 -64.499111   24.658957  30.606386   2.537704  60.120155  28.340161 -65.072416   23.992127
1939  19.387910  31.284502   3.172093  60.804149  29.031382 -64.454669   24.446172  30.535515   2.481116  60.131377  28.276258 -65.026910   23.782536
1940  19.397909  31.211943   3.114060  60.813887  28.965892 -64.410152   24.235054  30.464444   2.424682  60.142358  28.212145 -64.981332   23.574582
1941  19.407908  31.139187   3.056187  60.823384  28.900192 -64.365562   24.025603  30.393178   2.368403  60.153100  28.147823 -64.935684   23.368264
1942  19.417907  31.066239   2.998475  60.832641  28.834287 -64.320903   23.817823  30.321719   2.312278  60.163604  28.083296 -64.889970   23.163584
1943  19.427906  30.993101   2.940925  60.841662  28.768178 -64.276175   23.611713  30.250071   2.256311  60.173873  28.018565 -64.844192   22.960542
1944  19.437905  30.919779   2.883537  60.850449  28.701869 -64.231383   23.407274  30.178238   2.200500  60.183909  27.953635 -64.798352   22.759138
1945  19.447903  30.846275   2.826314  60.859003  28.635363 -64.186528   23.204508  30.106223   2.144847  60.193713  27.888507 -64.752453   22.559372
1946  19.457902  30.772594   2.769254  60.867326  28.568663 -64.141614   23.003413  30.034030   2.089353  60.203288  27.823184 -64.706496   22.361243
1947  19.467901  30.698740   2.712359  60.875422  28.501770 -64.096642   22.803990  29.961663   2.034018  60.212636  27.757668 -64.660486   22.164752
1948  19.477900  30.624716   2.655631  60.883293  28.434689 -64.051615   22.606239  29.889126   1.978843  60.221759  27.691964 -64.614423   21.969898
1949  19.487899  30.550526   2.599068  60.890940  28.367421 -64.006537   22.410158  29.816422   1.923829  60.230659  27.626072 -64.568310   21.776680
1950  19.497898  30.476175   2.542673  60.898366  28.299971 -63.961409   22.215746  29.743556   1.868976  60.239340  27.559998 -64.522151   21.585097
1951  19.507897  30.401665   2.486445  60.905573  28.232340 -63.916234   22.023003  29.670530   1.814284  60.247803  27.493742 -64.475947   21.395149
1952  19.517896  30.327000   2.430385  60.912564  28.164531 -63.871013   21.831926  29.597349   1.759755  60.256051  27.427308 -64.429702   21.206834
1953  19.527895  30.252185   2.374494  60.919340  28.096547 -63.825751   21.642513  29.524017   1.705389  60.264086  27.360699 -64.383416   21.020151
1954  19.537894  30.177222   2.318772  60.925905  28.028392 -63.780449   21.454763  29.450537   1.651186  60.271910  27.293918 -64.337094   20.835099
1955  19.547893  30.102117   2.263219  60.932261  27.960067 -63.735109   21.268672  29.376914   1.597147  60.279526  27.226966 -64.290737   20.651675
1956  19.557892  30.026871   2.207837  60.938409  27.891575 -63.689734   21.084238  29.303149   1.543272  60.286936  27.159848 -64.244348   20.469877
1957  19.567891  29.951490   2.152624  60.944353  27.822920 -63.644327   20.901459  29.229248   1.489562  60.294142  27.092566 -64.197928   20.289703
1958  19.577889  29.875976   2.097583  60.950094  27.754104 -63.598889   20.720329  29.155213   1.436017  60.301146  27.025121 -64.151480   20.111149
1959  19.587888  29.800333   2.042712  60.955635  27.685129 -63.553423   20.540847  29.081048   1.382637  60.307951  26.957517 -64.105007   19.934211
1960  19.597887  29.724564   1.988012  60.960979  27.615999 -63.507930   20.363008  29.006756   1.329423  60.314559  26.889757 -64.058509   19.758887
1961  19.607886  29.648674   1.933484  60.966127  27.546716 -63.462415   20.186808  28.932340   1.276374  60.320971  26.821842 -64.011990   19.585172
1962  19.617885  29.572665   1.879127  60.971083  27.477282 -63.416877   20.012243  28.857803   1.223491  60.327191  26.753775 -63.965451   19.413061
1963  19.627884  29.496542   1.824942  60.975848  27.407701 -63.371321   19.839308  28.783149   1.170775  60.333219  26.685558 -63.918895   19.242551
1964  19.637883  29.420307   1.770928  60.980424  27.337975 -63.325747   19.667998  28.708381   1.118225  60.339059  26.617195 -63.872323   19.073635
1965  19.647882  29.343964   1.717087  60.984815  27.268107 -63.280158   19.498309  28.633502   1.065841  60.344713  26.548687 -63.825737   18.906309
1966  19.657881  29.267516   1.663417  60.989023  27.198099 -63.234557   19.330236  28.558515   1.013623  60.350182  26.480037 -63.779140   18.740569
1967  19.667880  29.190967   1.609919  60.993050  27.127954 -63.188944   19.163772  28.483425   0.961571  60.355470  26.411248 -63.732533   18.576408
1968  19.677879  29.114319   1.556593  60.996898  27.057674 -63.143323   18.998912  28.408233   0.909686  60.360579  26.342321 -63.685919   18.413821
1969  19.687878  29.037577   1.503439  61.000570  26.987262 -63.097695   18.835650  28.332943   0.857967  60.365511  26.273261 -63.639299   18.252802
1970  19.697877  28.960743   1.450457  61.004068  26.916720 -63.052063   18.673981  28.257559   0.806414  60.370268  26.204069 -63.592676   18.093347
1971  19.707875  28.883821   1.397646  61.007394  26.846051 -63.006427   18.513897  28.182084   0.755027  60.374854  26.134748 -63.546052   17.935448
1972  19.717874  28.806813   1.345007  61.010551  26.775258 -62.960791   18.355392  28.106521   0.703806  60.379270  26.065300 -63.499428   17.779101
1973  19.727873  28.729723   1.292539  61.013541  26.704342 -62.915155   18.198460  28.030873   0.652750  60.383520  25.995728 -63.452807   17.624298
1974  19.737872  28.652554   1.240243  61.016367  26.633307 -62.869523   18.043094  27.955143   0.601860  60.387604  25.926034 -63.406190   17.471034
1975  19.747871  28.575309   1.188117  61.019030  26.562154 -62.823895   17.889287  27.879335   0.551136  60.391526  25.856220 -63.359579   17.319301
1976  19.757870  28.497990   1.136161  61.021534  26.490886 -62.778274   17.737032  27.803451   0.500577  60.395288  25.786289 -63.312977   17.169094
1977  19.767869  28.420601   1.084377  61.023880  26.419505 -62.732661   17.586320  27.727493   0.450183  60.398891  25.716243 -63.266383   17.020405
1978  19.777868  28.343145   1.032762  61.026070  26.348014 -62.687058   17.437145  27.651465   0.399953  60.402338  25.646084 -63.219801   16.873227
1979  19.787867  28.265625   0.981317  61.028108  26.276415 -62.641467   17.289499  27.575369   0.349888  60.405631  25.575815 -63.173232   16.727553
1980  19.797866  28.188043   0.930041  61.029995  26.204710 -62.595889   17.143374  27.499208   0.299988  60.408772  25.505436 -63.126678   16.583376
1981  19.807865  28.110402   0.878934  61.031733  26.132901 -62.550327   16.998762  27.422984   0.250251  60.411763  25.434951 -63.080139   16.440687
1982  19.817864  28.032705   0.827996  61.033326  26.060991 -62.504781   16.855655  27.346700   0.200677  60.414606  25.364361 -63.033617   16.299479
1983  19.827862  27.954955   0.777225  61.034774  25.988981 -62.459254   16.714044  27.270359   0.151267  60.417303  25.293668 -62.987115   16.159743
1984  19.837861  27.877154   0.726623  61.036080  25.916875 -62.413746   16.573922  27.193962   0.102019  60.419857  25.222875 -62.940633   16.021472
1985  19.847860  27.799305   0.676187  61.037247  25.844673 -62.368260   16.435279  27.117514   0.052934  60.422269  25.151983 -62.894173   15.884657
1986  19.857859  27.721410   0.625918  61.038277  25.772378 -62.322797   16.298107  27.041015   0.004010  60.424542  25.080995 -62.847736   15.749289
1987  19.867858  27.643472   0.575815  61.039172  25.699993 -62.277359   16.162397  26.964469  -0.044753  60.426678  25.009912 -62.801325   15.615360
1988  19.877857  27.565494   0.525878  61.039933  25.627518 -62.231946   16.028140  26.887879  -0.093356  60.428679  24.938737 -62.754940   15.482861
1989  19.887856  27.487478   0.476106  61.040564  25.554956 -62.186561   15.895327  26.811247  -0.141798  60.430548  24.867472 -62.708583   15.351784
1990  19.897855  27.409426   0.426498  61.041066  25.482310 -62.141204   15.763950  26.734575  -0.190082  60.432287  24.796119 -62.662255   15.222118
1991  19.907854  27.331341   0.377054  61.041441  25.409580 -62.095877   15.633998  26.657866  -0.238207  60.433897  24.724680 -62.615958   15.093856
1992  19.917853  27.253224   0.327773  61.041692  25.336770 -62.050582   15.505462  26.581122  -0.286173  60.435382  24.653156 -62.569693   14.966989
1993  19.927852  27.175080   0.278654  61.041821  25.263880 -62.005319   15.378333  26.504345  -0.333982  60.436743  24.581550 -62.523462   14.841507
1994  19.937851  27.096908   0.229697  61.041829  25.190912 -61.960090   15.252602  26.427538  -0.381635  60.437983  24.509863 -62.477265   14.717402
1995  19.947850  27.018712   0.180902  61.041719  25.117869 -61.914897   15.128258  26.350703  -0.429130  60.439102  24.438096 -62.431104   14.594664
1996  19.957848  26.940495   0.132266  61.041493  25.044752 -61.869740   15.005293  26.273842  -0.476471  60.440103  24.366253 -62.384980   14.473284
1997  19.967847  26.862257   0.083791  61.041152  24.971563 -61.824620   14.883696  26.196956  -0.523656  60.440988  24.294334 -62.338894   14.353254
1998  19.977846  26.784001   0.035474  61.040700  24.898303 -61.779539   14.763457  26.120048  -0.570687  60.441759  24.222341 -62.292848   14.234564
1999  19.987845  26.705729  -0.012684  61.040137  24.824975 -61.734498   14.644567  26.043120  -0.617563  60.442417  24.150275 -62.246841   14.117205
2000  19.997844  26.627443  -0.060685  61.039465  24.751579 -61.689497   14.527016  25.966172  -0.664287  60.442963  24.078137 -62.200876   14.001167
2001  20.007843  26.549146  -0.108530  61.038687  24.678118 -61.644539   14.410793  25.889208  -0.710859  60.443401  24.005931 -62.154953   13.886440
2002  20.017842  26.470838  -0.156218  61.037805  24.604593 -61.599623   14.295889  25.812229  -0.757278  60.443731  23.933656 -62.109073   13.773015
2003  20.027841  26.392521  -0.203752  61.036820  24.531005 -61.554752   14.182293  25.735237  -0.803547  60.443956  23.861315 -62.063237   13.660882
2004  20.037840  26.314198  -0.251131  61.035734  24.457356 -61.509925   14.069996  25.658233  -0.849666  60.444078  23.788908 -62.017447   13.550031
2005  20.047839  26.235871  -0.298357  61.034550  24.383648 -61.465145   13.958987  25.581220  -0.895636  60.444097  23.716438 -61.971703   13.440452
2006  20.057838  26.157540  -0.345430  61.033268  24.309882 -61.420411   13.849255  25.504199  -0.941458  60.444018  23.643906 -61.926005   13.332134
2007  20.067837  26.079208  -0.392352  61.031891  24.236060 -61.375725   13.740791  25.427171  -0.987133  60.443840  23.571313 -61.880356   13.225067
2008  20.077836  26.000876  -0.439123  61.030421  24.162182 -61.331087   13.633585  25.350140  -1.032661  60.443566  23.498661 -61.834756   13.119241
2009  20.087834  25.922546  -0.485744  61.028859  24.088250 -61.286499   13.527625  25.273105  -1.078043  60.443199  23.425951 -61.789205   13.014645
2010  20.097833  25.844219  -0.532216  61.027207  24.014266 -61.241961   13.422901  25.196070  -1.123281  60.442739  23.353185 -61.743705   12.911270
2011  20.107832  25.765898  -0.578540  61.025466  23.940230 -61.197474   13.319404  25.119035  -1.168375  60.442189  23.280363 -61.698256   12.809106
2012  20.117831  25.687582  -0.624717  61.023639  23.866144 -61.153039   13.217123  25.042001  -1.213326  60.441550  23.207488 -61.652860   12.708142
2013  20.127830  25.609275  -0.670747  61.021728  23.792010 -61.108656   13.116046  24.964971  -1.258135  60.440824  23.134560 -61.607517   12.608368
2014  20.137829  25.530976  -0.716632  61.019732  23.717828 -61.064327   13.016165  24.887946  -1.302803  60.440012  23.061580 -61.562227   12.509776
2015  20.147828  25.452689  -0.762373  61.017656  23.643599 -61.020051   12.917468  24.810927  -1.347330  60.439116  22.988550 -61.516992   12.412354
2016  20.157827  25.374413  -0.807970  61.015499  23.569325 -60.975830   12.819945  24.733915  -1.391718  60.438137  22.915470 -61.471811   12.316094
2017  20.167826  25.296150  -0.853425  61.013264  23.495007 -60.931664   12.723586  24.656911  -1.435967  60.437076  22.842342 -61.426686   12.220985
2018  20.177825  25.217901  -0.898738  61.010951  23.420646 -60.887554   12.628380  24.579917  -1.480077  60.435935  22.769166 -61.381617   12.127017
2019  20.187824  25.139668  -0.943911  61.008564  23.346242 -60.843500   12.534316  24.502933  -1.524051  60.434716  22.695944 -61.336605   12.034181
2020  20.197823  25.061452  -0.988944  61.006102  23.271797 -60.799503   12.441385  24.425961  -1.567889  60.433420  22.622676 -61.291650   11.942467
2021  20.207822  24.983253  -1.033838  61.003569  23.197312 -60.755564   12.349575  24.349002  -1.611591  60.432048  22.549363 -61.246752   11.851864
2022  20.217820  24.905074  -1.078595  61.000964  23.122787 -60.711682   12.258877  24.272057  -1.655159  60.430601  22.476007 -61.201913   11.762362
2023  20.227819  24.826914  -1.123214  60.998290  23.048225 -60.667859   12.169281  24.195127  -1.698594  60.429082  22.402608 -61.157133   11.673951
2024  20.237818  24.748775  -1.167699  60.995548  22.973624 -60.624095   12.080774  24.118213  -1.741897  60.427492  22.329167 -61.112412   11.586619
2025  20.247817  24.670658  -1.212048  60.992739  22.898987 -60.580391   11.993349  24.041316  -1.785068  60.425832  22.255685 -61.067750   11.500358
2026  20.257816  24.592564  -1.256264  60.989865  22.824314 -60.536746   11.906993  23.964436  -1.828109  60.424103  22.182163 -61.023148   11.415156
2027  20.267815  24.514494  -1.300347  60.986926  22.749606 -60.493161   11.821697  23.887576  -1.871022  60.422308  22.108601 -60.978608   11.331003
2028  20.277814  24.436448  -1.344298  60.983926  22.674864 -60.449637   11.737450  23.810735  -1.913806  60.420448  22.035001 -60.934128   11.247889
2029  20.287813  24.358427  -1.388118  60.980864  22.600088 -60.406174   11.654243  23.733915  -1.956463  60.418523  21.961363 -60.889709   11.165803
2030  20.297812  24.280433  -1.431809  60.977742  22.525279 -60.362772   11.572065  23.657117  -1.998994  60.416536  21.887688 -60.845352   11.084736
2031  20.307811  24.202465  -1.475371  60.974561  22.450438 -60.319432   11.490905  23.580341  -2.041400  60.414487  21.813976 -60.801057   11.004679
2032  20.317810  24.124526  -1.518806  60.971322  22.375566 -60.276153   11.410755  23.503588  -2.083682  60.412377  21.740229 -60.756824   10.925620
2033  20.327809  24.046614  -1.562113  60.968027  22.300662 -60.232937   11.331603  23.426859  -2.125840  60.410209  21.666446 -60.712655   10.847551
2034  20.337808  23.968731  -1.605295  60.964677  22.225728 -60.189783   11.253439  23.350154  -2.167876  60.407982  21.592628 -60.668548   10.770463
2035  20.347806  23.890878  -1.648353  60.961273  22.150763 -60.146692   11.176255  23.273474  -2.209790  60.405698  21.518777 -60.624504   10.694346
2036  20.357805  23.813056  -1.691286  60.957816  22.075770 -60.103664   11.100038  23.196819  -2.251584  60.403357  21.444891 -60.580523   10.619190
2037  20.367804  23.735263  -1.734097  60.954308  22.000748 -60.060699   11.024781  23.120191  -2.293258  60.400962  21.370973 -60.536607   10.544986
2038  20.377803  23.657502  -1.776786  60.950748  21.925697 -60.017797   10.950473  23.043589  -2.334812  60.398512  21.297022 -60.492754   10.471725
2039  20.387802  23.579773  -1.819355  60.947140  21.850618 -59.974959   10.877103  22.967014  -2.376249  60.396009  21.223038 -60.448965   10.399398
2040  20.397801  23.502076  -1.861804  60.943482  21.775512 -59.932185   10.804663  22.890466  -2.417569  60.393454  21.149022 -60.405240   10.327993
2041  20.407800  23.424412  -1.904134  60.939777  21.700378 -59.889474   10.733142  22.813947  -2.458773  60.390848  21.074975 -60.361579   10.257503
2042  20.417799  23.346780  -1.946347  60.936026  21.625218 -59.846827   10.662532  22.737455  -2.499862  60.388191  21.000897 -60.317982   10.187917
2043  20.427798  23.269182  -1.988442  60.932229  21.550031 -59.804244   10.592822  22.660992  -2.540837  60.385486  20.926787 -60.274450   10.119224
2044  20.437797  23.191618  -2.030423  60.928387  21.474818 -59.761725   10.524002  22.584558  -2.581700  60.382733  20.852647 -60.230983   10.051417
2045  20.447796  23.114088  -2.072288  60.924502  21.399579 -59.719270   10.456064  22.508154  -2.622451  60.379933  20.778477 -60.187580    9.984484
2046  20.457795  23.036592  -2.114040  60.920574  21.324314 -59.676880   10.388998  22.431779  -2.663091  60.377088  20.704276 -60.144242    9.918417
2047  20.467794  22.959130  -2.155679  60.916604  21.249024 -59.634553   10.322794  22.355434  -2.703622  60.374197  20.630046 -60.100968    9.853206
2048  20.477792  22.881703  -2.197207  60.912593  21.173709 -59.592291   10.257443  22.279119  -2.744044  60.371263  20.555786 -60.057760    9.788841
2049  20.487791  22.804311  -2.238624  60.908542  21.098369 -59.550093   10.192937  22.202835  -2.784358  60.368285  20.481497 -60.014616    9.725315
2050  20.497790  22.726955  -2.279931  60.904452  21.023004 -59.507960   10.129265  22.126582  -2.824566  60.365266  20.407179 -59.971537    9.662617
2051  20.507789  22.649633  -2.321129  60.900323  20.947614 -59.465891   10.066419  22.050359  -2.864667  60.362204  20.332832 -59.928523    9.600740
2052  20.517788  22.572347  -2.362219  60.896157  20.872199 -59.423886   10.004389  21.974167  -2.904663  60.359102  20.258455 -59.885574    9.539674
2053  20.527787  22.495097  -2.403203  60.891954  20.796760 -59.381945    9.943168  21.898007  -2.944555  60.355959  20.184050 -59.842690    9.479412
2054  20.537786  22.417882  -2.444080  60.887714  20.721296 -59.340068    9.882745  21.821877  -2.984344  60.352777  20.109617 -59.799870    9.419944
2055  20.547785  22.340703  -2.484853  60.883439  20.645808 -59.298255    9.823112  21.745779  -3.024030  60.349556  20.035154 -59.757116    9.361263
2056  20.557784  22.263559  -2.525522  60.879129  20.570295 -59.256507    9.764261  21.669712  -3.063614  60.346297  19.960663 -59.714426    9.303361
2057  20.567783  22.186451  -2.566087  60.874785  20.494758 -59.214822    9.706182  21.593677  -3.103098  60.342999  19.886143 -59.671801    9.246228
2058  20.577782  22.109378  -2.606551  60.870408  20.419196 -59.173201    9.648866  21.517672  -3.142481  60.339665  19.811595 -59.629240    9.189857
2059  20.587781  22.032341  -2.646913  60.865998  20.343610 -59.131644    9.592307  21.441699  -3.181766  60.336294  19.737017 -59.586743    9.134238
2060  20.597779  21.955339  -2.687175  60.861556  20.267999 -59.090150    9.536494  21.365756  -3.220952  60.332888  19.662411 -59.544311    9.079364
2061  20.607778  21.878373  -2.727338  60.857082  20.192363 -59.048719    9.481419  21.289845  -3.260041  60.329447  19.587776 -59.501943    9.025225
2062  20.617777  21.801442  -2.767403  60.852577  20.116702 -59.007352    9.427075  21.213965  -3.299035  60.325971  19.513111 -59.459639    8.971813
2063  20.627776  21.724546  -2.807370  60.848042  20.041017 -58.966048    9.373453  21.138115  -3.337933  60.322461  19.438417 -59.417399    8.919120
2064  20.637775  21.647685  -2.847240  60.843477  19.965306 -58.924807    9.320544  21.062295  -3.376737  60.318918  19.363693 -59.375222    8.867138
2065  20.647774  21.570858  -2.887014  60.838883  19.889569 -58.883628    9.268342  20.986506  -3.415448  60.315343  19.288940 -59.333109    8.815857
2066  20.657773  21.494066  -2.926694  60.834260  19.813808 -58.842513    9.216836  20.910747  -3.454067  60.311736  19.214157 -59.291059    8.765271
2067  20.667772  21.417308  -2.966280  60.829608  19.738020 -58.801459    9.166021  20.835018  -3.492594  60.308098  19.139343 -59.249072    8.715371
2068  20.677771  21.340585  -3.005773  60.824928  19.662206 -58.760468    9.115887  20.759319  -3.531031  60.304428  19.064499 -59.207148    8.666149
2069  20.687770  21.263895  -3.045173  60.820222  19.586366 -58.719538    9.066427  20.683650  -3.569378  60.300728  18.989625 -59.165286    8.617598
2070  20.697769  21.187238  -3.084483  60.815488  19.510500 -58.678670    9.017634  20.608009  -3.607636  60.296997  18.914720 -59.123488    8.569711
2071  20.707768  21.110615  -3.123701  60.810727  19.434606 -58.637864    8.969499  20.532398  -3.645805  60.293237  18.839784 -59.081751    8.522480
2072  20.717767  21.034024  -3.162831  60.805940  19.358685 -58.597119    8.922016  20.456815  -3.683887  60.289447  18.764816 -59.040077    8.475899
2073  20.727765  20.957466  -3.201871  60.801127  19.282737 -58.556435    8.875176  20.381261  -3.721883  60.285628  18.689817 -58.998465    8.429960
2074  20.737764  20.880940  -3.240823  60.796289  19.206760 -58.515811    8.828972  20.305736  -3.759792  60.281779  18.614786 -58.956914    8.384656
2075  20.747763  20.804446  -3.279689  60.791426  19.130756 -58.475248    8.783398  20.230237  -3.797615  60.277902  18.539723 -58.915425    8.339980
2076  20.757762  20.727983  -3.318468  60.786538  19.054722 -58.434745    8.738444  20.154767  -3.835354  60.273997  18.464627 -58.873997    8.295925
2077  20.767761  20.651551  -3.357161  60.781625  18.978660 -58.394303    8.694106  20.079323  -3.873010  60.270064  18.389497 -58.832630    8.252484
2078  20.777760  20.575150  -3.395770  60.776688  18.902567 -58.353919    8.650375  20.003906  -3.910582  60.266102  18.314334 -58.791323    8.209650
2079  20.787759  20.498778  -3.434295  60.771727  18.826445 -58.313595    8.607244  19.928514  -3.948072  60.262113  18.239137 -58.750077    8.167416
2080  20.797758  20.422436  -3.472736  60.766743  18.750292 -58.273330    8.564706  19.853149  -3.985481  60.258098  18.163905 -58.708891    8.125774
2081  20.807757  20.346123  -3.511095  60.761735  18.674109 -58.233124    8.522756  19.777808  -4.022810  60.254055  18.088638 -58.667764    8.084718
2082  20.817756  20.269839  -3.549373  60.756703  18.597893 -58.192976    8.481385  19.702492  -4.060059  60.249985  18.013335 -58.626697    8.044240
2083  20.827755  20.193583  -3.587570  60.751649  18.521646 -58.152887    8.440587  19.627199  -4.097229  60.245890  17.937995 -58.585688    8.004334
2084  20.837754  20.117354  -3.625687  60.746572  18.445366 -58.112855    8.400356  19.551930  -4.134321  60.241768  17.862619 -58.544739    7.964993
2085  20.847753  20.041152  -3.663724  60.741472  18.369053 -58.072880    8.360685  19.476684  -4.171337  60.237620  17.787205 -58.503848    7.926209
2086  20.857751  19.964977  -3.701683  60.736349  18.292706 -58.032963    8.321567  19.401461  -4.208275  60.233447  17.711754 -58.463014    7.887978
2087  20.867750  19.888827  -3.739564  60.731204  18.216325 -57.993102    8.282997  19.326259  -4.245138  60.229248  17.636264 -58.422239    7.850293
2088  20.877749  19.812703  -3.777368  60.726037  18.139910 -57.953298    8.244967  19.251078  -4.281925  60.225024  17.560734 -58.381521    7.813147
2089  20.887748  19.736604  -3.815095  60.720847  18.063458 -57.913550    8.207472  19.175919  -4.318638  60.220774  17.485166 -58.340860    7.776535
2090  20.897747  19.660528  -3.852746  60.715636  17.986970 -57.873857    8.170505  19.100780  -4.355277  60.216499  17.409557 -58.300256    7.740451
2091  20.907746  19.584476  -3.890323  60.710402  17.910446 -57.834220    8.134061  19.025660  -4.391843  60.212198  17.333907 -58.259709    7.704890
2092  20.917745  19.508447  -3.927825  60.705146  17.833884 -57.794638    8.098133  18.950560  -4.428335  60.207872  17.258216 -58.219217    7.669844
2093  20.927744  19.432440  -3.965253  60.699869  17.757284 -57.755111    8.062716  18.875478  -4.464755  60.203521  17.182483 -58.178782    7.635310
2094  20.937743  19.356454  -4.002608  60.694569  17.680645 -57.715638    8.027803  18.800414  -4.501104  60.199144  17.106708 -58.138402    7.601280
2095  20.947742  19.280489  -4.039891  60.689248  17.603967 -57.676219    7.993389  18.725367  -4.537381  60.194742  17.030888 -58.098077    7.567751
2096  20.957741  19.204544  -4.077102  60.683905  17.527248 -57.636853    7.959469  18.650337  -4.573589  60.190314  16.955025 -58.057807    7.534715
2097  20.967740  19.128619  -4.114241  60.678540  17.450488 -57.597541    7.926036  18.575322  -4.609726  60.185862  16.879117 -58.017592    7.502167
2098  20.977739  19.052712  -4.151311  60.673153  17.373686 -57.558282    7.893085  18.500323  -4.645794  60.181383  16.803163 -57.977430    7.470101
2099  20.987737  18.976823  -4.188310  60.667744  17.296842 -57.519074    7.860611  18.425338  -4.681794  60.176880  16.727162 -57.937322    7.438512
2100  20.997736  18.900952  -4.225240  60.662313  17.219955 -57.479919    7.828607  18.350366  -4.717727  60.172351  16.651114 -57.897268    7.407395
2101  21.007735  18.825097  -4.262101  60.656860  17.143023 -57.440816    7.797070  18.275406  -4.753592  60.167796  16.575017 -57.857266    7.376743
2102  21.017734  18.749257  -4.298894  60.651384  17.066046 -57.401764    7.765993  18.200459  -4.789391  60.163216  16.498871 -57.817316    7.346551
2103  21.027733  18.673433  -4.335620  60.645887  16.989024 -57.362763    7.735372  18.125522  -4.825124  60.158611  16.422675 -57.777418    7.316815
2104  21.037732  18.597623  -4.372279  60.640367  16.911955 -57.323812    7.705202  18.050596  -4.860792  60.153980  16.346428 -57.737572    7.287528
2105  21.047731  18.521826  -4.408871  60.634824  16.834838 -57.284911    7.675476  17.975679  -4.896396  60.149323  16.270130 -57.697777    7.258687
2106  21.057730  18.446042  -4.445397  60.629259  16.757674 -57.246060    7.646191  17.900772  -4.931935  60.144641  16.193779 -57.658033    7.230286
2107  21.067729  18.370269  -4.481858  60.623671  16.680460 -57.207259    7.617342  17.825872  -4.967410  60.139932  16.117374 -57.618339    7.202320
2108  21.077728  18.294507  -4.518254  60.618060  16.603195 -57.168506    7.588923  17.750980  -5.002822  60.135198  16.040916 -57.578696    7.174785
2109  21.087727  18.218756  -4.554586  60.612426  16.525880 -57.129802    7.560931  17.676094  -5.038171  60.130436  15.964402 -57.539102    7.147677
2110  21.097726  18.143014  -4.590854  60.606768  16.448513 -57.091145    7.533360  17.601215  -5.073458  60.125648  15.887833 -57.499558    7.120991
2111  21.107725  18.067280  -4.627059  60.601087  16.371093 -57.052537    7.506205  17.526340  -5.108682  60.120833  15.811208 -57.460062    7.094722
2112  21.117723  17.991554  -4.663201  60.595382  16.293619 -57.013976    7.479463  17.451470  -5.143845  60.115991  15.734525 -57.420616    7.068868
2113  21.127722  17.915835  -4.699280  60.589653  16.216091 -56.975461    7.453129  17.376603  -5.178947  60.111121  15.657783 -57.381218    7.043422
2114  21.137721  17.840121  -4.735298  60.583900  16.138507 -56.936994    7.427199  17.301739  -5.213988  60.106224  15.580982 -57.341867    7.018380
2115  21.147720  17.764412  -4.771254  60.578122  16.060866 -56.898572    7.401667  17.226876  -5.248968  60.101298  15.504121 -57.302565    6.993740
2116  21.157719  17.688708  -4.807150  60.572319  15.983167 -56.860196    7.376531  17.152015  -5.283889  60.096344  15.427198 -57.263309    6.969495
2117  21.167718  17.613007  -4.842985  60.566491  15.905410 -56.821865    7.351785  17.077152  -5.318751  60.091362  15.350212 -57.224100    6.945642
2118  21.177717  17.537308  -4.878760  60.560638  15.827592 -56.783579    7.327426  17.002289  -5.353554  60.086351  15.273162 -57.184937    6.922176
2119  21.187716  17.461610  -4.914475  60.554759  15.749715 -56.745338    7.303449  16.927423  -5.388298  60.081311  15.196048 -57.145819    6.899094
2120  21.197715  17.385913  -4.950131  60.548854  15.671775 -56.707140    7.279851  16.852554  -5.422985  60.076241  15.118867 -57.106747    6.876391
2121  21.207714  17.310215  -4.985728  60.542923  15.593773 -56.668986    7.256628  16.777681  -5.457614  60.071142  15.041619 -57.067720    6.854063
2122  21.217713  17.234516  -5.021267  60.536965  15.515706 -56.630876    7.233776  16.702802  -5.492187  60.066013  14.964303 -57.028737    6.832106
2123  21.227712  17.158814  -5.056747  60.530980  15.437575 -56.592808    7.211291  16.627918  -5.526703  60.060854  14.886918 -56.989798    6.810517
2124  21.237711  17.083110  -5.092170  60.524967  15.359378 -56.554783    7.189170  16.553026  -5.561162  60.055664  14.809462 -56.950903    6.789292
2125  21.247709  17.007401  -5.127536  60.518927  15.281113 -56.516799    7.167408  16.478127  -5.595566  60.050442  14.731935 -56.912051    6.768427
2126  21.257708  16.931686  -5.162844  60.512858  15.202781 -56.478857    7.146003  16.403219  -5.629913  60.045189  14.654336 -56.873242    6.747920
2127  21.267707  16.855966  -5.198096  60.506761  15.124379 -56.440957    7.124950  16.328302  -5.664206  60.039905  14.576664 -56.834476    6.727766
2128  21.277706  16.780238  -5.233292  60.500635  15.045906 -56.403097    7.104247  16.253374  -5.698443  60.034588  14.498917 -56.795752    6.707962
2129  21.287705  16.704503  -5.268432  60.494479  14.967362 -56.365278    7.083889  16.178435  -5.732625  60.029238  14.421095 -56.757070    6.688505
2130  21.297704  16.628758  -5.303516  60.488293  14.888745 -56.327498    7.063875  16.103484  -5.766752  60.023854  14.343197 -56.718429    6.669393
2131  21.307703  16.553003  -5.338544  60.482077  14.810054 -56.289759    7.044199  16.028520  -5.800824  60.018437  14.265221 -56.679830    6.650621
2132  21.317702  16.477236  -5.373518  60.475830  14.731288 -56.252058    7.024860  15.953541  -5.834843  60.012986  14.187166 -56.641271    6.632187
2133  21.327701  16.401458  -5.408437  60.469552  14.652445 -56.214396    7.005854  15.878548  -5.868807  60.007500  14.109032 -56.602753    6.614087
2134  21.337700  16.325667  -5.443301  60.463241  14.573525 -56.176773    6.987178  15.803537  -5.902718  60.001978  14.030816 -56.564274    6.596319
2135  21.347699  16.249861  -5.478111  60.456899  14.494527 -56.139187    6.968828  15.728510  -5.936576  59.996421  13.952517 -56.525835    6.578879
2136  21.357698  16.174040  -5.512866  60.450524  14.415448 -56.101639    6.950803  15.653464  -5.970380  59.990828  13.874135 -56.487435    6.561765
2137  21.367696  16.098203  -5.547569  60.444115  14.336289 -56.064129    6.933099  15.578398  -6.004132  59.985197  13.795667 -56.449074    6.544973
2138  21.377695  16.022349  -5.582217  60.437673  14.257046 -56.026655    6.915713  15.503311  -6.037831  59.979530  13.717112 -56.410750    6.528500
2139  21.387694  15.946476  -5.616812  60.431196  14.177721 -55.989217    6.898642  15.428202  -6.071479  59.973824  13.638469 -56.372465    6.512344
2140  21.397693  15.870584  -5.651354  60.424684  14.098310 -55.951816    6.881884  15.353071  -6.105074  59.968081  13.559737 -56.334217    6.496501
2141  21.407692  15.794671  -5.685843  60.418136  14.018813 -55.914450    6.865437  15.277915  -6.138617  59.962298  13.480914 -56.296005    6.480970
2142  21.417691  15.718737  -5.720280  60.411553  13.939229 -55.877120    6.849297  15.202734  -6.172109  59.956475  13.402000 -56.257831    6.465747
2143  21.427690  15.642781  -5.754664  60.404932  13.859556 -55.839824    6.833461  15.127527  -6.205549  59.950613  13.322992 -56.219692    6.450830
2144  21.437689  15.566801  -5.788995  60.398275  13.779793 -55.802563    6.817928  15.052293  -6.238938  59.944710  13.243890 -56.181590    6.436216
2145  21.447688  15.490796  -5.823274  60.391579  13.699939 -55.765336    6.802696  14.977031  -6.272275  59.938766  13.164693 -56.143523    6.421903
2146  21.457687  15.414765  -5.857501  60.384845  13.619992 -55.728142    6.787761  14.901741  -6.305562  59.932779  13.085400 -56.105491    6.407890
2147  21.467686  15.338708  -5.891677  60.378071  13.539951 -55.690982    6.773121  14.826420  -6.338797  59.926750  13.006008 -56.067494    6.394173
2148  21.477685  15.262623  -5.925800  60.371258  13.459814 -55.653855    6.758774  14.751069  -6.371981  59.920678  12.926518 -56.029532    6.380751
2149  21.487684  15.186508  -5.959872  60.364404  13.379581 -55.616761    6.744718  14.675686  -6.405114  59.914561  12.846928 -55.991604    6.367621
2150  21.497682  15.110364  -5.993892  60.357509  13.299250 -55.579698    6.730951  14.600269  -6.438196  59.908401  12.767236 -55.953710    6.354781
2151  21.507681  15.034188  -6.027860  60.350572  13.218820 -55.542668    6.717470  14.524819  -6.471227  59.902194  12.687441 -55.915849    6.342230
2152  21.517680  14.957980  -6.061777  60.343593  13.138288 -55.505669    6.704274  14.449333  -6.504207  59.895942  12.607542 -55.878022    6.329965
2153  21.527679  14.881738  -6.095643  60.336570  13.057655 -55.468701    6.691360  14.373811  -6.537136  59.889643  12.527536 -55.840227    6.317984
2154  21.537678  14.805462  -6.129458  60.329504  12.976918 -55.431764    6.678727  14.298251  -6.570015  59.883296  12.447423 -55.802465    6.306285
2155  21.547677  14.729150  -6.163221  60.322392  12.896076 -55.394858    6.666372  14.222652  -6.602844  59.876901  12.367200 -55.764734    6.294866
2156  21.557676  14.652801  -6.196933  60.315236  12.815127 -55.357981    6.654294  14.147012  -6.635622  59.870457  12.286867 -55.727035    6.283726
2157  21.567675  14.576415  -6.230594  60.308033  12.734071 -55.321134    6.642491  14.071331  -6.668350  59.863963  12.206421 -55.689367    6.272862
2158  21.577674  14.499989  -6.264204  60.300783  12.652905 -55.284317    6.630962  13.995608  -6.701027  59.857419  12.125861 -55.651730    6.262273
2159  21.587673  14.423523  -6.297763  60.293485  12.571629 -55.247528    6.619704  13.919840  -6.733654  59.850823  12.045186 -55.614124    6.251957
2160  21.597672  14.347016  -6.331271  60.286139  12.490240 -55.210768    6.608715  13.844028  -6.766231  59.844176  11.964395 -55.576547    6.241912
2161  21.607671  14.270466  -6.364727  60.278744  12.408738 -55.174037    6.597995  13.768169  -6.798757  59.837475  11.883485 -55.539000    6.232137
2162  21.617670  14.193873  -6.398132  60.271298  12.327120 -55.137333    6.587542  13.692264  -6.831233  59.830721  11.802455 -55.501483    6.222629
2163  21.627668  14.117234  -6.431487  60.263802  12.245386 -55.100657    6.577354  13.616310  -6.863659  59.823912  11.721305 -55.463994    6.213389
2164  21.637667  14.040550  -6.464790  60.256254  12.163534 -55.064009    6.567430  13.540308  -6.896034  59.817048  11.640033 -55.426535    6.204414
2165  21.647666  13.963818  -6.498042  60.248653  12.081562 -55.027387    6.557768  13.464255  -6.928358  59.810128  11.558637 -55.389104    6.195702
2166  21.657665  13.887039  -6.531242  60.240999  11.999469 -54.990792    6.548367  13.388151  -6.960631  59.803151  11.477117 -55.351702    6.187253
2167  21.667664  13.810209  -6.564391  60.233290  11.917253 -54.954223    6.539226  13.311995  -6.992853  59.796117  11.395470 -55.314328    6.179066
2168  21.677663  13.733329  -6.597489  60.225527  11.834913 -54.917680    6.530343  13.235786  -7.025025  59.789023  11.313696 -55.276981    6.171139
2169  21.687662  13.656398  -6.630535  60.217707  11.752448 -54.881163    6.521717  13.159521  -7.057145  59.781870  11.231792 -55.239662    6.163470
2170  21.697661  13.579413  -6.663529  60.209831  11.669855 -54.844672    6.513347  13.083202  -7.089213  59.774657  11.149757 -55.202370    6.156060
2171  21.707660  13.502374  -6.696472  60.201897  11.587132 -54.808205    6.505233  13.006824  -7.121230  59.767381  11.067589 -55.165104    6.148906
2172  21.717659  13.425279  -6.729362  60.193903  11.504280 -54.771763    6.497372  12.930389  -7.153196  59.760044  10.985287 -55.127866    6.142008
2173  21.727658  13.348128  -6.762201  60.185851  11.421295 -54.735346    6.489763  12.853893  -7.185110  59.752643  10.902848 -55.090653    6.135364
2174  21.737657  13.270920  -6.794987  60.177737  11.338177 -54.698953    6.482407  12.777337  -7.216972  59.745178  10.820272 -55.053466    6.128974
2175  21.747656  13.193652  -6.827721  60.169562  11.254923 -54.662583    6.475301  12.700718  -7.248782  59.737647  10.737555 -55.016304    6.122837
2176  21.757654  13.116324  -6.860403  60.161325  11.171533 -54.626237    6.468446  12.624035  -7.280540  59.730049  10.654696 -54.979167    6.116952
2177  21.767653  13.038934  -6.893032  60.153024  11.088004 -54.589915    6.461839  12.547287  -7.312246  59.722385  10.571695 -54.942055    6.111317
2178  21.777652  12.961482  -6.925608  60.144659  11.004334 -54.553615    6.455480  12.470473  -7.343899  59.714652  10.488548 -54.904967    6.105933
2179  21.787651  12.883966  -6.958130  60.136228  10.920523 -54.517338    6.449369  12.393591  -7.375500  59.706850  10.405255 -54.867904    6.100797
2180  21.797650  12.806385  -6.990600  60.127730  10.836569 -54.481083    6.443505  12.316641  -7.407048  59.698977  10.321814 -54.830865    6.095911
2181  21.807649  12.728738  -7.023015  60.119165  10.752469 -54.444851    6.437886  12.239622  -7.438542  59.691033  10.238223 -54.793849    6.091272
2182  21.817648  12.651023  -7.055377  60.110532  10.668223 -54.408640    6.432513  12.162532  -7.469983  59.683017  10.154481 -54.756857    6.086880
2183  21.827647  12.573239  -7.087685  60.101829  10.583828 -54.372451    6.427385  12.085370  -7.501370  59.674928  10.070587 -54.719888    6.082734
2184  21.837646  12.495386  -7.119939  60.093055  10.499282 -54.336283    6.422501  12.008135  -7.532703  59.666764   9.986539 -54.682942    6.078834
2185  21.847645  12.417461  -7.152138  60.084210  10.414585 -54.300137    6.417860  11.930827  -7.563981  59.658525   9.902336 -54.646019    6.075180
2186  21.857644  12.339464  -7.184282  60.075291  10.329734 -54.264011    6.413463  11.853443  -7.595205  59.650209   9.817975 -54.609119    6.071771
2187  21.867643  12.261393  -7.216371  60.066299  10.244728 -54.227905    6.409308  11.775983  -7.626374  59.641816   9.733456 -54.572241    6.068606
2188  21.877642  12.183247  -7.248404  60.057232  10.159565 -54.191820    6.405395  11.698446  -7.657487  59.633344   9.648776 -54.535385    6.065685
2189  21.887640  12.105025  -7.280382  60.048089  10.074243 -54.155755    6.401725  11.620829  -7.688544  59.624792   9.563933 -54.498551    6.063008
2190  21.897639  12.026725  -7.312303  60.038869   9.988760 -54.119710    6.398296  11.543132  -7.719545  59.616159   9.478925 -54.461738    6.060575
2191  21.907638  11.948347  -7.344168  60.029570   9.903115 -54.083684    6.395108  11.465354  -7.750490  59.607444   9.393751 -54.424947    6.058386
2192  21.917637  11.869889  -7.375977  60.020191   9.817306 -54.047678    6.392162  11.387492  -7.781378  59.598645   9.308408 -54.388177    6.056439
2193  21.927636  11.791349  -7.407727  60.010732   9.731331 -54.011691    6.389456  11.309545  -7.812208  59.589761   9.222895 -54.351427    6.054736
2194  21.937635  11.712727  -7.439421  60.001191   9.645189 -53.975722    6.386991  11.231512  -7.842981  59.580791   9.137209 -54.314698    6.053276
2195  21.947634  11.634021  -7.471056  59.991567   9.558877 -53.939772    6.384766  11.153392  -7.873697  59.571734   9.051349 -54.277990    6.052058
2196  21.957633  11.555230  -7.502633  59.981859   9.472393 -53.903841    6.382782  11.075184  -7.904353  59.562588   8.965312 -54.241301    6.051083
2197  21.967632  11.476353  -7.534151  59.972065   9.385736 -53.867928    6.381038  10.996885  -7.934951  59.553353   8.879097 -54.204632    6.050351
2198  21.977631  11.397388  -7.565610  59.962185   9.298905 -53.832033    6.379535  10.918495  -7.965490  59.544027   8.792703 -54.167983    6.049861
2199  21.987630  11.318335  -7.597009  59.952216   9.211897 -53.796155    6.378271  10.840014  -7.995969  59.534608   8.706127 -54.131353    6.049614
2200  21.997629  11.239191  -7.628348  59.942158   9.124710 -53.760296    6.377249  10.761439  -8.026388  59.525097   8.619368 -54.094742    6.049609
2201  22.007628  11.159956  -7.659627  59.932010   9.037342 -53.724453    6.376466  10.682769  -8.056746  59.515491   8.532425 -54.058151    6.049847
2202  22.017626  11.080628  -7.690844  59.921770   8.949792 -53.688628    6.375925  10.604004  -8.087042  59.505789   8.445295 -54.021578    6.050327
2203  22.027625  11.001205  -7.722000  59.911437   8.862058 -53.652820    6.375624  10.525142  -8.117278  59.495991   8.357977 -53.985025    6.051049
2204  22.037624  10.921688  -7.753094  59.901010   8.774138 -53.617029    6.375564  10.446183  -8.147450  59.486094   8.270470 -53.948490    6.052015
2205  22.047623  10.842074  -7.784125  59.890487   8.686029 -53.581254    6.375745  10.367124  -8.177560  59.476098   8.182771 -53.911974    6.053224
2206  22.057622  10.762362  -7.815093  59.879867   8.597731 -53.545496    6.376168  10.287965  -8.207607  59.466000   8.094879 -53.875476    6.054676
2207  22.067621  10.682551  -7.845997  59.869148   8.509241 -53.509754    6.376833  10.208704  -8.237590  59.455801   8.006791 -53.838997    6.056372
2208  22.077620  10.602639  -7.876837  59.858330   8.420557 -53.474028    6.377739  10.129340  -8.267508  59.445497   7.918506 -53.802535    6.058313
2209  22.087619  10.522625  -7.907613  59.847411   8.331677 -53.438318    6.378889  10.049871  -8.297360  59.435088   7.830020 -53.766091    6.060498
2210  22.097618  10.442508  -7.938323  59.836389   8.242599 -53.402624    6.380281   9.970296  -8.327147  59.424573   7.741332 -53.729665    6.062929
2211  22.107617  10.362287  -7.968967  59.825264   8.153322 -53.366946    6.381916   9.890613  -8.356868  59.413949   7.652440 -53.693257    6.065605
2212  22.117616  10.281960  -7.999544  59.814033   8.063844 -53.331283    6.383795   9.810820  -8.386522  59.403215   7.563342 -53.656865    6.068528
2213  22.127615  10.201525  -8.030055  59.802695   7.974162 -53.295636    6.385919   9.730917  -8.416108  59.392369   7.474035 -53.620491    6.071698
2214  22.137613  10.120983  -8.060497  59.791249   7.884274 -53.260004    6.388287   9.650902  -8.445625  59.381412   7.384517 -53.584134    6.075116
2215  22.147612  10.040330  -8.090871  59.779694   7.794178 -53.224387    6.390901   9.570774  -8.475074  59.370339   7.294786 -53.547793    6.078782
2216  22.157611   9.959566  -8.121176  59.768027   7.703874 -53.188785    6.393761   9.490531  -8.504453  59.359152   7.204841 -53.511470    6.082696
2217  22.167610   9.878690  -8.151411  59.756248   7.613357 -53.153198    6.396867   9.410172  -8.533762  59.347847   7.114679 -53.475163    6.086860
2218  22.177609   9.797700  -8.181575  59.744355   7.522627 -53.117626    6.400221   9.329697  -8.563000  59.336423   7.024300 -53.438872    6.091273
2219  22.187608   9.716596  -8.211669  59.732346   7.431682 -53.082068    6.403823   9.249103  -8.592166  59.324880   6.933701 -53.402598    6.095937
2220  22.197607   9.635374  -8.241690  59.720221   7.340518 -53.046525    6.407674   9.168391  -8.621260  59.313216   6.842880 -53.366341    6.100852
2221  22.207606   9.554035  -8.271639  59.707976   7.249136 -53.010996    6.411774   9.087558  -8.650280  59.301428   6.751835 -53.330099    6.106019
2222  22.217605   9.472577  -8.301514  59.695611   7.157531 -52.975482    6.416125   9.006603  -8.679227  59.289517   6.660566 -53.293875    6.111437
2223  22.227604   9.390998  -8.331315  59.683125   7.065703 -52.939982    6.420727   8.925526  -8.708099  59.277479   6.569069 -53.257666    6.117110
2224  22.237603   9.309298  -8.361041  59.670515   6.973648 -52.904496    6.425581   8.844324  -8.736895  59.265315   6.477343 -53.221474    6.123036
2225  22.247602   9.227474  -8.390692  59.657781   6.881366 -52.869024    6.430688   8.762997  -8.765615  59.253021   6.385386 -53.185297    6.129217
2226  22.257601   9.145526  -8.420266  59.644919   6.788854 -52.833566    6.436049   8.681544  -8.794258  59.240596   6.293194 -53.149137    6.135655
2227  22.267599   9.063452  -8.449763  59.631930   6.696109 -52.798122    6.441665   8.599961  -8.822822  59.228038   6.200767 -53.112993    6.142350
2228  22.277598   8.981251  -8.479181  59.618810   6.603131 -52.762692    6.447537   8.518249  -8.851308  59.215346   6.108101 -53.076864    6.149304
2229  22.287597   8.898921  -8.508521  59.605560   6.509916 -52.727276    6.453666   8.436405  -8.879714  59.202518   6.015194 -53.040751    6.156518
2230  22.297596   8.816461  -8.537781  59.592176   6.416462 -52.691874    6.460052   8.354427  -8.908038  59.189551   5.922044 -53.004654    6.163992
2231  22.307595   8.733871  -8.566960  59.578657   6.322768 -52.656485    6.466698   8.272315  -8.936281  59.176445   5.828648 -52.968573    6.171729
2232  22.317594   8.651147  -8.596057  59.565001   6.228831 -52.621110    6.473604   8.190068  -8.964442  59.163197   5.735005 -52.932507    6.179729
2233  22.327593   8.568290  -8.625072  59.551208   6.134650 -52.585749    6.480771   8.107682  -8.992519  59.149806   5.641111 -52.896457    6.187993
2234  22.337592   8.485297  -8.654003  59.537274   6.040221 -52.550401    6.488201   8.025158  -9.020511  59.136270   5.546965 -52.860422    6.196524
2235  22.347591   8.402168  -8.682850  59.523199   5.945543 -52.515067    6.495895   7.942494  -9.048418  59.122588   5.452564 -52.824403    6.205320
2236  22.357590   8.318900  -8.711612  59.508980   5.850614 -52.479747    6.503853   7.859689  -9.076239  59.108757   5.357908 -52.788399    6.214385
2237  22.367589   8.235494  -8.740287  59.494616   5.755431 -52.444440    6.512078   7.776742  -9.103973  59.094775   5.262994 -52.752411    6.223718
2238  22.377588   8.151946  -8.768876  59.480105   5.659993 -52.409146    6.520570   7.693651  -9.131618  59.080643   5.167821 -52.716438    6.233322
2239  22.387587   8.068256  -8.797375  59.465445   5.564296 -52.373866    6.529331   7.610416  -9.159174  59.066357   5.072385 -52.680481    6.243196
2240  22.397585   7.984423  -8.825786  59.450634   5.468340 -52.338600    6.538362   7.527035  -9.186640  59.051916   4.976687 -52.644539    6.253343
2241  22.407584   7.900445  -8.854106  59.435671   5.372121 -52.303348    6.547665   7.443507  -9.214015  59.037318   4.880723 -52.608614    6.263764
2242  22.417583   7.816321  -8.882335  59.420553   5.275637 -52.268109    6.557241   7.359831  -9.241298  59.022562   4.784491 -52.572704    6.274459
2243  22.427582   7.732049  -8.910472  59.405279   5.178887 -52.232883    6.567091   7.276005  -9.268486  59.007644   4.687989 -52.536810    6.285432
2244  22.437581   7.647628  -8.938515  59.389847   5.081868 -52.197671    6.577217   7.192028  -9.295581  58.992565   4.591215 -52.500931    6.296682
2245  22.447580   7.563057  -8.966463  59.374254   4.984577 -52.162473    6.587621   7.107899  -9.322579  58.977320   4.494165 -52.465069    6.308213
2246  22.457579   7.478335  -8.994316  59.358500   4.887014 -52.127289    6.598303   7.023615  -9.349481  58.961909   4.396839 -52.429222    6.320025
2247  22.467578   7.393459  -9.022072  59.342582   4.789174 -52.092119    6.609266   6.939175  -9.376284  58.946328   4.299233 -52.393391    6.332121
2248  22.477577   7.308429  -9.049731  59.326498   4.691057 -52.056962    6.620511   6.854579  -9.402988  58.930577   4.201344 -52.357577    6.344502
2249  22.487576   7.223243  -9.077290  59.310246   4.592659 -52.021819    6.632040   6.769823  -9.429592  58.914652   4.103169 -52.321778    6.357170
2250  22.497575   7.137900  -9.104748  59.293824   4.493979 -51.986690    6.643853   6.684907  -9.456093  58.898552   4.004708 -52.285995    6.370127
2251  22.507574   7.052398  -9.132106  59.277231   4.395014 -51.951576    6.655954   6.599829  -9.482492  58.882275   3.905956 -52.250228    6.383374
2252  22.517573   6.966737  -9.159361  59.260464   4.295762 -51.916475    6.668344   6.514589  -9.508786  58.865819   3.806913 -52.214478    6.396913
2253  22.527571   6.880914  -9.186512  59.243520   4.196221 -51.881389    6.681023   6.429184  -9.534975  58.849181   3.707575 -52.178744    6.410746
2254  22.537570   6.794929  -9.213557  59.226399   4.096389 -51.846317    6.693995   6.343613  -9.561057  58.832360   3.607942 -52.143026    6.424875
2255  22.547569   6.708780  -9.240497  59.209098   3.996262 -51.811260    6.707261   6.257876  -9.587032  58.815354   3.508010 -52.107325    6.439300
2256  22.557568   6.622466  -9.267329  59.191615   3.895840 -51.776217    6.720822   6.171971  -9.612897  58.798161   3.407778 -52.071641    6.454024
2257  22.567567   6.535985  -9.294052  59.173948   3.795119 -51.741188    6.734681   6.085898  -9.638652  58.780779   3.307244 -52.035973    6.469047
2258  22.577566   6.449337  -9.320664  59.156094   3.694097 -51.706175    6.748839   5.999654  -9.664296  58.763207   3.206407 -52.000323    6.484372
2259  22.587565   6.362518  -9.347165  59.138053   3.592772 -51.671176    6.763298   5.913240  -9.689826  58.745441   3.105264 -51.964690    6.500001
2260  22.597564   6.275530  -9.373554  59.119820   3.491142 -51.636193    6.778060   5.826653  -9.715243  58.727481   3.003812 -51.929074    6.515934
2261  22.607563   6.188369  -9.399828  59.101395   3.389204 -51.601224    6.793127   5.739892  -9.740544  58.709323   2.902050 -51.893475    6.532175
2262  22.617562   6.101035  -9.425986  59.082775   3.286956 -51.566272    6.808501   5.652957  -9.765728  58.690966   2.799976 -51.857894    6.548725
2263  22.627561   6.013526  -9.452028  59.063958   3.184396 -51.531334    6.824184   5.565845  -9.790793  58.672407   2.697586 -51.822331    6.565586
2264  22.637560   5.925841  -9.477951  59.044942   3.081522 -51.496413    6.840178   5.478555  -9.815738  58.653644   2.594878 -51.786787    6.582761
2265  22.647559   5.837979  -9.503754  59.025724   2.978330 -51.461507    6.856484   5.391085  -9.840561  58.634675   2.491849 -51.751260    6.600251
2266  22.657557   5.749938  -9.529436  59.006302   2.874820 -51.426617    6.873106   5.303434  -9.865261  58.615496   2.388498 -51.715752    6.618060
2267  22.667556   5.661717  -9.554996  58.986675   2.770987 -51.391744    6.890045   5.215601  -9.889836  58.596105   2.284820 -51.680262    6.636190
2268  22.677555   5.573314  -9.580431  58.966839   2.666831 -51.356887    6.907302   5.127583  -9.914285  58.576500   2.180814 -51.644791    6.654642
2269  22.687554   5.484729  -9.605740  58.946792   2.562349 -51.322046    6.924881   5.039380  -9.938606  58.556679   2.076477 -51.609339    6.673419
2270  22.697553   5.395960  -9.630922  58.926533   2.457538 -51.287223    6.942783   4.950990  -9.962798  58.536639   1.971806 -51.573906    6.692523
2271  22.707552   5.307006  -9.655976  58.906059   2.352396 -51.252417    6.961011   4.862412  -9.986859  58.516378   1.866800 -51.538492    6.711956
2272  22.717551   5.217865  -9.680899  58.885367   2.246921 -51.217627    6.979566   4.773645 -10.010787  58.495894   1.761457 -51.503099    6.731721
2273  22.727550   5.128536  -9.705690  58.864455   2.141110 -51.182856    6.998451   4.684688 -10.034582  58.475185   1.655774 -51.467725    6.751818
2274  22.737549   5.039018  -9.730348  58.843321   2.034962 -51.148102    7.017668   4.595539 -10.058241  58.454248   1.549750 -51.432371    6.772251
2275  22.747548   4.949310  -9.754871  58.821962   1.928473 -51.113367    7.037219   4.506198 -10.081763  58.433082   1.443382 -51.397038    6.793020
2276  22.757547   4.859410  -9.779257  58.800376   1.821642 -51.078650    7.057107   4.416664 -10.105146  58.411683   1.336670 -51.361725    6.814128
2277  22.767546   4.769316  -9.803504  58.778560   1.714466 -51.043951    7.077334   4.326935 -10.128390  58.390051   1.229610 -51.326434    6.835577
2278  22.777545   4.679029  -9.827612  58.756513   1.606942 -51.009271    7.097902   4.237011 -10.151492  58.368182   1.122201 -51.291163    6.857370
2279  22.787543   4.588546  -9.851578  58.734231   1.499070 -50.974611    7.118814   4.146891 -10.174451  58.346075   1.014441 -51.255915    6.879507
2280  22.797542   4.497866  -9.875401  58.711713   1.390845 -50.939970    7.140071   4.056572 -10.197264  58.323726   0.906326 -51.220688    6.901993
2281  22.807541   4.406987  -9.899079  58.688955   1.282267 -50.905349    7.161676   3.966054 -10.219931  58.301133   0.797856 -51.185484    6.924828
2282  22.817540   4.315910  -9.922610  58.665955   1.173331 -50.870748    7.183632   3.875336 -10.242448  58.278293   0.689027 -51.150302    6.948017
2283  22.827539   4.224632  -9.945992  58.642711   1.064038 -50.836167    7.205941   3.784415 -10.264815  58.255204   0.579836 -51.115143    6.971561
2284  22.837538   4.133152  -9.969224  58.619220   0.954383 -50.801607    7.228606   3.693291 -10.287029  58.231862   0.470281 -51.080008    6.995464
2285  22.847537   4.041469  -9.992304  58.595480   0.844364 -50.767068    7.251628   3.601962 -10.309089  58.208265   0.360359 -51.044896    7.019728
2286  22.857536   3.949581 -10.015230  58.571488   0.733981 -50.732551    7.275010   3.510427 -10.330991  58.184411   0.250068 -51.009808    7.044356
2287  22.867535   3.857489 -10.038000  58.547241   0.623229 -50.698055    7.298756   3.418684 -10.352736  58.160296   0.139405 -50.974745    7.069351
2288  22.877534   3.765189 -10.060612  58.522737   0.512107 -50.663581    7.322866   3.326732 -10.374320  58.135917   0.028367 -50.939706    7.094714
2289  22.887533   3.672682 -10.083066  58.497973   0.400612 -50.629130    7.347345   3.234570 -10.395742  58.111273  -0.083046 -50.904692    7.120449
2290  22.897532   3.579965 -10.105357  58.472947   0.288743 -50.594702    7.372193   3.142197 -10.416999  58.086360  -0.194839 -50.869704    7.146558
2291  22.907530   3.487039 -10.127486  58.447656   0.176496 -50.560298    7.397415   3.049612 -10.438091  58.061177  -0.307011 -50.834742    7.173043
2292  22.917529   3.393901 -10.149449  58.422097   0.063870 -50.525917    7.423012   2.956814 -10.459016  58.035720  -0.419565 -50.799806    7.199907
2293  22.927528   3.300550 -10.171246  58.396268  -0.049137 -50.491560    7.448987   2.863802 -10.479771  58.009989  -0.532504 -50.764897    7.227150
2294  22.937527   3.206986 -10.192873  58.370166  -0.162528 -50.457228    7.475342   2.770576 -10.500355  57.983979  -0.645828 -50.730015    7.254777
2295  22.947526   3.113207 -10.214329  58.343788  -0.276305 -50.422921    7.502081   2.677134 -10.520766  57.957689  -0.759540 -50.695160    7.282789
2296  22.957525   3.019211 -10.235612  58.317132  -0.390470 -50.388639    7.529206   2.583476 -10.541001  57.931117  -0.873640 -50.660334    7.311187
2297  22.967524   2.924999 -10.256720  58.290194  -0.505026 -50.354383    7.556719   2.489601 -10.561060  57.904259  -0.988133 -50.625536    7.339976
2298  22.977523   2.830569 -10.277651  58.262973  -0.619974 -50.320153    7.584623   2.395507 -10.580940  57.877113  -1.103018 -50.590767    7.369158
2299  22.987522   2.735920 -10.298403  58.235465  -0.735318 -50.285950    7.612921   2.301194 -10.600639  57.849676  -1.218300 -50.556027    7.398734
2300  22.997521   2.641050 -10.318974  58.207668  -0.851058 -50.251775    7.641615   2.206660 -10.620154  57.821945  -1.333979 -50.521318    7.428709
2301  23.007520   2.545959 -10.339362  58.179578  -0.967197 -50.217627    7.670709   2.111905 -10.639483  57.793916  -1.450059 -50.486639    7.459085
2302  23.017519   2.450645 -10.359564  58.151194  -1.083738 -50.183508    7.700204   2.016926 -10.658625  57.765588  -1.566542 -50.451991    7.489865
2303  23.027518   2.355109 -10.379578  58.122512  -1.200682 -50.149417    7.730104   1.921723 -10.677576  57.736957  -1.683430 -50.417375    7.521053
2304  23.037516   2.259347 -10.399403  58.093529  -1.318032 -50.115356    7.760412   1.826295 -10.696334  57.708019  -1.800727 -50.382790    7.552651
2305  23.047515   2.163360 -10.419036  58.064243  -1.435790 -50.081324    7.791129   1.730640 -10.714898  57.678772  -1.918434 -50.348239    7.584663
2306  23.057514   2.067147 -10.438476  58.034651  -1.553957 -50.047323    7.822259   1.634757 -10.733264  57.649212  -2.036553 -50.313721    7.617090
2307  23.067513   1.970707 -10.457719  58.004750  -1.672536 -50.013353    7.853805   1.538645 -10.751431  57.619337  -2.155087 -50.279236    7.649937
2308  23.077512   1.874038 -10.476763  57.974537  -1.791529 -49.979414    7.885769   1.442305 -10.769396  57.589145  -2.274037 -50.244786    7.683205
2309  23.087511   1.777140 -10.495607  57.944009  -1.910938 -49.945508    7.918154   1.345733 -10.787158  57.558632  -2.393405 -50.210370    7.716897
2310  23.097510   1.680011 -10.514248  57.913163  -2.030765 -49.911634    7.950963   1.248932 -10.804714  57.527796  -2.513193 -50.175990    7.751016
2311  23.107509   1.582652 -10.532684  57.881997  -2.151012 -49.877793    7.984198   1.151898 -10.822063  57.496635  -2.633402 -50.141646    7.785563
2312  23.117508   1.485060 -10.550913  57.850507  -2.271681 -49.843986    8.017863   1.054633 -10.839201  57.465146  -2.754034 -50.107339    7.820541
2313  23.127507   1.387236 -10.568932  57.818691  -2.392774 -49.810213    8.051961   0.957135 -10.856128  57.433326  -2.875090 -50.073069    7.855953
2314  23.137506   1.289178 -10.586739  57.786546  -2.514293 -49.776476    8.086493   0.859404 -10.872840  57.401172  -2.996572 -50.038837    7.891800
2315  23.147505   1.190885 -10.604331  57.754068  -2.636239 -49.742774    8.121463   0.761439 -10.889336  57.368683  -3.118480 -50.004643    7.928086
2316  23.157504   1.092357 -10.621707  57.721255  -2.758615 -49.709108    8.156874   0.663239 -10.905614  57.335855  -3.240818 -49.970488    7.964814
2317  23.167502   0.993593 -10.638863  57.688105  -2.881423 -49.675479    8.192728   0.564804 -10.921670  57.302685  -3.363586 -49.936373    8.001985
2318  23.177501   0.894592 -10.655798  57.654613  -3.004665 -49.641888    8.229029   0.466134 -10.937502  57.269169  -3.486788 -49.902298    8.039603
2319  23.187500   0.795353 -10.672509  57.620777  -3.128341 -49.608336    8.265779   0.367226 -10.953109  57.235306  -3.610423 -49.868265    8.077671
2320  23.197499   0.695876 -10.688994  57.586594  -3.252455 -49.574822    8.302981   0.268081 -10.968486  57.201091  -3.734496 -49.834274    8.116193
2321  23.207498   0.596160 -10.705250  57.552061  -3.377007 -49.541348    8.340638   0.168696 -10.983631  57.166521  -3.859008 -49.800325    8.155171
2322  23.217497   0.496204 -10.721275  57.517175  -3.502000 -49.507914    8.378752   0.069073 -10.998543  57.131593  -3.983961 -49.766420    8.194608
2323  23.227496   0.396007 -10.737066  57.481933  -3.627436 -49.474522    8.417327  -0.030791 -11.013217  57.096304  -4.109356 -49.732559    8.234509
2324  23.237495   0.295569 -10.752621  57.446333  -3.753315 -49.441171    8.456365  -0.130896 -11.027652  57.060651  -4.235197 -49.698743    8.274875
2325  23.247494   0.194890 -10.767937  57.410370  -3.879640 -49.407863    8.495869  -0.231243 -11.041844  57.024629  -4.361484 -49.664972    8.315710
2326  23.257493   0.093968 -10.783013  57.374042  -4.006413 -49.374598    8.535843  -0.331832 -11.055792  56.988237  -4.488219 -49.631248    8.357017
2327  23.267492  -0.007196 -10.797844  57.337347  -4.133634 -49.341377    8.576288  -0.432663 -11.069494  56.951472  -4.615404 -49.597571    8.398797
2328  23.277491  -0.108604 -10.812429  57.300280  -4.261306 -49.308201    8.617208  -0.533737 -11.082946  56.914332  -4.743039 -49.563942    8.441054
2329  23.287490  -0.210256 -10.826765  57.262840  -4.389430 -49.275071    8.658605  -0.635055 -11.096146  56.876812  -4.871125 -49.530362    8.483789
2330  23.297488  -0.312152 -10.840850  57.225022  -4.518007 -49.241987    8.700483  -0.736616 -11.109092  56.838912  -4.999664 -49.496831    8.527005
2331  23.307487  -0.414294 -10.854681  57.186825  -4.647039 -49.208950    8.742843  -0.838420 -11.121783  56.800628  -5.128657 -49.463350    8.570705
2332  23.317486  -0.516680 -10.868255  57.148244  -4.776528 -49.175961    8.785690  -0.940468 -11.134214  56.761957  -5.258104 -49.429920    8.614890
2333  23.327485  -0.619312 -10.881570  57.109277  -4.906475 -49.143021    8.829025  -1.042760 -11.146385  56.722898  -5.388007 -49.396541    8.659563
2334  23.337484  -0.722191 -10.894623  57.069921  -5.036881 -49.110130    8.872852  -1.145295 -11.158292  56.683446  -5.518365 -49.363215    8.704726
2335  23.347483  -0.825316 -10.907412  57.030173  -5.167748 -49.077291    8.917173  -1.248075 -11.169933  56.643600  -5.649182 -49.329943    8.750383
2336  23.357482  -0.928688 -10.919933  56.990030  -5.299076 -49.044502    8.961991  -1.351100 -11.181305  56.603356  -5.780457 -49.296725    8.796536
2337  23.367481  -1.032306 -10.932185  56.949489  -5.430868 -49.011766    9.007309  -1.454369 -11.192405  56.562710  -5.912193 -49.263562    8.843189
2338  23.377480  -1.136173 -10.944164  56.908546  -5.563123 -48.979082    9.053130  -1.557883 -11.203230  56.521660  -6.044390 -49.230455    8.890343
2339  23.387479  -1.240286 -10.955868  56.867199  -5.695845 -48.946453    9.099456  -1.661643 -11.213778  56.480202  -6.177051 -49.197406    8.938002
2340  23.397478  -1.344648 -10.967294  56.825445  -5.829032 -48.913879    9.146290  -1.765649 -11.224045  56.438333  -6.310176 -49.164414    8.986170
2341  23.407477  -1.449258 -10.978440  56.783281  -5.962688 -48.881360    9.193634  -1.869901 -11.234028  56.396049  -6.443766 -49.131482    9.034849
2342  23.417476  -1.554115 -10.989302  56.740703  -6.096812 -48.848898    9.241493  -1.974400 -11.243725  56.353347  -6.577824 -49.098609    9.084042
2343  23.427474  -1.659221 -10.999878  56.697709  -6.231406 -48.816494    9.289867  -2.079144 -11.253132  56.310225  -6.712350 -49.065798    9.133753
2344  23.437473  -1.764575 -11.010165  56.654296  -6.366471 -48.784149    9.338760  -2.184136 -11.262247  56.266678  -6.847344 -49.033048    9.183983
2345  23.447472  -1.870178 -11.020160  56.610460  -6.502007 -48.751862    9.388174  -2.289374 -11.271068  56.222705  -6.982809 -49.000361    9.234735
2346  23.457471  -1.976029 -11.029861  56.566199  -6.638016 -48.719637    9.438113  -2.394858 -11.279591  56.178303  -7.118744 -48.967738    9.286011
2347  23.467470  -2.082128 -11.039265  56.521510  -6.774498 -48.687473    9.488578  -2.500588 -11.287815  56.133469  -7.255149 -48.935179    9.337814
2348  23.477469  -2.188475 -11.048369  56.476390  -6.911454 -48.655371    9.539573  -2.606564 -11.295737  56.088200  -7.392025 -48.902686    9.390146
2349  23.487468  -2.295070 -11.057171  56.430835  -7.048884 -48.623332    9.591099  -2.712786 -11.303354  56.042495  -7.529371 -48.870259    9.443007
2350  23.497467  -2.401914 -11.065667  56.384843  -7.186790 -48.591358    9.643160  -2.819252 -11.310664  55.996350  -7.667189 -48.837900    9.496401
2351  23.507466  -2.509005 -11.073854  56.338411  -7.325172 -48.559450    9.695757  -2.925962 -11.317664  55.949764  -7.805478 -48.805609    9.550330
2352  23.517465  -2.616344 -11.081730  56.291536  -7.464030 -48.527608    9.748895  -3.032917 -11.324352  55.902733  -7.944239 -48.773388    9.604795
2353  23.527464  -2.723930 -11.089293  56.244215  -7.603365 -48.495833    9.802574  -3.140115 -11.330725  55.855255  -8.083471 -48.741237    9.659799
2354  23.537463  -2.831763 -11.096538  56.196445  -7.743178 -48.464127    9.856797  -3.247556 -11.336781  55.807326  -8.223175 -48.709157    9.715345
2355  23.547462  -2.939843 -11.103464  56.148224  -7.883468 -48.432491    9.911567  -3.355240 -11.342515  55.758945  -8.363351 -48.677150    9.771434
2356  23.557460  -3.048169 -11.110068  56.099547  -8.024237 -48.400925    9.966887  -3.463167 -11.347926  55.710107  -8.504000 -48.645216    9.828069
2357  23.567459  -3.156741 -11.116346  56.050413  -8.165484 -48.369431   10.022758  -3.571335 -11.353010  55.660810  -8.645121 -48.613358    9.885254
2358  23.577458  -3.265558 -11.122296  56.000819  -8.307209 -48.338010   10.079182  -3.679745 -11.357763  55.611051  -8.786717 -48.581575    9.942990
2359  23.587457  -3.374620 -11.127915  55.950761  -8.449413 -48.306663   10.136163  -3.788396 -11.362184  55.560825  -8.928786 -48.549870   10.001281
2360  23.597456  -3.483927 -11.133201  55.900237  -8.592096 -48.275390   10.193703  -3.897289 -11.366268  55.510131  -9.071329 -48.518243   10.060128
2361  23.607455  -3.593478 -11.138149  55.849244  -8.735258 -48.244194   10.251803  -4.006421 -11.370013  55.458965  -9.214346 -48.486695   10.119535
2362  23.617454  -3.703271 -11.142758  55.797780  -8.878898 -48.213075   10.310466  -4.115793 -11.373416  55.407324  -9.357837 -48.455228   10.179503
2363  23.627453  -3.813308 -11.147025  55.745841  -9.023017 -48.182035   10.369694  -4.225403 -11.376474  55.355206  -9.501802 -48.423843   10.240035
2364  23.637452  -3.923586 -11.150947  55.693425  -9.167615 -48.151074   10.429490  -4.335252 -11.379185  55.302609  -9.646240 -48.392541   10.301132
2365  23.647451  -4.034105 -11.154520  55.640529  -9.312691 -48.120193   10.489854  -4.445338 -11.381546  55.249529  -9.791151 -48.361322   10.362795
2366  23.657450  -4.144864 -11.157742  55.587151  -9.458245 -48.089394   10.550790  -4.555660 -11.383554  55.195966  -9.936534 -48.330188   10.425028
2367  23.667449  -4.255863 -11.160611  55.533287  -9.604276 -48.058679   10.612300  -4.666217 -11.385207  55.141916 -10.082389 -48.299141   10.487830
2368  23.677447  -4.367100 -11.163123  55.478935  -9.750784 -48.028047   10.674385  -4.777007 -11.386503  55.087377 -10.228713 -48.268180   10.551203
2369  23.687446  -4.478574 -11.165276  55.424093  -9.897769 -47.997501   10.737047  -4.888031 -11.387440  55.032349 -10.375507 -48.237307   10.615149
2370  23.697445  -4.590285 -11.167066  55.368757 -10.045230 -47.967041   10.800288  -4.999285 -11.388014  54.976827 -10.522769 -48.206524   10.679668
2371  23.707444  -4.702232 -11.168491  55.312926 -10.193166 -47.936669   10.864110  -5.110770 -11.388223  54.920811 -10.670499 -48.175831   10.744764
2372  23.717443  -4.814413 -11.169548  55.256597 -10.341576 -47.906386   10.928515  -5.222484 -11.388064  54.864297 -10.818695 -48.145230   10.810436
2373  23.727442  -4.926827 -11.170234  55.199766 -10.490461 -47.876193   10.993505  -5.334426 -11.387534  54.807284 -10.967356 -48.114721   10.876687
2374  23.737441  -5.039474 -11.170547  55.142433 -10.639818 -47.846092   11.059081  -5.446594 -11.386631  54.749768 -11.116481 -48.084307   10.943519
2375  23.747440  -5.152351 -11.170483  55.084593 -10.789647 -47.816083   11.125244  -5.558987 -11.385352  54.691746 -11.266070 -48.053989   11.010933
2376  23.757439  -5.265457 -11.170040  55.026246 -10.939947 -47.786168   11.191998  -5.671604 -11.383692  54.633217 -11.416121 -48.023767   11.078932
2377  23.767438  -5.378792 -11.169215  54.967388 -11.090717 -47.756348   11.259342  -5.784444 -11.381650  54.574177 -11.566634 -47.993643   11.147516
2378  23.777437  -5.492354 -11.168006  54.908017 -11.241955 -47.726624   11.327279  -5.897505 -11.379222  54.514624 -11.717607 -47.963619   11.216689
2379  23.787436  -5.606141 -11.166408  54.848130 -11.393661 -47.696998   11.395810  -6.010785 -11.376405  54.454555 -11.869040 -47.933696   11.286451
2380  23.797435  -5.720152 -11.164421  54.787727 -11.545832 -47.667471   11.464937  -6.124284 -11.373196  54.393968 -12.020930 -47.903875   11.356804
2381  23.807433  -5.834385 -11.162040  54.726803 -11.698468 -47.638044   11.534660  -6.238000 -11.369593  54.332861 -12.173277 -47.874157   11.427749
2382  23.817432  -5.948838 -11.159263  54.665357 -11.851567 -47.608718   11.604982  -6.351931 -11.365594  54.271232 -12.326078 -47.844543   11.499288
2383  23.827431  -6.063511 -11.156088  54.603388 -12.005127 -47.579495   11.675902  -6.466074 -11.361195  54.209078 -12.479332 -47.815036   11.571420
2384  23.837430  -6.178401 -11.152511  54.540892 -12.159147 -47.550376   11.747423  -6.580430 -11.356394  54.146399 -12.633037 -47.785635   11.644148
2385  23.847429  -6.293507 -11.148531  54.477867 -12.313624 -47.521362   11.819546  -6.694995 -11.351190  54.083193 -12.787191 -47.756342   11.717470
2386  23.857428  -6.408827 -11.144144  54.414312 -12.468558 -47.492455   11.892271  -6.809768 -11.345580  54.019458 -12.941791 -47.727159   11.791389
2387  23.867427  -6.524358 -11.139347  54.350225 -12.623946 -47.463655   11.965599  -6.924746 -11.339562  53.955193 -13.096835 -47.698085   11.865903
2388  23.877426  -6.640099 -11.134139  54.285604 -12.779785 -47.434965   12.039532  -7.039927 -11.333133  53.890396 -13.252322 -47.669124   11.941014
2389  23.887425  -6.756048 -11.128516  54.220446 -12.936075 -47.406385   12.114070  -7.155310 -11.326291  53.825067 -13.408247 -47.640275   12.016722
2390  23.897424  -6.872204 -11.122476  54.154750 -13.092812 -47.377917   12.189215  -7.270893 -11.319034  53.759202 -13.564610 -47.611541   12.093028
2391  23.907423  -6.988563 -11.116016  54.088514 -13.249994 -47.349563   12.264966  -7.386672 -11.311360  53.692801 -13.721407 -47.582922   12.169931
2392  23.917422  -7.105123 -11.109134  54.021736 -13.407620 -47.321322   12.341324  -7.502645 -11.303264  53.625862 -13.878635 -47.554419   12.247433
2393  23.927421  -7.221883 -11.101827  53.954415 -13.565686 -47.293198   12.418291  -7.618812 -11.294746  53.558383 -14.036293 -47.526035   12.325535
2394  23.937419  -7.338841 -11.094092  53.886548 -13.724190 -47.265190   12.495865  -7.735168 -11.285802  53.490362 -14.194377 -47.497771   12.404236
2395  23.947418  -7.455993 -11.085928  53.818135 -13.883129 -47.237302   12.574049  -7.851711 -11.276429  53.421797 -14.352885 -47.469628   12.483537
2396  23.957417  -7.573337 -11.077331  53.749173 -14.042501 -47.209532   12.652842  -7.968440 -11.266624  53.352686 -14.511814 -47.441607   12.563440
2397  23.967416  -7.690872 -11.068299  53.679662 -14.202302 -47.181884   12.732245  -8.085351 -11.256386  53.283028 -14.671162 -47.413710   12.643944
2398  23.977415  -7.808594 -11.058831  53.609599 -14.362530 -47.154359   12.812257  -8.202443 -11.245711  53.212821 -14.830925 -47.385939   12.725050
2399  23.987414  -7.926502 -11.048922  53.538984 -14.523182 -47.126957   12.892879  -8.319712 -11.234597  53.142064 -14.991100 -47.358294   12.806757
2400  23.997413  -8.044591 -11.038572  53.467814 -14.684254 -47.099681   12.974111  -8.437157 -11.223043  53.070755 -15.151684 -47.330777   12.889067
2401  24.007412  -8.162861 -11.027777  53.396090 -14.845743 -47.072531   13.055953  -8.554774 -11.211044  52.998894 -15.312674 -47.303389   12.971978
2402  24.017411  -8.281307 -11.016535  53.323808 -15.007646 -47.045509   13.138404  -8.672560 -11.198601  52.926479 -15.474067 -47.276132   13.055490
2403  24.027410  -8.399928 -11.004845  53.250969 -15.169960 -47.018616   13.221465  -8.790514 -11.185711  52.853511 -15.635858 -47.249006   13.139602
2404  24.037409  -8.518720 -10.992704  53.177571 -15.332681 -46.991853   13.305136  -8.908631 -11.172372  52.779988 -15.798045 -47.222013   13.224314
2405  24.047408  -8.637681 -10.980109  53.103614 -15.495806 -46.965223   13.389415  -9.026910 -11.158583  52.705910 -15.960623 -47.195154   13.309625
2406  24.057407  -8.756807 -10.967058  53.029095 -15.659329 -46.938726   13.474303  -9.145346 -11.144341  52.631276 -16.123588 -47.168430   13.395533
2407  24.067405  -8.876095 -10.953550  52.954015 -15.823249 -46.912363   13.559799  -9.263938 -11.129645  52.556086 -16.286937 -47.141842   13.482039
2408  24.077404  -8.995543 -10.939582  52.878372 -15.987561 -46.886136   13.645902  -9.382682 -11.114494  52.480340 -16.450665 -47.115392   13.569140
2409  24.087403  -9.115148 -10.925153  52.802165 -16.152261 -46.860047   13.732611  -9.501574 -11.098885  52.404037 -16.614767 -47.089081   13.656836
2410  24.097402  -9.234905 -10.910259  52.725395 -16.317344 -46.834096   13.819927  -9.620611 -11.082816  52.327176 -16.779241 -47.062910   13.745127
2411  24.107401  -9.354812 -10.894900  52.648059 -16.482808 -46.808286   13.907847  -9.739790 -11.066286  52.249757 -16.944080 -47.036881   13.834010
2412  24.117400  -9.474866 -10.879072  52.570159 -16.648646 -46.782616   13.996372  -9.859108 -11.049292  52.171778 -17.109282 -47.010995   13.923485
2413  24.127399  -9.595063 -10.862775  52.491692 -16.814855 -46.757089   14.085499  -9.978560 -11.031831  52.093240 -17.274840 -46.985253   14.013552
2414  24.137398  -9.715400 -10.846007  52.412660 -16.981431 -46.731706   14.175228 -10.098144 -11.013903  52.014141 -17.440751 -46.959658   14.104209
2415  24.147397  -9.835874 -10.828765  52.333060 -17.148369 -46.706469   14.265558 -10.217855 -10.995504  51.934482 -17.607010 -46.934210   14.195454
2416  24.157396  -9.956480 -10.811047  52.252894 -17.315664 -46.681378   14.356487 -10.337691 -10.976633  51.854261 -17.773613 -46.908910   14.287288
2417  24.167395 -10.077215 -10.792853  52.172160 -17.483311 -46.656435   14.448014 -10.457648 -10.957289  51.773479 -17.940553 -46.883761   14.379708
2418  24.177394 -10.198075 -10.774180  52.090859 -17.651306 -46.631641   14.540137 -10.577721 -10.937469  51.692135 -18.107828 -46.858763   14.472713
2419  24.187393 -10.319058 -10.755027  52.008991 -17.819643 -46.606998   14.632855 -10.697908 -10.917172  51.610229 -18.275431 -46.833917   14.566300
2420  24.197391 -10.440159 -10.735392  51.926555 -17.988317 -46.582507   14.726166 -10.818205 -10.896397  51.527762 -18.443357 -46.809226   14.660469
2421  24.207390 -10.561373 -10.715274  51.843552 -18.157324 -46.558169   14.820068 -10.938607 -10.875142  51.444734 -18.611603 -46.784689   14.755218
2422  24.217389 -10.682699 -10.694670  51.759982 -18.326657 -46.533985   14.914559 -11.059113 -10.853408  51.361146 -18.780161 -46.760308   14.850543
2423  24.227388 -10.804130 -10.673581  51.675845 -18.496312 -46.509957   15.009638 -11.179716 -10.831191  51.276999 -18.949028 -46.736084   14.946442
2424  24.237387 -10.925665 -10.652003  51.591141 -18.666283 -46.486086   15.105301 -11.300415 -10.808493  51.192292 -19.118197 -46.712018   15.042914
2425  24.247386 -11.047297 -10.629936  51.505871 -18.836565 -46.462373   15.201548 -11.421204 -10.785311  51.107028 -19.287663 -46.688111   15.139955
2426  24.257385 -11.169024 -10.607379  51.420035 -19.007151 -46.438820   15.298375 -11.542080 -10.761645  51.021206 -19.457420 -46.664365   15.237564
2427  24.267384 -11.290842 -10.584330  51.333634 -19.178036 -46.415428   15.395781 -11.663038 -10.737494  50.934828 -19.627462 -46.640781   15.335736
2428  24.277383 -11.412745 -10.560789  51.246669 -19.349215 -46.392197   15.493762 -11.784075 -10.712856  50.847895 -19.797784 -46.617359   15.434470
2429  24.287382 -11.534730 -10.536753  51.159140 -19.520680 -46.369130   15.592317 -11.905185 -10.687731  50.760406 -19.968379 -46.594101   15.533763
2430  24.297381 -11.656793 -10.512222  51.071048 -19.692427 -46.346227   15.691442 -12.026365 -10.662117  50.672364 -20.139240 -46.571008   15.633613
2431  24.307380 -11.778929 -10.487195  50.982393 -19.864449 -46.323490   15.791135 -12.147610 -10.636014  50.583769 -20.310361 -46.548082   15.734015
2432  24.317379 -11.901133 -10.461671  50.893178 -20.036739 -46.300920   15.891393 -12.268914 -10.609419  50.494621 -20.481737 -46.525324   15.834968
2433  24.327377 -12.023402 -10.435649  50.803403 -20.209292 -46.278518   15.992212 -12.390275 -10.582333  50.404922 -20.653360 -46.502735   15.936468
2434  24.337376 -12.145731 -10.409128  50.713068 -20.382101 -46.256285   16.093590 -12.511686 -10.554753  50.314673 -20.825223 -46.480316   16.038512
2435  24.347375 -12.268115 -10.382107  50.622176 -20.555159 -46.234223   16.195524 -12.633144 -10.526680  50.223875 -20.997321 -46.458069   16.141098
2436  24.357374 -12.390550 -10.354586  50.530728 -20.728460 -46.212332   16.298010 -12.754644 -10.498112  50.132529 -21.169647 -46.435995   16.244222
2437  24.367373 -12.513031 -10.326564  50.438724 -20.901997 -46.190613   16.401045 -12.876181 -10.469049  50.040636 -21.342194 -46.414094   16.347880
2438  24.377372 -12.635553 -10.298041  50.346168 -21.075764 -46.169069   16.504625 -12.997752 -10.439490  49.948199 -21.514956 -46.392368   16.452069
2439  24.387371 -12.758112 -10.269015  50.253059 -21.249753 -46.147700   16.608747 -13.119351 -10.409435  49.855219 -21.687926 -46.370818   16.556786
2440  24.397370 -12.880703 -10.239486  50.159400 -21.423958 -46.126506   16.713407 -13.240974 -10.378885  49.761698 -21.861097 -46.349445   16.662027
2441  24.407369 -13.003321 -10.209455  50.065192 -21.598371 -46.105490   16.818601 -13.362616 -10.347839  49.667638 -22.034463 -46.328249   16.767787
2442  24.417368 -13.125961 -10.178920  49.970438 -21.772986 -46.084652   16.924326 -13.484274 -10.316296  49.573041 -22.208018 -46.307232   16.874063
2443  24.427367 -13.248619 -10.147881  49.875139 -21.947795 -46.063993   17.030576 -13.605942 -10.284258  49.477910 -22.381753 -46.286393   16.980850
2444  24.437366 -13.371289 -10.116339  49.779298 -22.122791 -46.043514   17.137349 -13.727615 -10.251724  49.382246 -22.555663 -46.265736   17.088144
2445  24.447364 -13.493967 -10.084292  49.682916 -22.297966 -46.023217   17.244640 -13.849290 -10.218694  49.286052 -22.729738 -46.245259   17.195942
2446  24.457363 -13.616647 -10.051741  49.585996 -22.473314 -46.003102   17.352445 -13.970960 -10.185169  49.189330 -22.903973 -46.224964   17.304237
2447  24.467362 -13.739325 -10.018686  49.488539 -22.648826 -45.983170   17.460759 -14.092620 -10.151149  49.092084 -23.078360 -46.204852   17.413026
2448  24.477361 -13.861994  -9.985127  49.390549 -22.824495 -45.963423   17.569577 -14.214266 -10.116633  48.994314 -23.252890 -46.184924   17.522305
2449  24.487360 -13.984652  -9.951064  49.292028 -23.000314 -45.943860   17.678896 -14.335892 -10.081622  48.896025 -23.427556 -46.165182   17.632068
2450  24.497359 -14.107291  -9.916497  49.192978 -23.176274 -45.924484   17.788710 -14.457492 -10.046115  48.797217 -23.602349 -46.145625   17.742310
2451  24.507358 -14.229907  -9.881427  49.093402 -23.352368 -45.905295   17.899015 -14.579062 -10.010113  48.697895 -23.777261 -46.126255   17.853027
2452  24.517357 -14.352495  -9.845853  48.993302 -23.528588 -45.886294   18.009805 -14.700596  -9.973617  48.598060 -23.952286 -46.107073   17.964213
2453  24.527356 -14.475049  -9.809776  48.892683 -23.704926 -45.867482   18.121076 -14.822088  -9.936625  48.497716 -24.127413 -46.088081   18.075865
2454  24.537355 -14.597564  -9.773198  48.791545 -23.881374 -45.848859   18.232823 -14.943533  -9.899140  48.396865 -24.302636 -46.069278   18.187976
2455  24.547354 -14.720036  -9.736117  48.689893 -24.057923 -45.830428   18.345040 -15.064927  -9.861160  48.295510 -24.477947 -46.050665   18.300542
2456  24.557353 -14.842458  -9.698535  48.587730 -24.234567 -45.812187   18.457723 -15.186264  -9.822688  48.193654 -24.653337 -46.032244   18.413557
2457  24.567352 -14.964825  -9.660452  48.485058 -24.411296 -45.794139   18.570865 -15.307539  -9.783724  48.091300 -24.828800 -46.014015   18.527017
2458  24.577350 -15.087132  -9.621870  48.381882 -24.588102 -45.776283   18.684461 -15.428747  -9.744268  47.988453 -25.004326 -45.995978   18.640916
2459  24.587349 -15.209373  -9.582789  48.278204 -24.764978 -45.758621   18.798506 -15.549883  -9.704323  47.885114 -25.179910 -45.978135   18.755248
2460  24.597348 -15.331544  -9.543210  48.174027 -24.941914 -45.741154   18.912994 -15.670943  -9.663888  47.781288 -25.355542 -45.960485   18.870008
2461  24.607347 -15.453638  -9.503133  48.069356 -25.118902 -45.723882   19.027920 -15.791920  -9.622966  47.676979 -25.531215 -45.943030   18.985191
2462  24.617346 -15.575650  -9.462561  47.964194 -25.295933 -45.706805   19.143276 -15.912811  -9.581557  47.572189 -25.706921 -45.925770   19.100790
2463  24.627345 -15.697575  -9.421494  47.858545 -25.473000 -45.689925   19.259059 -16.033610  -9.539664  47.466924 -25.882652 -45.908704   19.216800
2464  24.637344 -15.819407  -9.379933  47.752411 -25.650094 -45.673243   19.375261 -16.154311  -9.497286  47.361186 -26.058399 -45.891835   19.333214
2465  24.647343 -15.941140  -9.337879  47.645799 -25.827205 -45.656758   19.491876 -16.274909  -9.454427  47.254980 -26.234153 -45.875162   19.450027
2466  24.657342 -16.062770  -9.295335  47.538710 -26.004326 -45.640471   19.608898 -16.395398  -9.411086  47.148309 -26.409907 -45.858687   19.567232
2467  24.667341 -16.184291  -9.252300  47.431150 -26.181447 -45.624383   19.726322 -16.515773  -9.367266  47.041179 -26.585650 -45.842409   19.684822
2468  24.677340 -16.305696  -9.208778  47.323122 -26.358561 -45.608495   19.844140 -16.636028  -9.322968  46.933593 -26.761373 -45.826329   19.802792
2469  24.687339 -16.426981  -9.164769  47.214631 -26.535657 -45.592807   19.962346 -16.756158  -9.278193  46.825555 -26.937069 -45.810448   19.921134
2470  24.697338 -16.548140  -9.120275  47.105681 -26.712728 -45.577319   20.080934 -16.876155  -9.232943  46.717070 -27.112727 -45.794766   20.039842
2471  24.707336 -16.669168  -9.075297  46.996276 -26.889764 -45.562032   20.199896 -16.996016  -9.187220  46.608142 -27.288338 -45.779284   20.158909
2472  24.717335 -16.790058  -9.029838  46.886420 -27.066756 -45.546947   20.319228 -17.115733  -9.141025  46.498775 -27.463894 -45.764003   20.278329
2473  24.727334 -16.910806  -8.983900  46.776119 -27.243697 -45.532063   20.438921 -17.235302  -9.094361  46.388974 -27.639386 -45.748923   20.398095
2474  24.737333 -17.031405  -8.937483  46.665377 -27.420576 -45.517382   20.558968 -17.354718  -9.047228  46.278743 -27.814805 -45.734044   20.518201
2475  24.747332 -17.151851  -8.890591  46.554198 -27.597384 -45.502903   20.679364 -17.473974  -8.999629  46.168087 -27.990143 -45.719366   20.638639
2476  24.757331 -17.272137  -8.843225  46.442588 -27.774114 -45.488628   20.800101 -17.593067  -8.951566  46.057011 -28.165391 -45.704890   20.759404
2477  24.767330 -17.392259  -8.795387  46.330551 -27.950755 -45.474555   20.921172 -17.711991  -8.903042  45.945518 -28.340542 -45.690616   20.880488
2478  24.777329 -17.512210  -8.747080  46.218091 -28.127300 -45.460686   21.042569 -17.830740  -8.854058  45.833615 -28.515588 -45.676544   21.001886
2479  24.787328 -17.631985  -8.698306  46.105215 -28.303738 -45.447021   21.164287 -17.949311  -8.804617  45.721304 -28.690519 -45.662674   21.123590
2480  24.797327 -17.751578  -8.649067  45.991927 -28.480061 -45.433560   21.286316 -18.067697  -8.754722  45.608593 -28.865327 -45.649006   21.245593
2481  24.807326 -17.870984  -8.599366  45.878231 -28.656259 -45.420303   21.408651 -18.185895  -8.704375  45.495485 -29.040005 -45.635541   21.367888
2482  24.817325 -17.990198  -8.549205  45.764135 -28.832325 -45.407251   21.531284 -18.303898  -8.653578  45.381986 -29.214544 -45.622278   21.490468
2483  24.827324 -18.109213  -8.498587  45.649641 -29.008248 -45.394403   21.654208 -18.421701  -8.602335  45.268101 -29.388934 -45.609217   21.613326
2484  24.837322 -18.228025  -8.447514  45.534757 -29.184020 -45.381760   21.777414 -18.539299  -8.550647  45.153836 -29.563166 -45.596360   21.736454
2485  24.847321 -18.346628  -8.395989  45.419487 -29.359631 -45.369321   21.900896 -18.656686  -8.498518  45.039196 -29.737232 -45.583705   21.859845
2486  24.857320 -18.465017  -8.344015  45.303836 -29.535073 -45.357088   22.024646 -18.773857  -8.445951  44.924186 -29.911122 -45.571253   21.983490
2487  24.867319 -18.583185  -8.291595  45.187811 -29.710337 -45.345060   22.148656 -18.890805  -8.392948  44.808812 -30.084826 -45.559003   22.107382
2488  24.877318 -18.701129  -8.238731  45.071416 -29.885413 -45.333236   22.272919 -19.007526  -8.339512  44.693080 -30.258336 -45.546957   22.231513
2489  24.887317 -18.818841  -8.185426  44.954658 -30.060292 -45.321618   22.397427 -19.124014  -8.285646  44.576996 -30.431642 -45.535114   22.355876
2490  24.897316 -18.936318  -8.131684  44.837542 -30.234967 -45.310204   22.522172 -19.240262  -8.231352  44.460565 -30.604735 -45.523474   22.480462
2491  24.907315 -19.053553  -8.077508  44.720074 -30.409426 -45.298995   22.647146 -19.356267  -8.176635  44.343792 -30.777605 -45.512036   22.605264
2492  24.917314 -19.170541  -8.022900  44.602260 -30.583663 -45.287991   22.772342 -19.472022  -8.121497  44.226684 -30.950245 -45.500802   22.730274
2493  24.927313 -19.287277  -7.967865  44.484105 -30.757667 -45.277192   22.897752 -19.587523  -8.065942  44.109245 -31.122646 -45.489770   22.855485
2494  24.937312 -19.403756  -7.912404  44.365615 -30.931430 -45.266597   23.023368 -19.702765  -8.009971  43.991483 -31.294799 -45.478941   22.980889
2495  24.947311 -19.519973  -7.856522  44.246797 -31.104943 -45.256206   23.149181 -19.817743  -7.953589  43.873401 -31.466698 -45.468315   23.106479
2496  24.957310 -19.635922  -7.800223  44.127656 -31.278197 -45.246020   23.275185 -19.932453  -7.896799  43.755006 -31.638332 -45.457890   23.232248
2497  24.967308 -19.751598  -7.743508  44.008199 -31.451183 -45.236037   23.401370 -20.046889  -7.839604  43.636304 -31.809696 -45.447667   23.358188
2498  24.977307 -19.866996  -7.686382  43.888431 -31.623893 -45.226258   23.527729 -20.161049  -7.782008  43.517300 -31.980780 -45.437645   23.484291
2499  24.987306 -19.982112  -7.628849  43.768358 -31.796318 -45.216682   23.654254 -20.274926  -7.724014  43.398001 -32.151578 -45.427824   23.610551
2500  24.997305 -20.096939  -7.570913  43.647988 -31.968449 -45.207309   23.780937 -20.388517  -7.665626  43.278411 -32.322080 -45.418204   23.736959
2501  25.007304 -20.211473  -7.512575  43.527325 -32.140277 -45.198138   23.907769 -20.501816  -7.606847  43.158538 -32.492278 -45.408783   23.863507
2502  25.017303 -20.325710  -7.453842  43.406377 -32.311794 -45.189170   24.034743 -20.614820  -7.547682  43.038388 -32.662165 -45.399563   23.990188
2503  25.027302 -20.439643  -7.394716  43.285150 -32.482992 -45.180404   24.161851 -20.727521  -7.488134  42.917966 -32.831731 -45.390542   24.116994
2504  25.037301 -20.553269  -7.335201  43.163649 -32.653861 -45.171839   24.289084 -20.839917  -7.428208  42.797280 -33.000967 -45.381719   24.243915
2505  25.047300 -20.666583  -7.275301  43.041881 -32.824393 -45.163475   24.416434 -20.952002  -7.367906  42.676335 -33.169866 -45.373095   24.370943
2506  25.057299 -20.779579  -7.215020  42.919853 -32.994581 -45.155311   24.543893 -21.063770  -7.307233  42.555139 -33.338417 -45.364669   24.498071
2507  25.067298 -20.892253  -7.154362  42.797572 -33.164415 -45.147348   24.671452 -21.175217  -7.246193  42.433698 -33.506613 -45.356441   24.625290
2508  25.077297 -21.004600  -7.093331  42.675042 -33.333887 -45.139584   24.799105 -21.286339  -7.184790  42.312018 -33.674445 -45.348409   24.752592
2509  25.087296 -21.116617  -7.031931  42.552272 -33.502990 -45.132018   24.926842 -21.397129  -7.123028  42.190106 -33.841905 -45.340574   24.879967
2510  25.097294 -21.228297  -6.970166  42.429267 -33.671714 -45.124651   25.054655 -21.507585  -7.060910  42.067968 -34.008984 -45.332935   25.007410
2511  25.107293 -21.339637  -6.908041  42.306035 -33.840053 -45.117482   25.182537 -21.617701  -6.998442  41.945610 -34.175675 -45.325491   25.134911
2512  25.117292 -21.450632  -6.845559  42.182580 -34.007997 -45.110509   25.310479 -21.727473  -6.935627  41.823039 -34.341971 -45.318242   25.262462
2513  25.127291 -21.561279  -6.782726  42.058911 -34.175539 -45.103733   25.438472 -21.836898  -6.872468  41.700261 -34.507864 -45.311187   25.390058
2514  25.137290 -21.671571  -6.719544  41.935034 -34.342671 -45.097152   25.566509 -21.945972  -6.808971  41.577281 -34.673347 -45.304325   25.517689
2515  25.147289 -21.781506  -6.656019  41.810954 -34.509385 -45.090766   25.694582 -22.054691  -6.745139  41.454107 -34.838413 -45.297656   25.645349
2516  25.157288 -21.891079  -6.592155  41.686680 -34.675674 -45.084574   25.822683 -22.163051  -6.680976  41.330743 -35.003056 -45.291178   25.773030
2517  25.167287 -22.000286  -6.527956  41.562217 -34.841529 -45.078576   25.950803 -22.271048  -6.616487  41.207196 -35.167268 -45.284891   25.900725
2518  25.177286 -22.109123  -6.463427  41.437572 -35.006944 -45.072770   26.078934 -22.378680  -6.551675  41.083473 -35.331044 -45.278795   26.028425
2519  25.187285 -22.217585  -6.398572  41.312752 -35.171911 -45.067156   26.207068 -22.485942  -6.486546  40.959580 -35.494375 -45.272887   26.156125
2520  25.197284 -22.325669  -6.333396  41.187763 -35.336422 -45.061732   26.335198 -22.592831  -6.421104  40.835523 -35.657255 -45.267168   26.283815
2521  25.207283 -22.433371  -6.267903  41.062613 -35.500470 -45.056499   26.463315 -22.699342  -6.355353  40.711309 -35.819676 -45.261636   26.411487
2522  25.217281 -22.540688  -6.202098  40.937306 -35.664049 -45.051455   26.591411 -22.805472  -6.289298  40.586945 -35.981631 -45.256291   26.539135
2523  25.227280 -22.647614  -6.135986  40.811851 -35.827150 -45.046598   26.719479 -22.911217  -6.222943  40.462437 -36.143114 -45.251131   26.666749
2524  25.237279 -22.754147  -6.069570  40.686254 -35.989766 -45.041930   26.847510 -23.016573  -6.156293  40.337792 -36.304115 -45.246157   26.794321
2525  25.247278 -22.860284  -6.002856  40.560521 -36.151892 -45.037447   26.975497 -23.121536  -6.089354  40.213017 -36.464629 -45.241365   26.921843
2526  25.257277 -22.966019  -5.935849  40.434660 -36.313520 -45.033150   27.103432 -23.226102  -6.022128  40.088119 -36.624648 -45.236757   27.049307
2527  25.267276 -23.071351  -5.868552  40.308676 -36.474643 -45.029036   27.231306 -23.330268  -5.954623  39.963104 -36.784164 -45.232331   27.176706
2528  25.277275 -23.176275  -5.800972  40.182576 -36.635254 -45.025107   27.359113 -23.434030  -5.886841  39.837980 -36.943172 -45.228085   27.304032
2529  25.287274 -23.280789  -5.733112  40.056367 -36.795348 -45.021359   27.486844 -23.537386  -5.818787  39.712751 -37.101666 -45.224019   27.431276
2530  25.297273 -23.384888  -5.664977  39.930056 -36.954917 -45.017792   27.614492 -23.640331  -5.750466  39.587425 -37.259638 -45.220132   27.558432
2531  25.307272 -23.488570  -5.596572  39.803649 -37.113956 -45.014405   27.742049 -23.742864  -5.681883  39.462007 -37.417083 -45.216423   27.685493
2532  25.317271 -23.591832  -5.527902  39.677152 -37.272457 -45.011198   27.869508 -23.844980  -5.613042  39.336504 -37.573995 -45.212890   27.812452
2533  25.327270 -23.694671  -5.458972  39.550572 -37.430416 -45.008168   27.996861 -23.946679  -5.543947  39.210921 -37.730370 -45.209533   27.939302
2534  25.337269 -23.797083  -5.389786  39.423916 -37.587826 -45.005314   28.124100 -24.047957  -5.474603  39.085266 -37.886202 -45.206351   28.066036
2535  25.347267 -23.899066  -5.320349  39.297189 -37.744680 -45.002636   28.251219 -24.148811  -5.405014  38.959542 -38.041486 -45.203341   28.192647
2536  25.357266 -24.000617  -5.250666  39.170400 -37.900974 -45.000132   28.378209 -24.249240  -5.335186  38.833757 -38.196217 -45.200504   28.319130
2537  25.367265 -24.101733  -5.180743  39.043553 -38.056702 -44.997802   28.505064 -24.349241  -5.265122  38.707917 -38.350389 -45.197838   28.445476
2538  25.377264 -24.202411  -5.110583  38.916655 -38.211857 -44.995643   28.631777 -24.448812  -5.194827  38.582028 -38.503997 -45.195341   28.571680
2539  25.387263 -24.302650  -5.040192  38.789713 -38.366436 -44.993654   28.758339 -24.547949  -5.124307  38.456095 -38.657037 -45.193013   28.697734
2540  25.397262 -24.402446  -4.969574  38.662733 -38.520431 -44.991835   28.884745 -24.646651  -5.053566  38.330126 -38.809503 -45.190851   28.823630
2541  25.407261 -24.501797  -4.898734  38.535722 -38.673838 -44.990184   29.010986 -24.744915  -4.982608  38.204127 -38.961389 -45.188856   28.949363
2542  25.417260 -24.600701  -4.827678  38.408684 -38.826653 -44.988700   29.137056 -24.842738  -4.911440  38.078103 -39.112689 -45.187025   29.074923
2543  25.427259 -24.699156  -4.756410  38.281628 -38.978869 -44.987381   29.262949 -24.940119  -4.840065  37.952063 -39.263400 -45.185358   29.200306
2544  25.437258 -24.797158  -4.684935  38.154559 -39.130482 -44.986226   29.388657 -25.037054  -4.768489  37.826011 -39.413515 -45.183852   29.325502
2545  25.447257 -24.894707  -4.613258  38.027482 -39.281487 -44.985233   29.514173 -25.133541  -4.696717  37.699955 -39.563029 -45.182507   29.450506
2546  25.457256 -24.991800  -4.541383  37.900405 -39.431880 -44.984402   29.639491 -25.229578  -4.624753  37.573899 -39.711938 -45.181321   29.575310
2547  25.467255 -25.088435  -4.469316  37.773333 -39.581657 -44.983732   29.764605 -25.325164  -4.552602  37.447851 -39.860237 -45.180294   29.699908
2548  25.477253 -25.184610  -4.397061  37.646273 -39.730811 -44.983219   29.889506 -25.420296  -4.480269  37.321817 -40.007921 -45.179423   29.824294
2549  25.487252 -25.280324  -4.324623  37.519230 -39.879341 -44.982864   30.014190 -25.514973  -4.407759  37.195800 -40.154988 -45.178707   29.948461
2550  25.497251 -25.375574  -4.252008  37.392210 -40.027241 -44.982665   30.138650 -25.609192  -4.335076  37.069809 -40.301433 -45.178145   30.072404
2551  25.507250 -25.470360  -4.179219  37.265219 -40.174507 -44.982620   30.262879 -25.702954  -4.262223  36.943846 -40.447252 -45.177736   30.196117
2552  25.517249 -25.564679  -4.106262  37.138263 -40.321135 -44.982729   30.386872 -25.796257  -4.189207  36.817919 -40.592443 -45.177478   30.319595
2553  25.527248 -25.658530  -4.033141  37.011348 -40.467122 -44.982988   30.510621 -25.889098  -4.116031  36.692032 -40.737001 -45.177371   30.442832
2554  25.537247 -25.751912  -3.959861  36.884479 -40.612464 -44.983398   30.634122 -25.981479  -4.042700  36.566190 -40.880925 -45.177411   30.565822
2555  25.547246 -25.844824  -3.886428  36.757662 -40.757157 -44.983957   30.757367 -26.073396  -3.969218  36.440399 -41.024211 -45.177599   30.688560
2556  25.557245 -25.937263  -3.812845  36.630904 -40.901198 -44.984662   30.880352 -26.164850  -3.895589  36.314664 -41.166856 -45.177932   30.811041
2557  25.567244 -26.029230  -3.739117  36.504208 -41.044584 -44.985514   31.003070 -26.255839  -3.821819  36.188991 -41.308857 -45.178410   30.933258
2558  25.577243 -26.120723  -3.665250  36.377582 -41.187311 -44.986509   31.125516 -26.346362  -3.747912  36.063384 -41.450210 -45.179030   31.055207
2559  25.587242 -26.211740  -3.591247  36.251029 -41.329377 -44.987647   31.247683 -26.436419  -3.673873  35.937850 -41.590913 -45.179792   31.176881
2560  25.597241 -26.302282  -3.517114  36.124557 -41.470778 -44.988927   31.369567 -26.526007  -3.599707  35.812394 -41.730962 -45.180693   31.298276
2561  25.607239 -26.392346  -3.442855  35.998169 -41.611512 -44.990346   31.491162 -26.615127  -3.525417  35.687021 -41.870354 -45.181733   31.419384
2562  25.617238 -26.481933  -3.368475  35.871872 -41.751576 -44.991903   31.612463 -26.703776  -3.451010  35.561737 -42.009087 -45.182909   31.540200
2563  25.627237 -26.571042  -3.293978  35.745671 -41.890967 -44.993597   31.733464 -26.791955  -3.376489  35.436548 -42.147158 -45.184220   31.660720
2564  25.637236 -26.659672  -3.219369  35.619570 -42.029684 -44.995426   31.854160 -26.879662  -3.301859  35.311458 -42.284563 -45.185665   31.780937
2565  25.647235 -26.747822  -3.144652  35.493575 -42.167723 -44.997389   31.974546 -26.966897  -3.227125  35.186473 -42.421300 -45.187242   31.900847
2566  25.657234 -26.835492  -3.069833  35.367691 -42.305083 -44.999483   32.094618 -27.053660  -3.152291  35.061598 -42.557368 -45.188949   32.020444
2567  25.667233 -26.922682  -2.994914  35.241922 -42.441761 -45.001708   32.214369 -27.139949  -3.077362  34.936837 -42.692763 -45.190786   32.139724
2568  25.677232 -27.009391  -2.919902  35.116275 -42.577755 -45.004062   32.333796 -27.225765  -3.002341  34.812195 -42.827485 -45.192751   32.258683
2569  25.687231 -27.095620  -2.844800  34.990753 -42.713064 -45.006544   32.452894 -27.311107  -2.927233  34.687677 -42.961532 -45.194841   32.377315
2570  25.697230 -27.181367  -2.769613  34.865361 -42.847687 -45.009151   32.571658 -27.395976  -2.852042  34.563286 -43.094902 -45.197057   32.495618
2571  25.707229 -27.266633  -2.694344  34.740104 -42.981620 -45.011883   32.690083 -27.480372  -2.776771  34.439027 -43.227594 -45.199395   32.613586
2572  25.717228 -27.351418  -2.619000  34.614987 -43.114863 -45.014737   32.808166 -27.564294  -2.701425  34.314904 -43.359608 -45.201856   32.731217
2573  25.727227 -27.435722  -2.543583  34.490014 -43.247415 -45.017712   32.925901 -27.647743  -2.626008  34.190922 -43.490941 -45.204437   32.848506
2574  25.737225 -27.519545  -2.468097  34.365190 -43.379274 -45.020807   33.043285 -27.730720  -2.550524  34.067085 -43.621594 -45.207136   32.965450
2575  25.747224 -27.602887  -2.392548  34.240518 -43.510439 -45.024020   33.160314 -27.813224  -2.474976  33.943396 -43.751565 -45.209953   33.082043
2576  25.757223 -27.685748  -2.316940  34.116005 -43.640909 -45.027350   33.276982 -27.895256  -2.399370  33.819860 -43.880853 -45.212886   33.198284
2577  25.767222 -27.768129  -2.241276  33.991653 -43.770683 -45.030794   33.393288 -27.976816  -2.323709  33.696481 -44.009457 -45.215933   33.314167
2578  25.777221 -27.850031  -2.165560  33.867466 -43.899761 -45.034352   33.509226 -28.057904  -2.247997  33.573264 -44.137377 -45.219093   33.429688
2579  25.787220 -27.931452  -2.089798  33.743450 -44.028141 -45.038022   33.624793 -28.138521  -2.172238  33.450213 -44.264611 -45.222363   33.544844
2580  25.797219 -28.012395  -2.013991  33.619608 -44.155824 -45.041801   33.739985 -28.218667  -2.096437  33.327333 -44.391159 -45.225743   33.659631
2581  25.807218 -28.092860  -1.938146  33.495945 -44.282808 -45.045690   33.854799 -28.298342  -2.020598  33.204626 -44.517020 -45.229231   33.774045
2582  25.817217 -28.172847  -1.862266  33.372463 -44.409093 -45.049685   33.969232 -28.377548  -1.944725  33.082098 -44.642193 -45.232825   33.888082
2583  25.827216 -28.252356  -1.786354  33.249167 -44.534680 -45.053786   34.083279 -28.456284  -1.868821  32.959752 -44.766677 -45.236524   34.001739
2584  25.837215 -28.331390  -1.710414  33.126060 -44.659567 -45.057991   34.196938 -28.534552  -1.792891  32.837593 -44.890474 -45.240327   34.115013
2585  25.847214 -28.409949  -1.634451  33.003147 -44.783756 -45.062299   34.310206 -28.612351  -1.716938  32.715623 -45.013582 -45.244231   34.227899
2586  25.857213 -28.488033  -1.558467  32.880431 -44.907245 -45.066707   34.423079 -28.689684  -1.640966  32.593846 -45.136001 -45.248235   34.340397
2587  25.867211 -28.565643  -1.482468  32.757916 -45.030036 -45.071215   34.535554 -28.766550  -1.564978  32.472266 -45.257733 -45.252338   34.452501
2588  25.877210 -28.642781  -1.406456  32.635604 -45.152128 -45.075821   34.647630 -28.842952  -1.488979  32.350886 -45.378776 -45.256538   34.564212
2589  25.887209 -28.719448  -1.330435  32.513500 -45.273522 -45.080522   34.759302 -28.918889  -1.412970  32.229708 -45.499133 -45.260835   34.675524
2590  25.897208 -28.795644  -1.254409  32.391606 -45.394219 -45.085319   34.870568 -28.994364  -1.336955  32.108736 -45.618802 -45.265226   34.786438
2591  25.907207 -28.871372  -1.178382  32.269926 -45.514218 -45.090209   34.981426 -29.069377  -1.260939  31.987973 -45.737787 -45.269710   34.896949
2592  25.917206 -28.946631  -1.102356  32.148464 -45.633521 -45.095190   35.091873 -29.143930  -1.184923  31.867421 -45.856086 -45.274285   35.007057
2593  25.927205 -29.021424  -1.026335  32.027221 -45.752128 -45.100262   35.201907 -29.218024  -1.108912  31.747083 -45.973701 -45.278951   35.116758
2594  25.937204 -29.095752  -0.950324  31.906202 -45.870041 -45.105422   35.311525 -29.291661  -1.032908  31.626963 -46.090633 -45.283705   35.226051
2595  25.947203 -29.169617  -0.874324  31.785409 -45.987260 -45.110670   35.420725 -29.364841  -0.956916  31.507064 -46.206883 -45.288547   35.334934
2596  25.957202 -29.243019  -0.798340  31.664845 -46.103786 -45.116003   35.529506 -29.437567  -0.880938  31.387387 -46.322452 -45.293474   35.443403
2597  25.967201 -29.315960  -0.722374  31.544513 -46.219621 -45.121420   35.637865 -29.509840  -0.804977  31.267937 -46.437340 -45.298486   35.551458
2598  25.977200 -29.388442  -0.646431  31.424415 -46.334765 -45.126920   35.745799 -29.581660  -0.729038  31.148716 -46.551550 -45.303580   35.659095
2599  25.987198 -29.460467  -0.570513  31.304555 -46.449221 -45.132502   35.853309 -29.653031  -0.653123  31.029726 -46.665082 -45.308755   35.766314
2600  25.997197 -29.532035  -0.494622  31.184934 -46.562989 -45.138163   35.960390 -29.723953  -0.577235  30.910972 -46.777936 -45.314010   35.873111
2601  26.007196 -29.603150  -0.418764  31.065556 -46.676070 -45.143902   36.067043 -29.794427  -0.501379  30.792455 -46.890116 -45.319344   35.979485
2602  26.017195 -29.673812  -0.342939  30.946423 -46.788468 -45.149719   36.173265 -29.864457  -0.425556  30.674177 -47.001621 -45.324754   36.085435
2603  26.027194 -29.744023  -0.267152  30.827537 -46.900183 -45.155611   36.279055 -29.934042  -0.349770  30.556142 -47.112454 -45.330239   36.190958
2604  26.037193 -29.813786  -0.191406  30.708900 -47.011216 -45.161576   36.384411 -30.003185  -0.274024  30.438351 -47.222616 -45.335798   36.296054
2605  26.047192 -29.883101  -0.115703  30.590515 -47.121570 -45.167615   36.489333 -30.071889  -0.198321  30.320807 -47.332109 -45.341430   36.400721
2606  26.057191 -29.951972  -0.040045  30.472383 -47.231248 -45.173725   36.593818 -30.140153  -0.122662  30.203511 -47.440934 -45.347134   36.504958
2607  26.067190 -30.020399   0.035563  30.354508 -47.340249 -45.179904   36.697866 -30.207982  -0.047051  30.086466 -47.549094 -45.352907   36.608764
2608  26.077189 -30.088386   0.111120  30.236890 -47.448578 -45.186152   36.801476 -30.275375   0.028510  29.969673 -47.656591 -45.358749   36.712139
2609  26.087188 -30.155933   0.186622  30.119532 -47.556235 -45.192467   36.904647 -30.342336   0.104018  29.853133 -47.763427 -45.364659   36.815081
2610  26.097187 -30.223044   0.262068  30.002436 -47.663224 -45.198847   37.007378 -30.408867   0.179470  29.736850 -47.869605 -45.370634   36.917590
2611  26.107186 -30.289719   0.337453  29.885603 -47.769546 -45.205292   37.109668 -30.474969   0.254866  29.620824 -47.975125 -45.376675   37.019665
2612  26.117184 -30.355962   0.412777  29.769036 -47.875203 -45.211800   37.211516 -30.540645   0.330201  29.505056 -48.079992 -45.382779   37.121305
2613  26.127183 -30.421775   0.488036  29.652735 -47.980199 -45.218369   37.312921 -30.605897   0.405474  29.389549 -48.184206 -45.388945   37.222510
2614  26.137182 -30.487159   0.563228  29.536703 -48.084535 -45.224999   37.413884 -30.670727   0.480682  29.274305 -48.287772 -45.395172   37.323280
2615  26.147181 -30.552118   0.638351  29.420941 -48.188215 -45.231687   37.514404 -30.735138   0.555822  29.159324 -48.390690 -45.401458   37.423613
2616  26.157180 -30.616652   0.713401  29.305450 -48.291240 -45.238433   37.614480 -30.799130   0.630893  29.044608 -48.492964 -45.407803   37.523509
2617  26.167179 -30.680766   0.788378  29.190232 -48.393614 -45.245236   37.714111 -30.862708   0.705891  28.930159 -48.594597 -45.414204   37.622968
2618  26.177178 -30.744460   0.863278  29.075288 -48.495338 -45.252093   37.813299 -30.925873   0.780814  28.815979 -48.695590 -45.420661   37.721990
2619  26.187177 -30.807737   0.938099  28.960620 -48.596417 -45.259005   37.912041 -30.988627   0.855661  28.702068 -48.795946 -45.427173   37.820572
2620  26.197176 -30.870601   1.012840  28.846228 -48.696853 -45.265969   38.010340 -31.050973   0.930428  28.588428 -48.895669 -45.433737   37.918717
2621  26.207175 -30.933052   1.087498  28.732114 -48.796648 -45.272984   38.108193 -31.112913   1.005114  28.475061 -48.994760 -45.440353   38.016423
2622  26.217174 -30.995094   1.162071  28.618279 -48.895806 -45.280049   38.205602 -31.174450   1.079717  28.361967 -49.093223 -45.447019   38.113690
2623  26.227173 -31.056729   1.236557  28.504724 -48.994329 -45.287163   38.302566 -31.235585   1.154234  28.249147 -49.191061 -45.453735   38.210518
2624  26.237172 -31.117960   1.310954  28.391449 -49.092221 -45.294325   38.399085 -31.296321   1.228664  28.136603 -49.288276 -45.460499   38.306908
2625  26.247170 -31.178789   1.385260  28.278456 -49.189485 -45.301533   38.495161 -31.356661   1.303005  28.024334 -49.384871 -45.467310   38.402860
2626  26.257169 -31.239218   1.459473  28.165746 -49.286124 -45.308787   38.590793 -31.416607   1.377256  27.912343 -49.480850 -45.474167   38.498374
2627  26.267168 -31.299251   1.533592  28.053319 -49.382142 -45.316084   38.685981 -31.476162   1.451414  27.800629 -49.576215 -45.481069   38.593451
2628  26.277167 -31.358890   1.607614  27.941176 -49.477540 -45.323425   38.780726 -31.535327   1.525477  27.689193 -49.670970 -45.488015   38.688091
2629  26.287166 -31.418137   1.681539  27.829317 -49.572323 -45.330807   38.875028 -31.594106   1.599446  27.578035 -49.765119 -45.495003   38.782294
2630  26.297165 -31.476995   1.755363  27.717743 -49.666495 -45.338230   38.968889 -31.652501   1.673316  27.467157 -49.858663 -45.502033   38.876062
2631  26.307164 -31.535467   1.829086  27.606456 -49.760058 -45.345692   39.062307 -31.710515   1.747089  27.356558 -49.951607 -45.509103   38.969395
2632  26.317163 -31.593555   1.902706  27.495454 -49.853015 -45.353193   39.155286 -31.768150   1.820760  27.246240 -50.043953 -45.516213   39.062294
2633  26.327162 -31.651263   1.976222  27.384739 -49.945372 -45.360731   39.247824 -31.825409   1.894330  27.136202 -50.135707 -45.523361   39.154759
2634  26.337161 -31.708592   2.049631  27.274312 -50.037129 -45.368305   39.339923 -31.882294   1.967796  27.026445 -50.226870 -45.530546   39.246790
2635  26.347160 -31.765545   2.122933  27.164171 -50.128293 -45.375915   39.431584 -31.938809   2.041156  26.916969 -50.317446 -45.537768   39.338390
2636  26.357159 -31.822126   2.196126  27.054318 -50.218865 -45.383558   39.522807 -31.994956   2.114410  26.807775 -50.407439 -45.545024   39.429558
2637  26.367158 -31.878337   2.269209  26.944753 -50.308849 -45.391235   39.613593 -32.050738   2.187556  26.698864 -50.496853 -45.552314   39.520295
2638  26.377156 -31.934180   2.342180  26.835475 -50.398250 -45.398943   39.703945 -32.106157   2.260592  26.590235 -50.585690 -45.559637   39.610603
2639  26.387155 -31.989659   2.415038  26.726486 -50.487070 -45.406683   39.793862 -32.161217   2.333518  26.481888 -50.673955 -45.566992   39.700482
2640  26.397154 -32.044776   2.487781  26.617785 -50.575314 -45.414453   39.883345 -32.215919   2.406331  26.373824 -50.761650 -45.574378   39.789933
2641  26.407153 -32.099533   2.560410  26.509372 -50.662985 -45.422252   39.972397 -32.270267   2.479030  26.266043 -50.848780 -45.581793   39.878957
2642  26.417152 -32.153935   2.632922  26.401247 -50.750087 -45.430078   40.061017 -32.324263   2.551615  26.158545 -50.935349 -45.589238   39.967556
2643  26.427151 -32.207983   2.705316  26.293410 -50.836624 -45.437932   40.149208 -32.377910   2.624085  26.051329 -51.021358 -45.596710   40.055730
2644  26.437150 -32.261681   2.777591  26.185860 -50.922599 -45.445812   40.236971 -32.431211   2.696438  25.944396 -51.106813 -45.604210   40.143481
2645  26.447149 -32.315030   2.849746  26.078599 -51.008017 -45.453718   40.324307 -32.484167   2.768673  25.837745 -51.191717 -45.611735   40.230811
2646  26.457148 -32.368035   2.921781  25.971624 -51.092881 -45.461647   40.411217 -32.536782   2.840790  25.731376 -51.276074 -45.619287   40.317720
2647  26.467147 -32.420697   2.993694  25.864937 -51.177194 -45.469600   40.497703 -32.589059   2.912787  25.625289 -51.359887 -45.626862   40.404210
2648  26.477146 -32.473020   3.065484  25.758537 -51.260962 -45.477576   40.583767 -32.641000   2.984664  25.519484 -51.443160 -45.634462   40.490283
2649  26.487145 -32.525007   3.137150  25.652423 -51.344187 -45.485573   40.669409 -32.692609   3.056420  25.413960 -51.525896 -45.642084   40.575940
2650  26.497144 -32.576659   3.208692  25.546595 -51.426874 -45.493590   40.754632 -32.743886   3.128054  25.308716 -51.608101 -45.649728   40.661183
2651  26.507142 -32.627981   3.280109  25.441053 -51.509026 -45.501628   40.839437 -32.794837   3.199566  25.203752 -51.689777 -45.657393   40.746013
2652  26.517141 -32.678974   3.351400  25.335796 -51.590648 -45.509685   40.923827 -32.845463   3.270954  25.099069 -51.770928 -45.665078   40.830432
2653  26.527140 -32.729643   3.422564  25.230824 -51.671743 -45.517760   41.007801 -32.895768   3.342217  24.994665 -51.851559 -45.672783   40.914442
2654  26.537139 -32.779989   3.493600  25.126136 -51.752316 -45.525852   41.091363 -32.945753   3.413355  24.890539 -51.931674 -45.680506   40.998043
2655  26.547138 -32.830015   3.564509  25.021731 -51.832370 -45.533961   41.174514 -32.995423   3.484368  24.786692 -52.011276 -45.688247   41.081239
2656  26.557137 -32.879724   3.635289  24.917609 -51.911910 -45.542086   41.257255 -33.044779   3.555254  24.683122 -52.090370 -45.696005   41.164030
2657  26.567136 -32.929120   3.705939  24.813769 -51.990939 -45.550225   41.339590 -33.093826   3.626012  24.579830 -52.168959 -45.703778   41.246419
2658  26.577135 -32.978204   3.776459  24.710210 -52.069462 -45.558379   41.421519 -33.142564   3.696643  24.476814 -52.247047 -45.711567   41.328407
2659  26.587134 -33.026980   3.846849  24.606932 -52.147481 -45.566547   41.503044 -33.190998   3.767146  24.374074 -52.324638 -45.719371   41.409995
2660  26.597133 -33.075451   3.917109  24.503934 -52.225003 -45.574727   41.584168 -33.239130   3.837519  24.271610 -52.401737 -45.727188   41.491187
2661  26.607132 -33.123619   3.987236  24.401215 -52.302029 -45.582919   41.664891 -33.286963   3.907764  24.169419 -52.478346 -45.735018   41.571983
2662  26.617131 -33.171487   4.057232  24.298775 -52.378565 -45.591123   41.745218 -33.334498   3.977878  24.067502 -52.554470 -45.742861   41.652385
2663  26.627130 -33.219058   4.127096  24.196611 -52.454615 -45.599337   41.825148 -33.381740   4.047863  23.965858 -52.630112 -45.750715   41.732396
2664  26.637128 -33.266334   4.196828  24.094724 -52.530182 -45.607561   41.904685 -33.428690   4.117717  23.864486 -52.705277 -45.758581   41.812018
2665  26.647127 -33.313320   4.266426  23.993113 -52.605271 -45.615795   41.983831 -33.475351   4.187440  23.763385 -52.779967 -45.766457   41.891252
2666  26.657126 -33.360016   4.335891  23.891776 -52.679885 -45.624037   42.062587 -33.521726   4.257032  23.662553 -52.854188 -45.774343   41.970100
2667  26.667125 -33.406427   4.405223  23.790713 -52.754029 -45.632287   42.140955 -33.567818   4.326493  23.561991 -52.927943 -45.782238   42.048565
2668  26.677124 -33.452555   4.474422  23.689922 -52.827707 -45.640544   42.218939 -33.613629   4.395823  23.461697 -53.001235 -45.790142   42.126648
2669  26.687123 -33.498402   4.543486  23.589402 -52.900922 -45.648808   42.296539 -33.659162   4.465021  23.361670 -53.074070 -45.798053   42.204353
2670  26.697122 -33.543972   4.612416  23.489153 -52.973679 -45.657078   42.373759 -33.704421   4.534087  23.261908 -53.146450 -45.805972   42.281680
2671  26.707121 -33.589267   4.681213  23.389174 -53.045982 -45.665354   42.450600 -33.749406   4.603021  23.162412 -53.218381 -45.813898   42.358633
2672  26.717120 -33.634290   4.749874  23.289462 -53.117834 -45.673634   42.527065 -33.794123   4.671823  23.063179 -53.289866 -45.821829   42.435213
2673  26.727119 -33.679043   4.818402  23.190017 -53.189240 -45.681919   42.603156 -33.838572   4.740492  22.964209 -53.360909 -45.829766   42.511423
2674  26.737118 -33.723530   4.886795  23.090838 -53.260204 -45.690207   42.678874 -33.882758   4.809029  22.865500 -53.431514 -45.837708   42.587264
2675  26.747117 -33.767753   4.955053  22.991923 -53.330730 -45.698498   42.754224 -33.926682   4.877434  22.767051 -53.501686 -45.845655   42.662740
2676  26.757115 -33.811715   5.023177  22.893272 -53.400822 -45.706792   42.829206 -33.970348   4.945706  22.668862 -53.571428 -45.853604   42.737852
2677  26.767114 -33.855418   5.091167  22.794883 -53.470483 -45.715089   42.903823 -34.013758   5.013845  22.570930 -53.640744 -45.861558   42.812603
2678  26.777113 -33.898865   5.159022  22.696755 -53.539719 -45.723386   42.978077 -34.056914   5.081852  22.473255 -53.709637 -45.869513   42.886994
2679  26.787112 -33.942060   5.226742  22.598886 -53.608531 -45.731685   43.051971 -34.099820   5.149725  22.375835 -53.778113 -45.877471   42.961029
2680  26.797111 -33.985003   5.294329  22.501275 -53.676926 -45.739984   43.125507 -34.142477   5.217467  22.278670 -53.846174 -45.885431   43.034709
2681  26.807110 -34.027699   5.361780  22.403922 -53.744906 -45.748284   43.198688 -34.184889   5.285076  22.181757 -53.913825 -45.893391   43.108037
2682  26.817109 -34.070150   5.429098  22.306823 -53.812476 -45.756583   43.271516 -34.227057   5.352552  22.085096 -53.981068 -45.901353   43.181014
2683  26.827108 -34.112358   5.496282  22.209979 -53.879640 -45.764881   43.343993 -34.268985   5.419896  21.988686 -54.047908 -45.909314   43.253644
2684  26.837107 -34.154326   5.563332  22.113387 -53.946400 -45.773177   43.416122 -34.310674   5.487109  21.892525 -54.114349 -45.917276   43.325927
2685  26.847106 -34.196057   5.630249  22.017047 -54.012763 -45.781472   43.487904 -34.352128   5.554189  21.796611 -54.180393 -45.925237   43.397868
2686  26.857105 -34.237552   5.697032  21.920957 -54.078730 -45.789765   43.559344 -34.393348   5.621138  21.700944 -54.246046 -45.933197   43.469468
2687  26.867104 -34.278816   5.763682  21.825115 -54.144306 -45.798055   43.630442 -34.434338   5.687955  21.605522 -54.311311 -45.941155   43.540730
2688  26.877103 -34.319850   5.830200  21.729520 -54.209496 -45.806342   43.701202 -34.475100   5.754642  21.510343 -54.376192 -45.949112   43.611656
2689  26.887101 -34.360656   5.896584  21.634170 -54.274302 -45.814625   43.771626 -34.515636   5.821197  21.415406 -54.440692 -45.957067   43.682248
2690  26.897100 -34.401238   5.962837  21.539065 -54.338729 -45.822904   43.841716 -34.555949   5.887622  21.320710 -54.504816 -45.965018   43.752509
2691  26.907099 -34.441598   6.028957  21.444202 -54.402780 -45.831179   43.911475 -34.596041   5.953917  21.226252 -54.568568 -45.972967   43.822442
2692  26.917098 -34.481738   6.094946  21.349580 -54.466460 -45.839450   43.980905 -34.635916   6.020081  21.132032 -54.631951 -45.980912   43.892049
2693  26.927097 -34.521661   6.160804  21.255198 -54.529772 -45.847715   44.050009 -34.675576   6.086117  21.038048 -54.694969 -45.988853   43.961333
2694  26.937096 -34.561370   6.226530  21.161053 -54.592719 -45.855975   44.118790 -34.715022   6.152022  20.944298 -54.757626 -45.996790   44.030295
2695  26.947095 -34.600866   6.292126  21.067145 -54.655306 -45.864230   44.187249 -34.754259   6.217799  20.850781 -54.819926 -46.004722   44.098939
2696  26.957094 -34.640152   6.357593  20.973472 -54.717537 -45.872478   44.255389 -34.793287   6.283448  20.757495 -54.881873 -46.012650   44.167266
2697  26.967093 -34.679231   6.422929  20.880032 -54.779414 -45.880720   44.323213 -34.832110   6.348968  20.664439 -54.943469 -46.020571   44.235280
2698  26.977092 -34.718105   6.488136  20.786823 -54.840943 -45.888955   44.390724 -34.870729   6.414360  20.571612 -55.004719 -46.028488   44.302983
2699  26.987091 -34.756776   6.553215  20.693845 -54.902125 -45.897183   44.457923 -34.909147   6.479625  20.479012 -55.065626 -46.036398   44.370376
2700  26.997090 -34.795247   6.618165  20.601095 -54.962966 -45.905404   44.524813 -34.947366   6.544763  20.386636 -55.126193 -46.044302   44.437463
2701  27.007089 -34.833520   6.682987  20.508572 -55.023468 -45.913617   44.591398 -34.985389   6.609775  20.294485 -55.186424 -46.052200   44.504245
2702  27.017087 -34.871598   6.747682  20.416274 -55.083636 -45.921822   44.657678 -35.023217   6.674661  20.202557 -55.246322 -46.060090   44.570725
2703  27.027086 -34.909482   6.812251  20.324200 -55.143472 -45.930019   44.723657 -35.060853   6.739421  20.110849 -55.305892 -46.067974   44.636906
2704  27.037085 -34.947175   6.876693  20.232348 -55.202981 -45.938207   44.789338 -35.098299   6.804056  20.019360 -55.365135 -46.075850   44.702790
2705  27.047084 -34.984680   6.941009  20.140716 -55.262167 -45.946387   44.854722 -35.135557   6.868567  19.928089 -55.424056 -46.083719   44.768379
2706  27.057083 -35.021998   7.005200  20.049303 -55.321031 -45.954557   44.919813 -35.172630   6.932954  19.837035 -55.482659 -46.091580   44.833676
2707  27.067082 -35.059133   7.069267  19.958107 -55.379579 -45.962719   44.984612 -35.209520   6.997217  19.746194 -55.540947 -46.099433   44.898683
2708  27.077081 -35.096085   7.133210  19.867127 -55.437814 -45.970871   45.049123 -35.246229   7.061358  19.655566 -55.598923 -46.107277   44.963404
2709  27.087080 -35.132858   7.197029  19.776360 -55.495738 -45.979013   45.113347 -35.282759   7.125377  19.565149 -55.656591 -46.115113   45.027840
2710  27.097079 -35.169453   7.260726  19.685805 -55.553356 -45.987145   45.177288 -35.319113   7.189274  19.474941 -55.713955 -46.122940   45.091994
2711  27.107078 -35.205873   7.324300  19.595461 -55.610671 -45.995267   45.240947 -35.355293   7.253050  19.384940 -55.771018 -46.130758   45.155868
2712  27.117077 -35.242119   7.387753  19.505325 -55.667687 -46.003379   45.304327 -35.391301   7.316706  19.295146 -55.827783 -46.138566   45.219466
2713  27.127076 -35.278195   7.451085  19.415397 -55.724406 -46.011480   45.367432 -35.427140   7.380243  19.205555 -55.884255 -46.146365   45.282789
2714  27.137075 -35.314102   7.514296  19.325673 -55.780832 -46.019570   45.430262 -35.462811   7.443660  19.116167 -55.940436 -46.154155   45.345840
2715  27.147073 -35.349842   7.577388  19.236154 -55.836969 -46.027650   45.492821 -35.498316   7.506959  19.026980 -55.996329 -46.161934   45.408621
2716  27.157072 -35.385417   7.640362  19.146836 -55.892819 -46.035718   45.555111 -35.533658   7.570141  18.937993 -56.051939 -46.169703   45.471135
2717  27.167071 -35.420830   7.703216  19.057719 -55.948387 -46.043775   45.617134 -35.568839   7.633205  18.849203 -56.107267 -46.177462   45.533384
2718  27.177070 -35.456083   7.765954  18.968800 -56.003674 -46.051820   45.678894 -35.603860   7.696152  18.760609 -56.162317 -46.185211   45.595370
2719  27.187069 -35.491177   7.828574  18.880078 -56.058686 -46.059854   45.740391 -35.638723   7.758984  18.672209 -56.217092 -46.192949   45.657095
2720  27.197068 -35.526114   7.891079  18.791552 -56.113424 -46.067876   45.801630 -35.673431   7.821700  18.584003 -56.271595 -46.200676   45.718563
2721  27.207067 -35.560897   7.953468  18.703219 -56.167892 -46.075886   45.862612 -35.707985   7.884302  18.495988 -56.325829 -46.208392   45.779775
2722  27.217066 -35.595528   8.015742  18.615078 -56.222094 -46.083884   45.923340 -35.742387   7.946790  18.408163 -56.379798 -46.216097   45.840733
2723  27.227065 -35.630008   8.077903  18.527127 -56.276031 -46.091870   45.983815 -35.776639   8.009165  18.320527 -56.433504 -46.223791   45.901440
2724  27.237064 -35.664339   8.139950  18.439364 -56.329709 -46.099844   46.044041 -35.810743   8.071427  18.233076 -56.486950 -46.231474   45.961899
2725  27.247063 -35.698524   8.201884  18.351789 -56.383128 -46.107805   46.104020 -35.844701   8.133578  18.145810 -56.540140 -46.239146   46.022111
2726  27.257062 -35.732565   8.263707  18.264398 -56.436294 -46.115753   46.163755 -35.878515   8.195618  18.058728 -56.593077 -46.246805   46.082080
2727  27.267061 -35.766462   8.325419  18.177190 -56.489208 -46.123689   46.223246 -35.912187   8.257548  17.971826 -56.645764 -46.254454   46.141807
2728  27.277059 -35.800219   8.387021  18.090165 -56.541874 -46.131612   46.282498 -35.945719   8.319368  17.885104 -56.698204 -46.262090   46.201295
2729  27.287058 -35.833837   8.448513  18.003319 -56.594294 -46.139522   46.341513 -35.979113   8.381080  17.798559 -56.750400 -46.269714   46.260547
2730  27.297057 -35.867318   8.509897  17.916652 -56.646473 -46.147419   46.400291 -36.012370   8.442685  17.712191 -56.802355 -46.277327   46.319564
2731  27.307056 -35.900663   8.571173  17.830161 -56.698412 -46.155303   46.458837 -36.045493   8.504182  17.625996 -56.854073 -46.284927   46.378350
2732  27.317055 -35.933875   8.632342  17.743845 -56.750114 -46.163174   46.517153 -36.078484   8.565574  17.539975 -56.905555 -46.292515   46.436906
2733  27.327054 -35.966955   8.693404  17.657702 -56.801583 -46.171031   46.575240 -36.111344   8.626860  17.454124 -56.956806 -46.300091   46.495235
2734  27.337053 -35.999905   8.754361  17.571731 -56.852822 -46.178876   46.633101 -36.144074   8.688041  17.368443 -57.007828 -46.307655   46.553339
2735  27.347052 -36.032727   8.815214  17.485930 -56.903833 -46.186706   46.690738 -36.176678   8.749118  17.282929 -57.058623 -46.315206   46.611220
2736  27.357051 -36.065422   8.875962  17.400297 -56.954619 -46.194524   46.748154 -36.209155   8.810092  17.197582 -57.109194 -46.322744   46.668881
2737  27.367050 -36.097993   8.936607  17.314831 -57.005183 -46.202328   46.805350 -36.241509   8.870964  17.112399 -57.159545 -46.330270   46.726323
2738  27.377049 -36.130441   8.997151  17.229529 -57.055527 -46.210118   46.862330 -36.273740   8.931734  17.027380 -57.209677 -46.337783   46.783548
2739  27.387048 -36.162768   9.057592  17.144391 -57.105655 -46.217895   46.919095 -36.305850   8.992403  16.942522 -57.259593 -46.345284   46.840560
2740  27.397047 -36.194975   9.117933  17.059415 -57.155570 -46.225658   46.975648 -36.337841   9.052972  16.857824 -57.309296 -46.352772   46.897359
2741  27.407045 -36.227064   9.178175  16.974598 -57.205273 -46.233407   47.031990 -36.369714   9.113442  16.773285 -57.358788 -46.360247   46.953948
2742  27.417044 -36.259036   9.238317  16.889939 -57.254768 -46.241143   47.088124 -36.401472   9.173813  16.688902 -57.408073 -46.367710   47.010330
2743  27.427043 -36.290894   9.298361  16.805437 -57.304057 -46.248865   47.144053 -36.433115   9.234087  16.604674 -57.457153 -46.375159   47.066506
2744  27.437042 -36.322639   9.358308  16.721091 -57.353143 -46.256573   47.199778 -36.464645   9.294264  16.520600 -57.506030 -46.382596   47.122479
2745  27.447041 -36.354273   9.418159  16.636897 -57.402029 -46.264267   47.255302 -36.496064   9.354344  16.436678 -57.554707 -46.390020   47.178251
2746  27.457040 -36.385796   9.477914  16.552855 -57.450717 -46.271948   47.310626 -36.527374   9.414330  16.352906 -57.603188 -46.397431   47.233824
2747  27.467039 -36.417212   9.537574  16.468963 -57.499210 -46.279614   47.365753 -36.558576   9.474222  16.269282 -57.651474 -46.404829   47.289201
2748  27.477038 -36.448520   9.597140  16.385220 -57.547510 -46.287267   47.420686 -36.589672   9.534020  16.185804 -57.699569 -46.412214   47.344383
2749  27.487037 -36.479724   9.656613  16.301624 -57.595620 -46.294906   47.475425 -36.620663   9.593726  16.102472 -57.747474 -46.419586   47.399373
2750  27.497036 -36.510823   9.715994  16.218173 -57.643542 -46.302531   47.529974 -36.651551   9.653341  16.019282 -57.795193 -46.426945   47.454173
2751  27.507035 -36.541820   9.775284  16.134865 -57.691280 -46.310142   47.584334 -36.682338   9.712865  15.936235 -57.842728 -46.434291   47.508786
2752  27.517034 -36.572717   9.834483  16.051700 -57.738834 -46.317739   47.638508 -36.713025   9.772298  15.853328 -57.890081 -46.441624   47.563212
2753  27.527032 -36.603514   9.893592  15.968675 -57.786208 -46.325323   47.692497 -36.743613   9.831643  15.770559 -57.937255 -46.448944   47.617454
2754  27.537031 -36.634213   9.952613  15.885789 -57.833404 -46.332892   47.746304 -36.774103   9.890899  15.687928 -57.984251 -46.456251   47.671514
2755  27.547030 -36.664816  10.011545  15.803040 -57.880425 -46.340448   47.799930 -36.804498   9.950068  15.605433 -58.031073 -46.463545   47.725395
2756  27.557029 -36.695324  10.070391  15.720427 -57.927273 -46.347990   47.853379 -36.834798  10.009150  15.523072 -58.077723 -46.470826   47.779097
2757  27.567028 -36.725739  10.129150  15.637948 -57.973949 -46.355518   47.906650 -36.865005  10.068146  15.440844 -58.124202 -46.478094   47.832623
2758  27.577027 -36.756061  10.187824  15.555602 -58.020458 -46.363033   47.959748 -36.895120  10.127057  15.358747 -58.170513 -46.485349   47.885974
2759  27.587026 -36.786292  10.246413  15.473387 -58.066800 -46.370533   48.012673 -36.925144  10.185883  15.276781 -58.216658 -46.492591   47.939154
2760  27.597025 -36.816434  10.304918  15.391302 -58.112978 -46.378020   48.065428 -36.955079  10.244626  15.194942 -58.262640 -46.499821   47.992162
2761  27.607024 -36.846488  10.363341  15.309344 -58.158995 -46.385493   48.118015 -36.984926  10.303286  15.113231 -58.308460 -46.507037   48.045003
2762  27.617023 -36.876455  10.421682  15.227513 -58.204852 -46.392953   48.170435 -37.014686  10.361864  15.031645 -58.354121 -46.514241   48.097677
2763  27.627022 -36.906336  10.479941  15.145807 -58.250552 -46.400399   48.222691 -37.044361  10.420361  14.950183 -58.399625 -46.521431   48.150186
2764  27.637021 -36.936133  10.538120  15.064224 -58.296097 -46.407831   48.274785 -37.073952  10.478779  14.868842 -58.444974 -46.528610   48.202533
2765  27.647020 -36.965847  10.596220  14.982763 -58.341489 -46.415250   48.326717 -37.103461  10.537117  14.787623 -58.490171 -46.535775   48.254719
2766  27.657018 -36.995480  10.654241  14.901422 -58.386730 -46.422655   48.378491 -37.132888  10.595377  14.706522 -58.535219 -46.542928   48.306748
2767  27.667017 -37.025032  10.712184  14.820201 -58.431823 -46.430047   48.430109 -37.162236  10.653560  14.625538 -58.580118 -46.550068   48.358619
2768  27.677016 -37.054505  10.770051  14.739097 -58.476769 -46.437425   48.481571 -37.191505  10.711666  14.544671 -58.624872 -46.557195   48.410336
2769  27.687015 -37.083901  10.827841  14.658109 -58.521571 -46.444791   48.532880 -37.220697  10.769697  14.463918 -58.669482 -46.564310   48.461900
2770  27.697014 -37.113219  10.885557  14.577235 -58.566230 -46.452142   48.584038 -37.249812  10.827653  14.383277 -58.713950 -46.571412   48.513314
2771  27.707013 -37.142462  10.943198  14.496474 -58.610749 -46.459481   48.635047 -37.278852  10.885535  14.302748 -58.758279 -46.578502   48.564578
2772  27.717012 -37.171630  11.000765  14.415825 -58.655130 -46.466806   48.685908 -37.307819  10.943344  14.222330 -58.802470 -46.585580   48.615694
2773  27.727011 -37.200726  11.058260  14.335286 -58.699374 -46.474119   48.736623 -37.336713  11.001080  14.142020 -58.846525 -46.592645   48.666665
2774  27.737010 -37.229749  11.115683  14.254856 -58.743484 -46.481418   48.787194 -37.365535  11.058745  14.061818 -58.890447 -46.599698   48.717492
2775  27.747009 -37.258702  11.173035  14.174533 -58.787462 -46.488704   48.837623 -37.394287  11.116339  13.981722 -58.934236 -46.606739   48.768176
2776  27.757008 -37.287585  11.230317  14.094316 -58.831309 -46.495978   48.887911 -37.422969  11.173862  13.901731 -58.977895 -46.613767   48.818720
2777  27.767007 -37.316399  11.287529  14.014203 -58.875027 -46.503238   48.938061 -37.451582  11.231317  13.821843 -59.021426 -46.620784   48.869125
2778  27.777006 -37.345145  11.344674  13.934193 -58.918619 -46.510486   48.988074 -37.480128  11.288703  13.742058 -59.064829 -46.627788   48.919392
2779  27.787004 -37.373826  11.401750  13.854285 -58.962085 -46.517721   49.037951 -37.508608  11.346021  13.662374 -59.108108 -46.634780   48.969524
2780  27.797003 -37.402441  11.458760  13.774477 -59.005429 -46.524943   49.087695 -37.537022  11.403272  13.582788 -59.151265 -46.641761   49.019521
2781  27.807002 -37.430991  11.515703  13.694767 -59.048652 -46.532153   49.137307 -37.565373  11.460458  13.503301 -59.194300 -46.648730   49.069387
2782  27.817001 -37.459479  11.572582  13.615156 -59.091755 -46.539351   49.186789 -37.593660  11.517578  13.423910 -59.237216 -46.655686   49.119122
2783  27.827000 -37.487904  11.629396  13.535640 -59.134740 -46.546536   49.236142 -37.621886  11.574634  13.344615 -59.280015 -46.662632   49.168728
2784  27.836999 -37.516268  11.686147  13.456219 -59.177610 -46.553708   49.285368 -37.650051  11.631627  13.265412 -59.322699 -46.669565   49.218208
2785  27.846998 -37.544572  11.742835  13.376891 -59.220366 -46.560869   49.334469 -37.678156  11.688558  13.186302 -59.365269 -46.676488   49.267562
2786  27.856997 -37.572816  11.799462  13.297656 -59.263009 -46.568017   49.383447 -37.706202  11.745427  13.107282 -59.407727 -46.683398   49.316793
2787  27.866996 -37.601003  11.856027  13.218511 -59.305542 -46.575153   49.432302 -37.734191  11.802235  13.028352 -59.450075 -46.690298   49.365902
2788  27.876995 -37.629132  11.912532  13.139455 -59.347966 -46.582278   49.481037 -37.762123  11.858983  12.949510 -59.492315 -46.697186   49.414890
2789  27.886994 -37.657205  11.968978  13.060488 -59.390282 -46.589390   49.529653 -37.789999  11.915672  12.870755 -59.534449 -46.704063   49.463760
2790  27.896993 -37.685223  12.025365  12.981607 -59.432493 -46.596491   49.578152 -37.817820  11.972303  12.792085 -59.576477 -46.710929   49.512512
2791  27.906992 -37.713187  12.081694  12.902812 -59.474600 -46.603580   49.626535 -37.845588  12.028876  12.713499 -59.618402 -46.717784   49.561149
2792  27.916990 -37.741097  12.137966  12.824100 -59.516605 -46.610657   49.674804 -37.873302  12.085392  12.634997 -59.660225 -46.724628   49.609671
2793  27.926989 -37.768955  12.194182  12.745472 -59.558509 -46.617723   49.722961 -37.900964  12.141852  12.556576 -59.701948 -46.731461   49.658080
2794  27.936988 -37.796761  12.250343  12.666925 -59.600313 -46.624777   49.771006 -37.928575  12.198256  12.478237 -59.743571 -46.738284   49.706378
2795  27.946987 -37.824517  12.306449  12.588459 -59.642020 -46.631820   49.818942 -37.956136  12.254605  12.399977 -59.785097 -46.745096   49.754566
2796  27.956986 -37.852222  12.362501  12.510071 -59.683631 -46.638852   49.866769 -37.983646  12.310901  12.321795 -59.826527 -46.751897   49.802645
2797  27.966985 -37.879879  12.418500  12.431762 -59.725148 -46.645873   49.914490 -38.011108  12.367143  12.243691 -59.867862 -46.758687   49.850617
2798  27.976984 -37.907488  12.474447  12.353528 -59.766572 -46.652882   49.962106 -38.038522  12.423333  12.165662 -59.909105 -46.765468   49.898483
2799  27.986983 -37.935050  12.530343  12.275371 -59.807903 -46.659881   50.009618 -38.065889  12.479471  12.087708 -59.950256 -46.772238   49.946245
2800  27.996982 -37.962565  12.586187  12.197287 -59.849145 -46.666869   50.057027 -38.093210  12.535559  12.009828 -59.991317 -46.778998   49.993904
2801  28.006981 -37.990035  12.641982  12.119276 -59.890299 -46.673846   50.104336 -38.120485  12.591596  11.932019 -60.032290 -46.785747   50.041462
2802  28.016980 -38.017460  12.697728  12.041337 -59.931365 -46.680813   50.151545 -38.147717  12.647585  11.854281 -60.073176 -46.792487   50.088921
2803  28.026979 -38.044842  12.753425  11.963468 -59.972346 -46.687769   50.198656 -38.174904  12.703525  11.776613 -60.113977 -46.799217   50.136281
2804  28.036978 -38.072180  12.809075  11.885669 -60.013242 -46.694714   50.245671 -38.202049  12.759418  11.699012 -60.154694 -46.805937   50.183544
2805  28.046976 -38.099476  12.864678  11.807937 -60.054055 -46.701649   50.292590 -38.229152  12.815264  11.621479 -60.195328 -46.812648   50.230712
2806  28.056975 -38.126731  12.920235  11.730272 -60.094787 -46.708574   50.339415 -38.256215  12.871064  11.544011 -60.235882 -46.819349   50.277786
2807  28.066974 -38.153945  12.975747  11.652674 -60.135439 -46.715489   50.386148 -38.283237  12.926819  11.466608 -60.276356 -46.826040   50.324767
2808  28.076973 -38.181119  13.031214  11.575139 -60.176012 -46.722394   50.432789 -38.310219  12.982529  11.389268 -60.316752 -46.832722   50.371657
2809  28.086972 -38.208253  13.086637  11.497668 -60.216508 -46.729289   50.479341 -38.337163  13.038196  11.311990 -60.357071 -46.839395   50.418457
2810  28.096971 -38.235350  13.142017  11.420260 -60.256927 -46.736174   50.525804 -38.364068  13.093820  11.234774 -60.397314 -46.846059   50.465168
2811  28.106970 -38.262408  13.197355  11.342912 -60.297271 -46.743050   50.572179 -38.390936  13.149401  11.157618 -60.437483 -46.852714   50.511792
2812  28.116969 -38.289430  13.252651  11.265624 -60.337542 -46.749916   50.618469 -38.417767  13.204940  11.080522 -60.477578 -46.859360   50.558328
2813  28.126968 -38.316415  13.307906  11.188395 -60.377741 -46.756772   50.664674 -38.444562  13.260439  11.003484 -60.517601 -46.865996   50.604780
2814  28.136967 -38.343365  13.363121  11.111224 -60.417869 -46.763619   50.710795 -38.471322  13.315896  10.926503 -60.557553 -46.872624   50.651147
2815  28.146966 -38.370280  13.418297  11.034110 -60.457927 -46.770457   50.756834 -38.498047  13.371315  10.849578 -60.597435 -46.879244   50.697432
2816  28.156965 -38.397161  13.473434  10.957051 -60.497916 -46.777286   50.802792 -38.524738  13.426694  10.772708 -60.637249 -46.885855   50.743635
2817  28.166964 -38.424008  13.528533  10.880046 -60.537838 -46.784106   50.848670 -38.551396  13.482035  10.695892 -60.676996 -46.892457   50.789757
2818  28.176962 -38.450823  13.583595  10.803095 -60.577694 -46.790917   50.894470 -38.578021  13.537338  10.619129 -60.716676 -46.899051   50.835801
2819  28.186961 -38.477605  13.638620  10.726196 -60.617485 -46.797719   50.940192 -38.604614  13.592605  10.542417 -60.756292 -46.905637   50.881767
2820  28.196960 -38.504356  13.693610  10.649349 -60.657213 -46.804512   50.985838 -38.631176  13.647836  10.465756 -60.795844 -46.912215   50.927656
2821  28.206959 -38.531076  13.748564  10.572551 -60.696877 -46.811297   51.031410 -38.657707  13.703032  10.389144 -60.835334 -46.918785   50.973470
2822  28.216958 -38.557766  13.803484  10.495803 -60.736481 -46.818073   51.076907 -38.684208  13.758194  10.312580 -60.874763 -46.925347   51.019210
2823  28.226957 -38.584426  13.858371  10.419102 -60.776024 -46.824841   51.122332 -38.710681  13.813321  10.236064 -60.914132 -46.931901   51.064877
2824  28.236956 -38.611057  13.913224  10.342449 -60.815507 -46.831601   51.167685 -38.737124  13.868416  10.159593 -60.953443 -46.938448   51.110473
2825  28.246955 -38.637660  13.968045  10.265841 -60.854933 -46.838352   51.212968 -38.763540  13.923479  10.083167 -60.992696 -46.944987   51.155998
2826  28.256954 -38.664235  14.022835  10.189279 -60.894302 -46.845096   51.258182 -38.789929  13.978510  10.006784 -61.031892 -46.951518   51.201453
2827  28.266953 -38.690783  14.077593  10.112760 -60.933614 -46.851831   51.303327 -38.816290  14.033511   9.930445 -61.071033 -46.958043   51.246841
2828  28.276952 -38.717305  14.132321  10.036284 -60.972872 -46.858559   51.348406 -38.842626  14.088481   9.854148 -61.110119 -46.964560   51.292161
2829  28.286951 -38.743800  14.187020   9.959850 -61.012076 -46.865279   51.393419 -38.868936  14.143421   9.777892 -61.149152 -46.971070   51.337415
2830  28.296949 -38.770270  14.241690   9.883457 -61.051228 -46.871992   51.438366 -38.895221  14.198332   9.701677 -61.188133 -46.977573   51.382603
2831  28.306948 -38.796716  14.296331   9.807104 -61.090327 -46.878697   51.483251 -38.921481  14.253215   9.625501 -61.227061 -46.984069   51.427727
2832  28.316947 -38.823137  14.350945   9.730790 -61.129376 -46.885395   51.528072 -38.947717  14.308069   9.549363 -61.265939 -46.990559   51.472788
2833  28.326946 -38.849534  14.405532   9.654514 -61.168375 -46.892086   51.572832 -38.973929  14.362897   9.473263 -61.304768 -46.997041   51.517786
2834  28.336945 -38.875909  14.460093   9.578275 -61.207326 -46.898769   51.617531 -39.000119  14.417697   9.397199 -61.343548 -47.003518   51.562724
2835  28.346944 -38.902260  14.514628   9.502072 -61.246229 -46.905446   51.662171 -39.026286  14.472472   9.321172 -61.382280 -47.009987   51.607601
2836  28.356943 -38.928590  14.569139   9.425904 -61.285085 -46.912115   51.706752 -39.052431  14.527222   9.245178 -61.420965 -47.016451   51.652419
2837  28.366942 -38.954898  14.623625   9.349771 -61.323895 -46.918778   51.751275 -39.078555  14.581947   9.169219 -61.459605 -47.022908   51.697179
2838  28.376941 -38.981185  14.678087   9.273670 -61.362660 -46.925435   51.795742 -39.104658  14.636648   9.093292 -61.498200 -47.029359   51.741882
2839  28.386940 -39.007451  14.732527   9.197602 -61.401382 -46.932084   51.840154 -39.130740  14.691327   9.017396 -61.536752 -47.035804   51.786529
2840  28.396939 -39.033697  14.786944   9.121565 -61.440060 -46.938728   51.884510 -39.156803  14.745982   8.941532 -61.575261 -47.042243   51.831121
2841  28.406938 -39.059924  14.841339   9.045558 -61.478697 -46.945365   51.928814 -39.182847  14.800616   8.865696 -61.613728 -47.048677   51.875659
2842  28.416937 -39.086132  14.895713   8.969581 -61.517292 -46.951996   51.973064 -39.208873  14.855230   8.789889 -61.652155 -47.055105   51.920144
2843  28.426935 -39.112322  14.950067   8.893633 -61.555847 -46.958621   52.017263 -39.234880  14.909822   8.714110 -61.690542 -47.061527   51.964578
2844  28.436934 -39.138493  15.004401   8.817712 -61.594363 -46.965239   52.061412 -39.260870  14.964395   8.638357 -61.728890 -47.067944   52.008961
2845  28.446933 -39.164647  15.058716   8.741819 -61.632840 -46.971852   52.105510 -39.286842  15.018949   8.562631 -61.767200 -47.074356   52.053293
2846  28.456932 -39.190783  15.113012   8.665951 -61.671279 -46.978460   52.149560 -39.312798  15.073484   8.486929 -61.805473 -47.080762   52.097577
2847  28.466931 -39.216903  15.167290   8.590108 -61.709682 -46.985061   52.193561 -39.338737  15.128001   8.411252 -61.843709 -47.087164   52.141812
2848  28.476930 -39.243007  15.221551   8.514290 -61.748048 -46.991657   52.237516 -39.364660  15.182500   8.335599 -61.881909 -47.093560   52.185999
2849  28.486929 -39.269095  15.275795   8.438495 -61.786380 -46.998248   52.281424 -39.390568  15.236982   8.259968 -61.920075 -47.099952   52.230140
2850  28.496928 -39.295167  15.330023   8.362722 -61.824677 -47.004834   52.325287 -39.416461  15.291448   8.184360 -61.958206 -47.106338   52.274235
2851  28.506927 -39.321225  15.384235   8.286971 -61.862941 -47.011414   52.369106 -39.442339  15.345897   8.108772 -61.996304 -47.112721   52.318285
2852  28.516926 -39.347268  15.438433   8.211241 -61.901172 -47.017989   52.412881 -39.468203  15.400332   8.033206 -62.034369 -47.119098   52.362291
2853  28.526925 -39.373298  15.492616   8.135530 -61.939371 -47.024560   52.456613 -39.494052  15.454751   7.957659 -62.072403 -47.125471   52.406253
2854  28.536924 -39.399314  15.546785   8.059839 -61.977539 -47.031125   52.500304 -39.519889  15.509157   7.882130 -62.110405 -47.131840   52.450173
2855  28.546923 -39.425316  15.600941   7.984166 -62.015677 -47.037686   52.543953 -39.545712  15.563548   7.806620 -62.148377 -47.138205   52.494051
2856  28.556921 -39.451306  15.655084   7.908511 -62.053785 -47.044242   52.587563 -39.571523  15.617927   7.731127 -62.186320 -47.144565   52.537889
2857  28.566920 -39.477283  15.709215   7.832872 -62.091864 -47.050794   52.631133 -39.597322  15.672294   7.655649 -62.224234 -47.150921   52.581686
2858  28.576919 -39.503249  15.763335   7.757249 -62.129915 -47.057341   52.674664 -39.623110  15.726649   7.580187 -62.262121 -47.157274   52.625445
2859  28.586918 -39.529203  15.817444   7.681642 -62.167939 -47.063884   52.718158 -39.648886  15.780993   7.504739 -62.299980 -47.163623   52.669166
2860  28.596917 -39.555146  15.871543   7.606048 -62.205936 -47.070423   52.761615 -39.674651  15.835327   7.429304 -62.337813 -47.169968   52.712850
2861  28.606916 -39.581077  15.925632   7.530468 -62.243907 -47.076958   52.805036 -39.700406  15.889652   7.353882 -62.375621 -47.176310   52.756497
2862  28.616915 -39.606999  15.979712   7.454901 -62.281853 -47.083489   52.848421 -39.726151  15.943967   7.278471 -62.413404 -47.182649   52.800109
2863  28.626914 -39.632911  16.033783   7.379345 -62.319774 -47.090016   52.891772 -39.751886  15.998273   7.203072 -62.451164 -47.188984   52.843686
2864  28.636913 -39.658812  16.087846   7.303801 -62.357672 -47.096540   52.935089 -39.777612  16.052571   7.127683 -62.488899 -47.195316   52.887229
2865  28.646912 -39.684705  16.141901   7.228267 -62.395547 -47.103060   52.978373 -39.803329  16.106862   7.052303 -62.526612 -47.201644   52.930739
2866  28.656911 -39.710588  16.195950   7.152742 -62.433399 -47.109576   53.021625 -39.829038  16.161145   6.976933 -62.564303 -47.207970   52.974216
2867  28.666910 -39.736463  16.249992   7.077227 -62.471229 -47.116089   53.064845 -39.854738  16.215422   6.901571 -62.601972 -47.214293   53.017660
2868  28.676909 -39.762330  16.304028   7.001720 -62.509039 -47.122599   53.108034 -39.880430  16.269692   6.826217 -62.639621 -47.220613   53.061073
2869  28.686907 -39.788189  16.358059   6.926220 -62.546827 -47.129105   53.151193 -39.906114  16.323956   6.750870 -62.677248 -47.226931   53.104456
2870  28.696906 -39.814040  16.412085   6.850726 -62.584596 -47.135609   53.194323 -39.931791  16.378216   6.675529 -62.714857 -47.233245   53.147808
2871  28.706905 -39.839884  16.466107   6.775239 -62.622346 -47.142109   53.237424 -39.957461  16.432470   6.600194 -62.752446 -47.239558   53.191132
2872  28.716904 -39.865721  16.520124   6.699757 -62.660077 -47.148607   53.280497 -39.983124  16.486720   6.524864 -62.790016 -47.245868   53.234426
2873  28.726903 -39.891552  16.574139   6.624279 -62.697791 -47.155102   53.323543 -40.008781  16.540967   6.449538 -62.827569 -47.252175   53.277693
2874  28.736902 -39.917376  16.628151   6.548805 -62.735487 -47.161594   53.366562 -40.034432  16.595211   6.374215 -62.865105 -47.258481   53.320932
2875  28.746901 -39.943195  16.682161   6.473334 -62.773166 -47.168084   53.409556 -40.060077  16.649452   6.298895 -62.902624 -47.264784   53.364145
2876  28.756900 -39.969008  16.736169   6.397865 -62.810829 -47.174571   53.452524 -40.085717  16.703691   6.223577 -62.940128 -47.271086   53.407333
2877  28.766899 -39.994815  16.790176   6.322398 -62.848477 -47.181057   53.495468 -40.111352  16.757929   6.148259 -62.977616 -47.277386   53.450495
2878  28.776898 -40.020618  16.844182   6.246932 -62.886110 -47.187540   53.538387 -40.136982  16.812167   6.072942 -63.015090 -47.283684   53.493633
2879  28.786897 -40.046416  16.898188   6.171466 -62.923728 -47.194020   53.581284 -40.162608  16.866404   5.997624 -63.052550 -47.289980   53.536748
2880  28.796896 -40.072209  16.952195   6.096000 -62.961333 -47.200499   53.624157 -40.188230  16.920641   5.922305 -63.089996 -47.296275   53.579840
2881  28.806895 -40.097998  17.006202   6.020533 -62.998924 -47.206976   53.667009 -40.213848  16.974880   5.846983 -63.127430 -47.302569   53.622910
2882  28.816893 -40.123784  17.060211   5.945064 -63.036503 -47.213451   53.709840 -40.239463  17.029119   5.771660 -63.164852 -47.308861   53.665958
2883  28.826892 -40.149566  17.114221   5.869592 -63.074070 -47.219925   53.752649 -40.265075  17.083361   5.696333 -63.202262 -47.315152   53.708985
2884  28.836891 -40.175345  17.168234   5.794117 -63.111625 -47.226397   53.795439 -40.290684  17.137604   5.621002 -63.239660 -47.321442   53.751991
2885  28.846890 -40.201121  17.222250   5.718639 -63.149169 -47.232867   53.838209 -40.316290  17.191850   5.545668 -63.277048 -47.327731   53.794978
2886  28.856889 -40.226894  17.276269   5.643156 -63.186702 -47.239337   53.880960 -40.341894  17.246099   5.470328 -63.314426 -47.334019   53.837945
2887  28.866888 -40.252665  17.330291   5.567669 -63.224226 -47.245805   53.923693 -40.367495  17.300351   5.394983 -63.351793 -47.340306   53.880893
2888  28.876887 -40.278433  17.384318   5.492175 -63.261740 -47.252271   53.966408 -40.393095  17.354607   5.319633 -63.389152 -47.346593   53.923823
2889  28.886886 -40.304200  17.438350   5.416675 -63.299245 -47.258737   54.009106 -40.418693  17.408867   5.244276 -63.426501 -47.352879   53.966735
2890  28.896885 -40.329965  17.492387   5.341169 -63.336742 -47.265202   54.051788 -40.444289  17.463132   5.168911 -63.463842 -47.359164   54.009629
2891  28.906884 -40.355729  17.546429   5.265654 -63.374231 -47.271665   54.094453 -40.469884  17.517402   5.093539 -63.501176 -47.365449   54.052507
2892  28.916883 -40.381491  17.600478   5.190132 -63.411712 -47.278129   54.137103 -40.495478  17.571678   5.018159 -63.538502 -47.371733   54.095369
2893  28.926882 -40.407253  17.654533   5.114600 -63.449187 -47.284591   54.179739 -40.521072  17.625960   4.942769 -63.575821 -47.378018   54.138216
2894  28.936881 -40.433014  17.708596   5.039060 -63.486654 -47.291053   54.222360 -40.546665  17.680249   4.867369 -63.613134 -47.384302   54.181048
2895  28.946879 -40.458775  17.762665   4.963509 -63.524116 -47.297514   54.264967 -40.572259  17.734545   4.791959 -63.650441 -47.390586   54.223865
2896  28.956878 -40.484535  17.816743   4.887948 -63.561573 -47.303975   54.307561 -40.597852  17.788850   4.716537 -63.687744 -47.396871   54.266670
2897  28.966877 -40.510296  17.870829   4.812375 -63.599024 -47.310436   54.350142 -40.623446  17.843162   4.641104 -63.725041 -47.403155   54.309461
2898  28.976876 -40.536057  17.924924   4.736791 -63.636471 -47.316897   54.392711 -40.649041  17.897483   4.565657 -63.762335 -47.409440   54.352239
2899  28.986875 -40.561819  17.979029   4.661194 -63.673913 -47.323358   54.435268 -40.674637  17.951814   4.490198 -63.799625 -47.415725   54.395006
2900  28.996874 -40.587581  18.033143   4.585584 -63.711352 -47.329818   54.477814 -40.700234  18.006154   4.414725 -63.836911 -47.422011   54.437762
2901  29.006873 -40.613345  18.087267   4.509961 -63.748788 -47.336279   54.520350 -40.725832  18.060504   4.339238 -63.874195 -47.428298   54.480506
2902  29.016872 -40.639109  18.141402   4.434324 -63.786220 -47.342740   54.562875 -40.751432  18.114865   4.263736 -63.911476 -47.434585   54.523240
2903  29.026871 -40.664875  18.195547   4.358672 -63.823651 -47.349201   54.605391 -40.777033  18.169236   4.188219 -63.948755 -47.440873   54.565964
2904  29.036870 -40.690643  18.249705   4.283005 -63.861079 -47.355663   54.647898 -40.802636  18.223619   4.112686 -63.986032 -47.447161   54.608678
2905  29.046869 -40.716413  18.303874   4.207322 -63.898506 -47.362126   54.690396 -40.828242  18.278013   4.037137 -64.023308 -47.453451   54.651382
2906  29.056868 -40.742184  18.358055   4.131622 -63.935931 -47.368588   54.732886 -40.853850  18.332418   3.961572 -64.060582 -47.459742   54.694078
2907  29.066866 -40.767958  18.412250   4.055906 -63.973356 -47.375052   54.775368 -40.879460  18.386836   3.885990 -64.097856 -47.466033   54.736766
2908  29.076865 -40.793735  18.466457   3.980172 -64.010781 -47.381516   54.817843 -40.905073  18.441267   3.810391 -64.135130 -47.472326   54.779445
2909  29.086864 -40.819514  18.520678   3.904421 -64.048205 -47.387982   54.860311 -40.930688  18.495710   3.734773 -64.172404 -47.478620   54.822118
2910  29.096863 -40.845296  18.574913   3.828650 -64.085630 -47.394448   54.902773 -40.956307  18.550167   3.659137 -64.209679 -47.484916   54.864783
2911  29.106862 -40.871081  18.629162   3.752861 -64.123056 -47.400915   54.945229 -40.981929  18.604638   3.583481 -64.246954 -47.491213   54.907442
2912  29.116861 -40.896870  18.683426   3.677053 -64.160483 -47.407384   54.987679 -41.007555  18.659124   3.507806 -64.284231 -47.497512   54.950094
2913  29.126860 -40.922661  18.737705   3.601224 -64.197912 -47.413854   55.030125 -41.033184  18.713624   3.432109 -64.321510 -47.503812   54.992742
2914  29.136859 -40.948457  18.792000   3.525374 -64.235343 -47.420325   55.072565 -41.058817  18.768140   3.356392 -64.358791 -47.510114   55.035384
2915  29.146858 -40.974256  18.846311   3.449504 -64.272776 -47.426797   55.115002 -41.084455  18.822672   3.280653 -64.396075 -47.516418   55.078022
2916  29.156857 -41.000059  18.900638   3.373612 -64.310212 -47.433272   55.157435 -41.110096  18.877220   3.204892 -64.433362 -47.522724   55.120656
2917  29.166856 -41.025867  18.954982   3.297698 -64.347650 -47.439747   55.199865 -41.135743  18.931784   3.129108 -64.470653 -47.529032   55.163286
2918  29.176855 -41.051679  19.009343   3.221761 -64.385093 -47.446225   55.242292 -41.161394  18.986366   3.053300 -64.507947 -47.535343   55.205914
2919  29.186854 -41.077495  19.063721   3.145802 -64.422539 -47.452704   55.284716 -41.187049  19.040965   2.977469 -64.545246 -47.541655   55.248538
2920  29.196852 -41.103316  19.118117   3.069818 -64.459989 -47.459185   55.327139 -41.212710  19.095581   2.901614 -64.582549 -47.547970   55.291160
2921  29.206851 -41.129142  19.172532   2.993811 -64.497444 -47.465668   55.369559 -41.238376  19.150216   2.825735 -64.619856 -47.554287   55.333779
2922  29.216850 -41.154972  19.226965   2.917779 -64.534903 -47.472154   55.411979 -41.264048  19.204869   2.749831 -64.657169 -47.560607   55.376397
2923  29.226849 -41.180808  19.281418   2.841722 -64.572367 -47.478641   55.454397 -41.289724  19.259541   2.673901 -64.694487 -47.566929   55.419014
2924  29.236848 -41.206650  19.335889   2.765640 -64.609838 -47.485131   55.496815 -41.315406  19.314231   2.597946 -64.731811 -47.573254   55.461629
2925  29.246847 -41.232497  19.390381   2.689532 -64.647313 -47.491622   55.539233 -41.341094  19.368940   2.521965 -64.769140 -47.579581   55.504243
2926  29.256846 -41.258349  19.444892   2.613397 -64.684795 -47.498117   55.581651 -41.366787  19.423669   2.445958 -64.806476 -47.585912   55.546857
2927  29.266845 -41.284207  19.499424   2.537236 -64.722283 -47.504614   55.624070 -41.392487  19.478418   2.369924 -64.843818 -47.592245   55.589471
2928  29.276844 -41.310071  19.553977   2.461047 -64.759778 -47.511113   55.666489 -41.418192  19.533187   2.293863 -64.881167 -47.598581   55.632085
2929  29.286843 -41.335941  19.608551   2.384831 -64.797281 -47.517615   55.708910 -41.443904  19.587977   2.217773 -64.918523 -47.604920   55.674699
2930  29.296842 -41.361818  19.663147   2.308587 -64.834790 -47.524120   55.751333 -41.469622  19.642788   2.141656 -64.955886 -47.611262   55.717315
2931  29.306841 -41.387701  19.717764   2.232314 -64.872307 -47.530628   55.793757 -41.495347  19.697620   2.065510 -64.993258 -47.617608   55.759932
2932  29.316840 -41.413590  19.772404   2.156012 -64.909832 -47.537138   55.836184 -41.521078  19.752475   1.989334 -65.030637 -47.623956   55.802551
2933  29.326838 -41.439486  19.827066   2.079680 -64.947365 -47.543652   55.878613 -41.546816  19.807351   1.913128 -65.068025 -47.630309   55.845173
2934  29.336837 -41.465388  19.881751   2.003319 -64.984907 -47.550169   55.921046 -41.572562  19.862251   1.836892 -65.105422 -47.636664   55.887797
2935  29.346836 -41.491298  19.936459   1.926927 -65.022457 -47.556688   55.963482 -41.598315  19.917173   1.760625 -65.142828 -47.643024   55.930424
2936  29.356835 -41.517214  19.991191   1.850505 -65.060016 -47.563211   56.005921 -41.624075  19.972119   1.684326 -65.180244 -47.649387   55.973054
2937  29.366834 -41.543138  20.045946   1.774052 -65.097585 -47.569738   56.048365 -41.649842  20.027089   1.607997 -65.217669 -47.655753   56.015688
2938  29.376833 -41.569069  20.100726   1.697567 -65.135163 -47.576268   56.090813 -41.675617  20.082083   1.531635 -65.255104 -47.662124   56.058326
2939  29.386832 -41.595007  20.155530   1.621050 -65.172752 -47.582801   56.133265 -41.701400  20.137100   1.455241 -65.292549 -47.668498   56.100968
2940  29.396831 -41.620953  20.210359   1.544502 -65.210350 -47.589338   56.175722 -41.727190  20.192142   1.378814 -65.330004 -47.674877   56.143614
2941  29.406830 -41.646906  20.265214   1.467920 -65.247958 -47.595878   56.218184 -41.752988  20.247209   1.302355 -65.367470 -47.681259   56.186264
2942  29.416829 -41.672867  20.320093   1.391305 -65.285578 -47.602422   56.260652 -41.778794  20.302301   1.225863 -65.404947 -47.687645   56.228920
2943  29.426828 -41.698836  20.374999   1.314658 -65.323208 -47.608970   56.303126 -41.804608  20.357418   1.149337 -65.442434 -47.694036   56.271580
2944  29.436827 -41.724813  20.429930   1.237976 -65.360849 -47.615522   56.345605 -41.830430  20.412560   1.072778 -65.479933 -47.700431   56.314246
2945  29.446826 -41.750798  20.484888   1.161260 -65.398501 -47.622078   56.388091 -41.856260  20.467728   0.996185 -65.517443 -47.706830   56.356917
2946  29.456824 -41.776791  20.539873   1.084510 -65.436166 -47.628638   56.430584 -41.882098  20.522922   0.919558 -65.554964 -47.713233   56.399595
2947  29.466823 -41.802792  20.594884   1.007725 -65.473841 -47.635202   56.473083 -41.907945  20.578142   0.842896 -65.592498 -47.719641   56.442278
2948  29.476822 -41.828802  20.649923   0.930904 -65.511529 -47.641770   56.515589 -41.933800  20.633389   0.766198 -65.630043 -47.726053   56.484968
2949  29.486821 -41.854820  20.704989   0.854048 -65.549230 -47.648342   56.558103 -41.959664  20.688663   0.689465 -65.667601 -47.732470   56.527664
2950  29.496820 -41.880846  20.760084   0.777157 -65.586942 -47.654919   56.600625 -41.985536  20.743964   0.612696 -65.705172 -47.738892   56.570368
2951  29.506819 -41.906881  20.815206   0.700229 -65.624668 -47.661500   56.643154 -42.011417  20.799294   0.535890 -65.742755 -47.745318   56.613079
2952  29.516818 -41.932925  20.870356   0.623264 -65.662406 -47.668086   56.685691 -42.037308  20.854651   0.459047 -65.780352 -47.751750   56.655797
2953  29.526817 -41.958978  20.925535   0.546263 -65.700157 -47.674676   56.728237 -42.063207  20.910037   0.382168 -65.817962 -47.758186   56.698524
2954  29.536816 -41.985039  20.980743   0.469224 -65.737922 -47.681270   56.770791 -42.089115  20.965451   0.305250 -65.855586 -47.764627   56.741258
2955  29.546815 -42.011110  21.035981   0.392148 -65.775700 -47.687870   56.813354 -42.115033  21.020894   0.228294 -65.893223 -47.771073   56.784002
2956  29.556814 -42.037189  21.091247   0.315034 -65.813492 -47.694474   56.855927 -42.140960  21.076367   0.151301 -65.930874 -47.777525   56.826753
2957  29.566813 -42.063278  21.146544   0.237882 -65.851298 -47.701083   56.898508 -42.166896  21.131869   0.074269 -65.968540 -47.783982   56.869513
2958  29.576812 -42.089375  21.201870   0.160692 -65.889118 -47.707697   56.941099 -42.192842  21.187400  -0.002801 -66.006220 -47.790443   56.912283
2959  29.586810 -42.115482  21.257227   0.083463 -65.926952 -47.714316   56.983699 -42.218797  21.242961  -0.079911 -66.043914 -47.796911   56.955061
2960  29.596809 -42.141599  21.312614   0.006195 -65.964800 -47.720939   57.026310 -42.244761  21.298552  -0.157059 -66.081623 -47.803383   56.997848
2961  29.606808 -42.167724  21.368031  -0.071112 -66.002664 -47.727568   57.068930 -42.270735  21.354172  -0.234246 -66.119346 -47.809861   57.040645
2962  29.616807 -42.193860  21.423480  -0.148459 -66.040542 -47.734202   57.111561 -42.296719  21.409823  -0.311472 -66.157084 -47.816344   57.083451
2963  29.626806 -42.220004  21.478960  -0.225846 -66.078435 -47.740842   57.154202 -42.322712  21.465504  -0.388738 -66.194837 -47.822833   57.126267
2964  29.636805 -42.246158  21.534471  -0.303273 -66.116343 -47.747486   57.196854 -42.348714  21.521216  -0.466043 -66.232605 -47.829328   57.169092
2965  29.646804 -42.272322  21.590014  -0.380740 -66.154266 -47.754136   57.239516 -42.374726  21.576959  -0.543389 -66.270388 -47.835828   57.211928
2966  29.656803 -42.298496  21.645588  -0.458247 -66.192205 -47.760792   57.282190 -42.400748  21.632733  -0.620775 -66.308187 -47.842334   57.254774
2967  29.666802 -42.324679  21.701195  -0.535796 -66.230160 -47.767453   57.324875 -42.426780  21.688539  -0.698201 -66.346001 -47.848846   57.297630
2968  29.676801 -42.350872  21.756834  -0.613386 -66.268130 -47.774119   57.367571 -42.452822  21.744376  -0.775669 -66.383831 -47.855363   57.340497
2969  29.686800 -42.377075  21.812505  -0.691016 -66.306116 -47.780791   57.410279 -42.478874  21.800245  -0.853178 -66.421677 -47.861887   57.383375
2970  29.696799 -42.403288  21.868209  -0.768689 -66.344118 -47.787469   57.452998 -42.504935  21.856146  -0.930729 -66.459540 -47.868417   57.426264
2971  29.706798 -42.429510  21.923947  -0.846403 -66.382137 -47.794152   57.495729 -42.531007  21.912081  -1.008322 -66.497419 -47.874952   57.469165
2972  29.716796 -42.455743  21.979717  -0.924159 -66.420171 -47.800842   57.538472 -42.557089  21.968047  -1.085957 -66.535314 -47.881494   57.512076
2973  29.726795 -42.481986  22.035520  -1.001958 -66.458222 -47.807537   57.581227 -42.583181  22.024047  -1.163634 -66.573226 -47.888042   57.555000
2974  29.736794 -42.508238  22.091357  -1.079799 -66.496290 -47.814238   57.623995 -42.609284  22.080080  -1.241354 -66.611154 -47.894597   57.597935
2975  29.746793 -42.534501  22.147228  -1.157682 -66.534374 -47.820945   57.666774 -42.635396  22.136146  -1.319117 -66.649100 -47.901158   57.640881
2976  29.756792 -42.560774  22.203133  -1.235608 -66.572476 -47.827658   57.709567 -42.661519  22.192245  -1.396922 -66.687062 -47.907725   57.683840
2977  29.766791 -42.587057  22.259071  -1.313577 -66.610594 -47.834377   57.752372 -42.687652  22.248378  -1.474770 -66.725042 -47.914298   57.726811
2978  29.776790 -42.613350  22.315044  -1.391590 -66.648729 -47.841102   57.795189 -42.713796  22.304545  -1.552661 -66.763038 -47.920878   57.769793
2979  29.786789 -42.639653  22.371051  -1.469645 -66.686881 -47.847834   57.838020 -42.739949  22.360745  -1.630595 -66.801051 -47.927465   57.812788
2980  29.796788 -42.665966  22.427093  -1.547745 -66.725051 -47.854572   57.880863 -42.766112  22.416978  -1.708572 -66.839082 -47.934058   57.855794
2981  29.806787 -42.692290  22.483170  -1.625887 -66.763238 -47.861316   57.923720 -42.792286  22.473246  -1.786593 -66.877129 -47.940657   57.898813
2982  29.816786 -42.718623  22.539281  -1.704074 -66.801442 -47.868066   57.966589 -42.818470  22.529547  -1.864656 -66.915194 -47.947263   57.941844
2983  29.826785 -42.744967  22.595427  -1.782305 -66.839664 -47.874823   58.009472 -42.844664  22.585883  -1.942763 -66.953277 -47.953876   57.984887
2984  29.836783 -42.771321  22.651609  -1.860579 -66.877903 -47.881587   58.052368 -42.870868  22.642253  -2.020914 -66.991377 -47.960496   58.027943
2985  29.846782 -42.797686  22.707826  -1.938898 -66.916160 -47.888357   58.095278 -42.897083  22.698657  -2.099108 -67.029494 -47.967122   58.071012
2986  29.856781 -42.824061  22.764078  -2.017262 -66.954435 -47.895133   58.138201 -42.923308  22.755096  -2.177347 -67.067629 -47.973756   58.114093
2987  29.866780 -42.850445  22.820366  -2.095670 -66.992728 -47.901916   58.181138 -42.949543  22.811570  -2.255629 -67.105782 -47.980396   58.157187
2988  29.876779 -42.876841  22.876690  -2.174122 -67.031038 -47.908706   58.224088 -42.975788  22.868079  -2.333957 -67.143953 -47.987043   58.200293
2989  29.886778 -42.903246  22.933049  -2.252619 -67.069367 -47.915503   58.267053 -43.002044  22.924624  -2.412329 -67.182142 -47.993698   58.243413
2990  29.896777 -42.929662  22.989445  -2.331161 -67.107714 -47.922306   58.310030 -43.028310  22.981204  -2.490745 -67.220349 -48.000359   58.286546
2991  29.906776 -42.956087  23.045877  -2.409748 -67.146078 -47.929116   58.353022 -43.054587  23.037819  -2.569207 -67.258574 -48.007028   58.329693
2992  29.916775 -42.982523  23.102344  -2.488380 -67.184461 -47.935933   58.396028 -43.080873  23.094471  -2.647713 -67.296817 -48.013704   58.372852
2993  29.926774 -43.008970  23.158848  -2.567057 -67.222862 -47.942757   58.439047 -43.107170  23.151158  -2.726265 -67.335079 -48.020387   58.416025
2994  29.936773 -43.035426  23.215389  -2.645780 -67.261282 -47.949588   58.482080 -43.133477  23.207880  -2.804861 -67.373359 -48.027077   58.459210
2995  29.946772 -43.061893  23.271966  -2.724547 -67.299719 -47.956426   58.525128 -43.159795  23.264638  -2.883502 -67.411657 -48.033775   58.502409
2996  29.956771 -43.088369  23.328579  -2.803360 -67.338175 -47.963272   58.568189 -43.186122  23.321432  -2.962188 -67.449973 -48.040480   58.545622
2997  29.966769 -43.114856  23.385229  -2.882218 -67.376649 -47.970124   58.611264 -43.212460  23.378262  -3.040918 -67.488308 -48.047192   58.588847
2998  29.976768 -43.141353  23.441916  -2.961121 -67.415142 -47.976983   58.654354 -43.238807  23.435128  -3.119694 -67.526660 -48.053912   58.632085
2999  29.986767 -43.167860  23.498640  -3.040070 -67.453653 -47.983850   58.697457 -43.265165  23.492029  -3.198514 -67.565031 -48.060639   58.675336
3000  29.996766 -43.194376  23.555401  -3.119064 -67.492182 -47.990723   58.740575 -43.291532  23.548966  -3.277378 -67.603420 -48.067374   58.718601
3001  30.006765 -43.220903  23.612198  -3.198103 -67.530730 -47.997604   58.783706 -43.317909  23.605939  -3.356288 -67.641827 -48.074116   58.761878
3002  30.016764 -43.247440  23.669033  -3.277188 -67.569296 -48.004493   58.826852 -43.344296  23.662948  -3.435241 -67.680252 -48.080866   58.805169
3003  30.026763 -43.273987  23.725904  -3.356319 -67.607881 -48.011388   58.870012 -43.370693  23.719993  -3.514240 -67.718695 -48.087623   58.848472
3004  30.036762 -43.300543  23.782813  -3.435495 -67.646484 -48.018292   58.913185 -43.397099  23.777074  -3.593283 -67.757157 -48.094388   58.891789
3005  30.046761 -43.327109  23.839759  -3.514716 -67.685106 -48.025202   58.956373 -43.423515  23.834191  -3.672372 -67.795637 -48.101160   58.935118
3006  30.056760 -43.353685  23.896742  -3.593983 -67.723746 -48.032120   58.999574 -43.449941  23.891345  -3.751505 -67.834135 -48.107941   58.978461
3007  30.066759 -43.380271  23.953762  -3.673295 -67.762404 -48.039046   59.042790 -43.476377  23.948535  -3.830683 -67.872651 -48.114729   59.021817
3008  30.076758 -43.406866  24.010819  -3.752652 -67.801081 -48.045979   59.086019 -43.502822  24.005761  -3.909906 -67.911186 -48.121524   59.065186
3009  30.086757 -43.433471  24.067913  -3.832055 -67.839776 -48.052919   59.129263 -43.529277  24.063024  -3.989174 -67.949739 -48.128328   59.108567
3010  30.096755 -43.460085  24.125045  -3.911503 -67.878490 -48.059867   59.172520 -43.555741  24.120324  -4.068487 -67.988310 -48.135140   59.151962
3011  30.106754 -43.486709  24.182214  -3.990996 -67.917222 -48.066823   59.215790 -43.582214  24.177660  -4.147844 -68.026900 -48.141959   59.195370
3012  30.116753 -43.513342  24.239420  -4.070534 -67.955972 -48.073786   59.259075 -43.608697  24.235032  -4.227246 -68.065507 -48.148787   59.238791
3013  30.126752 -43.539984  24.296664  -4.150117 -67.994740 -48.080758   59.302373 -43.635189  24.292441  -4.306693 -68.104133 -48.155622   59.282224
3014  30.136751 -43.566635  24.353944  -4.229745 -68.033527 -48.087736   59.345685 -43.661691  24.349885  -4.386183 -68.142777 -48.162465   59.325670
3015  30.146750 -43.593296  24.411262  -4.309418 -68.072332 -48.094723   59.389010 -43.688201  24.407366  -4.465718 -68.181438 -48.169317   59.369128
3016  30.156749 -43.619966  24.468617  -4.389136 -68.111154 -48.101717   59.432348 -43.714720  24.464883  -4.545297 -68.220117 -48.176176   59.412599
3017  30.166748 -43.646644  24.526009  -4.468898 -68.149995 -48.108720   59.475700 -43.741247  24.522436  -4.624918 -68.258814 -48.183043   59.456081
3018  30.176747 -43.673332  24.583438  -4.548705 -68.188854 -48.115729   59.519065 -43.767784  24.580025  -4.704584 -68.297529 -48.189918   59.499576
3019  30.186746 -43.700028  24.640904  -4.628556 -68.227731 -48.122747   59.562442 -43.794329  24.637649  -4.784292 -68.336261 -48.196801   59.543083
3020  30.196745 -43.726733  24.698408  -4.708451 -68.266625 -48.129773   59.605833 -43.820882  24.695309  -4.864044 -68.375010 -48.203693   59.586601
3021  30.206744 -43.753446  24.755948  -4.788390 -68.305537 -48.136807   59.649237 -43.847444  24.753005  -4.943838 -68.413776 -48.210592   59.630131
3022  30.216743 -43.780168  24.813525  -4.868373 -68.344467 -48.143848   59.692654 -43.874014  24.810736  -5.023676 -68.452560 -48.217499   59.673673
3023  30.226741 -43.806898  24.871138  -4.948399 -68.383415 -48.150897   59.736083 -43.900592  24.868503  -5.103556 -68.491361 -48.224415   59.717226
3024  30.236740 -43.833636  24.928789  -5.028469 -68.422379 -48.157955   59.779524 -43.927178  24.926306  -5.183478 -68.530179 -48.231339   59.760791
3025  30.246739 -43.860383  24.986475  -5.108583 -68.461362 -48.165020   59.822978 -43.953772  24.984144  -5.263444 -68.569015 -48.238271   59.804367
3026  30.256738 -43.887137  25.044199  -5.188739 -68.500361 -48.172093   59.866444 -43.980374  25.042017  -5.343451 -68.607867 -48.245211   59.847954
3027  30.266737 -43.913900  25.101959  -5.268938 -68.539378 -48.179175   59.909922 -44.006984  25.099926  -5.423500 -68.646736 -48.252159   59.891552
3028  30.276736 -43.940670  25.159755  -5.349180 -68.578411 -48.186264   59.953412 -44.033601  25.157871  -5.503592 -68.685622 -48.259116   59.935161
3029  30.286735 -43.967448  25.217587  -5.429464 -68.617462 -48.193361   59.996914 -44.060226  25.215850  -5.583725 -68.724524 -48.266081   59.978781
3030  30.296734 -43.994233  25.275455  -5.509791 -68.656529 -48.200467   60.040427 -44.086858  25.273865  -5.663899 -68.763443 -48.273054   60.022411
3031  30.306733 -44.021025  25.333359  -5.590159 -68.695613 -48.207580   60.083951 -44.113497  25.331914  -5.744114 -68.802378 -48.280035   60.066052
3032  30.316732 -44.047825  25.391299  -5.670569 -68.734713 -48.214702   60.127487 -44.140143  25.389997  -5.824370 -68.841329 -48.287025   60.109702
3033  30.326731 -44.074632  25.449275  -5.751020 -68.773830 -48.221831   60.171034 -44.166797  25.448116  -5.904665 -68.880296 -48.294023   60.153363
3034  30.336730 -44.101446  25.507286  -5.831512 -68.812963 -48.228969   60.214591 -44.193456  25.506268  -5.985001 -68.919279 -48.301029   60.197032
3035  30.346729 -44.128266  25.565332  -5.912045 -68.852112 -48.236115   60.258159 -44.220123  25.564454  -6.065376 -68.958278 -48.308043   60.240712
3036  30.356727 -44.155094  25.623414  -5.992619 -68.891276 -48.243269   60.301737 -44.246795  25.622674  -6.145791 -68.997291 -48.315065   60.284400
3037  30.366726 -44.181927  25.681530  -6.073232 -68.930457 -48.250430   60.345326 -44.273474  25.680927  -6.226243 -69.036320 -48.322096   60.328097
3038  30.376725 -44.208767  25.739681  -6.153886 -68.969653 -48.257600   60.388924 -44.300159  25.739213  -6.306735 -69.075364 -48.329135   60.371803
3039  30.386724 -44.235613  25.797867  -6.234578 -69.008864 -48.264778   60.432532 -44.326849  25.797532  -6.387264 -69.114423 -48.336182   60.415517
3040  30.396723 -44.262465  25.856087  -6.315310 -69.048091 -48.271965   60.476149 -44.353545  25.855885  -6.467831 -69.153496 -48.343238   60.459239
3041  30.406722 -44.289323  25.914341  -6.396080 -69.087333 -48.279159   60.519776 -44.380247  25.914270  -6.548435 -69.192583 -48.350301   60.502969
3042  30.416721 -44.316187  25.972629  -6.476889 -69.126589 -48.286361   60.563412 -44.406954  25.972687  -6.629076 -69.231685 -48.357373   60.546707
3043  30.426720 -44.343055  26.030951  -6.557736 -69.165860 -48.293572   60.607056 -44.433666  26.031137  -6.709753 -69.270801 -48.364453   60.590452
3044  30.436719 -44.369930  26.089306  -6.638620 -69.205145 -48.300790   60.650709 -44.460383  26.089619  -6.790467 -69.309931 -48.371542   60.634205
3045  30.446718 -44.396809  26.147694  -6.719541 -69.244445 -48.308017   60.694369 -44.487105  26.148133  -6.871217 -69.349075 -48.378638   60.677964
3046  30.456717 -44.423693  26.206115  -6.800499 -69.283758 -48.315251   60.738038 -44.513831  26.206679  -6.952003 -69.388232 -48.385743   60.721730
3047  30.466716 -44.450581  26.264569  -6.881493 -69.323085 -48.322494   60.781714 -44.540562  26.265255  -7.032823 -69.427402 -48.392856   60.765502
3048  30.476715 -44.477475  26.323056  -6.962523 -69.362426 -48.329745   60.825398 -44.567297  26.323863  -7.113678 -69.466585 -48.399978   60.809281
3049  30.486713 -44.504372  26.381574  -7.043588 -69.401780 -48.337004   60.869088 -44.594036  26.382502  -7.194567 -69.505781 -48.407107   60.853065
3050  30.496712 -44.531273  26.440125  -7.124688 -69.441147 -48.344271   60.912786 -44.620778  26.441171  -7.275489 -69.544989 -48.414245   60.896854
3051  30.506711 -44.558179  26.498707  -7.205823 -69.480526 -48.351546   60.956489 -44.647525  26.499870  -7.356444 -69.584210 -48.421391   60.940649
3052  30.516710 -44.585088  26.557320  -7.286991 -69.519918 -48.358828   61.000199 -44.674274  26.558599  -7.437432 -69.623442 -48.428545   60.984448
3053  30.526709 -44.612000  26.615964  -7.368192 -69.559323 -48.366119   61.043914 -44.701026  26.617357  -7.518451 -69.662686 -48.435707   61.028251
3054  30.536708 -44.638915  26.674639  -7.449427 -69.598739 -48.373418   61.087635 -44.727781  26.676145  -7.599501 -69.701942 -48.442877   61.072059
3055  30.546707 -44.665834  26.733343  -7.530693 -69.638167 -48.380725   61.131360 -44.754539  26.734960  -7.680582 -69.741208 -48.450055   61.115870
3056  30.556706 -44.692755  26.792078  -7.611992 -69.677606 -48.388039   61.175090 -44.781299  26.793804  -7.761693 -69.780485 -48.457241   61.159684
3057  30.566705 -44.719679  26.850843  -7.693321 -69.717057 -48.395362   61.218825 -44.808061  26.852675  -7.842833 -69.819772 -48.464435   61.203501
3058  30.576704 -44.746604  26.909636  -7.774681 -69.756518 -48.402692   61.262563 -44.834825  26.911574  -7.924002 -69.859069 -48.471637   61.247321
3059  30.586703 -44.773532  26.968458  -7.856071 -69.795990 -48.410031   61.306305 -44.861590  26.970500  -8.005199 -69.898376 -48.478846   61.291142
3060  30.596702 -44.800462  27.027309  -7.937490 -69.835472 -48.417377   61.350051 -44.888357  27.029453  -8.086423 -69.937693 -48.486064   61.334966
3061  30.606700 -44.827393  27.086188  -8.018938 -69.874964 -48.424731   61.393799 -44.915124  27.088432  -8.167675 -69.977019 -48.493290   61.378790
3062  30.616699 -44.854325  27.145095  -8.100414 -69.914466 -48.432092   61.437549 -44.941893  27.147437  -8.248952 -70.016353 -48.500523   61.422616
3063  30.626698 -44.881258  27.204028  -8.181918 -69.953977 -48.439462   61.481301 -44.968661  27.206468  -8.330256 -70.055696 -48.507765   61.466442
3064  30.636697 -44.908192  27.262989  -8.263448 -69.993496 -48.446839   61.525055 -44.995430  27.265524  -8.411585 -70.095048 -48.515014   61.510268
3065  30.646696 -44.935126  27.321976  -8.345004 -70.033025 -48.454223   61.568810 -45.022200  27.324605  -8.492938 -70.134407 -48.522271   61.554094
3066  30.656695 -44.962060  27.380988  -8.426586 -70.072561 -48.461616   61.612566 -45.048968  27.383710  -8.574315 -70.173774 -48.529536   61.597919
3067  30.666694 -44.988994  27.440027  -8.508193 -70.112105 -48.469016   61.656322 -45.075736  27.442838  -8.655715 -70.213147 -48.536808   61.641743
3068  30.676693 -45.015928  27.499090  -8.589823 -70.151657 -48.476423   61.700078 -45.102504  27.501990  -8.737137 -70.252528 -48.544088   61.685565
3069  30.686692 -45.042861  27.558178  -8.671477 -70.191216 -48.483838   61.743833 -45.129270  27.561165  -8.818581 -70.291915 -48.551375   61.729385
3070  30.696691 -45.069793  27.617290  -8.753154 -70.230782 -48.491261   61.787587 -45.156034  27.620362  -8.900045 -70.331308 -48.558670   61.773203
3071  30.706690 -45.096723  27.676425  -8.834852 -70.270354 -48.498690   61.831340 -45.182797  27.679581  -8.981529 -70.370707 -48.565973   61.817018
3072  30.716689 -45.123652  27.735584  -8.916571 -70.309932 -48.506128   61.875090 -45.209558  27.738821  -9.063032 -70.410110 -48.573283   61.860829
3073  30.726688 -45.150579  27.794765  -8.998310 -70.349516 -48.513572   61.918838 -45.236316  27.798082  -9.144554 -70.449519 -48.580600   61.904636
3074  30.736686 -45.177504  27.853968  -9.080069 -70.389105 -48.521024   61.962583 -45.263071  27.857362  -9.226092 -70.488931 -48.587925   61.948438
3075  30.746685 -45.204426  27.913193  -9.161846 -70.428699 -48.528483   62.006325 -45.289823  27.916663  -9.307647 -70.528348 -48.595256   61.992235
3076  30.756684 -45.231345  27.972438  -9.243642 -70.468297 -48.535949   62.050062 -45.316572  27.975982  -9.389218 -70.567768 -48.602595   62.036027
3077  30.766683 -45.258261  28.031704  -9.325454 -70.507899 -48.543423   62.093795 -45.343317  28.035319  -9.470803 -70.607191 -48.609942   62.079812
3078  30.776682 -45.285174  28.090990  -9.407282 -70.547504 -48.550903   62.137523 -45.370058  28.094674  -9.552403 -70.646616 -48.617295   62.123591
3079  30.786681 -45.312082  28.150295  -9.489125 -70.587113 -48.558390   62.181245 -45.396794  28.154047  -9.634015 -70.686044 -48.624655   62.167362
3080  30.796680 -45.338986  28.209619  -9.570983 -70.626724 -48.565885   62.224961 -45.423526  28.213436  -9.715639 -70.725474 -48.632022   62.211126
3081  30.806679 -45.365886  28.268960  -9.652854 -70.666338 -48.573386   62.268671 -45.450252  28.272841  -9.797275 -70.764904 -48.639396   62.254881
3082  30.816678 -45.392781  28.328320  -9.734738 -70.705953 -48.580894   62.312373 -45.476973  28.332262  -9.878921 -70.804336 -48.646777   62.298627
3083  30.826677 -45.419670  28.387696  -9.816633 -70.745569 -48.588409   62.356067 -45.503688  28.391698  -9.960577 -70.843767 -48.654165   62.342364
3084  30.836676 -45.446554  28.447088  -9.898538 -70.785186 -48.595930   62.399753 -45.530397  28.451148 -10.042240 -70.883199 -48.661559   62.386091
3085  30.846675 -45.473432  28.506496  -9.980454 -70.824803 -48.603458   62.443431 -45.557099  28.510611 -10.123912 -70.922630 -48.668961   62.429807
3086  30.856674 -45.500303  28.565918 -10.062378 -70.864420 -48.610993   62.487098 -45.583794  28.570087 -10.205589 -70.962060 -48.676368   62.473512
3087  30.866672 -45.527167  28.625355 -10.144309 -70.904037 -48.618534   62.530755 -45.610482  28.629576 -10.287273 -71.001488 -48.683782   62.517206
3088  30.876671 -45.554025  28.684806 -10.226247 -70.943652 -48.626082   62.574402 -45.637162  28.689076 -10.368960 -71.040914 -48.691203   62.560887
3089  30.886670 -45.580875  28.744269 -10.308191 -70.983265 -48.633635   62.618037 -45.663834  28.748587 -10.450651 -71.080337 -48.698630   62.604554
3090  30.896669 -45.607716  28.803744 -10.390140 -71.022877 -48.641196   62.661661 -45.690498  28.808108 -10.532345 -71.119757 -48.706063   62.648209
3091  30.906668 -45.634550  28.863231 -10.472092 -71.062485 -48.648762   62.705271 -45.717152  28.867638 -10.614039 -71.159173 -48.713502   62.691849
3092  30.916667 -45.661375  28.922729 -10.554046 -71.102090 -48.656334   62.748869 -45.743797  28.927177 -10.695734 -71.198585 -48.720947   62.735474
3093  30.926666 -45.688191  28.982237 -10.636002 -71.141692 -48.663913   62.792452 -45.770433  28.986724 -10.777427 -71.237993 -48.728399   62.779083
3094  30.936665 -45.714997  29.041754 -10.717958 -71.181289 -48.671497   62.836021 -45.797058  29.046277 -10.859119 -71.277394 -48.735856   62.822676
3095  30.946664 -45.741793  29.101279 -10.799913 -71.220881 -48.679087   62.879575 -45.823673  29.105837 -10.940807 -71.316790 -48.743319   62.866252
3096  30.956663 -45.768579  29.160812 -10.881866 -71.260467 -48.686683   62.923112 -45.850277  29.165403 -11.022490 -71.356179 -48.750788   62.909811
3097  30.966662 -45.795354  29.220352 -10.963816 -71.300047 -48.694284   62.966634 -45.876869  29.224973 -11.104168 -71.395561 -48.758262   62.953351
3098  30.976661 -45.822118  29.279898 -11.045762 -71.339621 -48.701891   63.010137 -45.903449  29.284546 -11.185839 -71.434935 -48.765742   62.996872
3099  30.986660 -45.848870  29.339450 -11.127702 -71.379188 -48.709504   63.053623 -45.930018  29.344123 -11.267502 -71.474301 -48.773227   63.040373
3100  30.996658 -45.875610  29.399006 -11.209636 -71.418746 -48.717122   63.097091 -45.956573  29.403703 -11.349155 -71.513657 -48.780717   63.083854
3101  31.006657 -45.902338  29.458566 -11.291561 -71.458296 -48.724745   63.140539 -45.983115  29.463283 -11.430798 -71.553005 -48.788213   63.127313
3102  31.016656 -45.929052  29.518129 -11.373478 -71.497838 -48.732373   63.183966 -46.009643  29.522865 -11.512430 -71.592342 -48.795714   63.170750
3103  31.026655 -45.955753  29.577693 -11.455384 -71.537369 -48.740006   63.227373 -46.036158  29.582446 -11.594048 -71.631668 -48.803220   63.214165
3104  31.036654 -45.982441  29.637259 -11.537278 -71.576890 -48.747645   63.270759 -46.062657  29.642025 -11.675652 -71.670983 -48.810731   63.257557
3105  31.046653 -46.009114  29.696825 -11.619160 -71.616401 -48.755288   63.314122 -46.089142  29.701603 -11.757241 -71.710285 -48.818246   63.300924
3106  31.056652 -46.035772  29.756391 -11.701027 -71.655899 -48.762936   63.357462 -46.115611  29.761178 -11.838813 -71.749576 -48.825767   63.344267
3107  31.066651 -46.062415  29.815955 -11.782879 -71.695386 -48.770588   63.400778 -46.142065  29.820750 -11.920367 -71.788853 -48.833292   63.387584
3108  31.076650 -46.089042  29.875516 -11.864714 -71.734859 -48.778245   63.444069 -46.168501  29.880316 -12.001902 -71.828115 -48.840821   63.430874
3109  31.086649 -46.115653  29.935075 -11.946531 -71.774319 -48.785907   63.487336 -46.194922  29.939877 -12.083416 -71.867364 -48.848355   63.474138
3110  31.096648 -46.142247  29.994629 -12.028328 -71.813765 -48.793572   63.530576 -46.221324  29.999432 -12.164908 -71.906597 -48.855893   63.517373
3111  31.106647 -46.168824  30.054178 -12.110105 -71.853197 -48.801242   63.573789 -46.247709  30.058979 -12.246376 -71.945814 -48.863435   63.560580
3112  31.116646 -46.195383  30.113720 -12.191859 -71.892612 -48.808916   63.616974 -46.274076  30.118517 -12.327820 -71.985014 -48.870981   63.603757
3113  31.126644 -46.221924  30.173256 -12.273589 -71.932011 -48.816594   63.660131 -46.300423  30.178046 -12.409237 -72.024198 -48.878530   63.646904
3114  31.136643 -46.248447  30.232784 -12.355295 -71.971394 -48.824276   63.703258 -46.326752  30.237564 -12.490626 -72.063363 -48.886084   63.690020
3115  31.146642 -46.274950  30.292302 -12.436973 -72.010759 -48.831961   63.746355 -46.353060  30.297071 -12.571986 -72.102509 -48.893641   63.733104
3116  31.156641 -46.301434  30.351810 -12.518624 -72.050105 -48.839650   63.789421 -46.379348  30.356565 -12.653315 -72.141635 -48.901202   63.776154
3117  31.166640 -46.327897  30.411307 -12.600246 -72.089432 -48.847343   63.832455 -46.405615  30.416046 -12.734612 -72.180741 -48.908766   63.819171
3118  31.176639 -46.354339  30.470792 -12.681836 -72.128740 -48.855038   63.875457 -46.431860  30.475512 -12.815875 -72.219827 -48.916333   63.862153
3119  31.186638 -46.380761  30.530264 -12.763394 -72.168027 -48.862737   63.918424 -46.458084  30.534962 -12.897103 -72.258890 -48.923903   63.905100
3120  31.196637 -46.407160  30.589722 -12.844919 -72.207293 -48.870439   63.961358 -46.484285  30.594395 -12.978294 -72.297931 -48.931476   63.948010
3121  31.206636 -46.433537  30.649164 -12.926407 -72.246536 -48.878143   64.004256 -46.510462  30.653811 -13.059446 -72.336948 -48.939052   63.990883
3122  31.216635 -46.459892  30.708590 -13.007859 -72.285757 -48.885851   64.047117 -46.536616  30.713208 -13.140559 -72.375942 -48.946630   64.033718
3123  31.226634 -46.486222  30.767999 -13.089272 -72.324955 -48.893561   64.089942 -46.562746  30.772585 -13.221630 -72.414910 -48.954211   64.076513
3124  31.236633 -46.512529  30.827389 -13.170645 -72.364128 -48.901273   64.132729 -46.588851  30.831941 -13.302658 -72.453854 -48.961794   64.119269
3125  31.246632 -46.538812  30.886759 -13.251977 -72.403276 -48.908988   64.175476 -46.614931  30.891275 -13.383642 -72.492771 -48.969380   64.161985
3126  31.256630 -46.565069  30.946109 -13.333265 -72.442398 -48.916705   64.218184 -46.640986  30.950585 -13.464581 -72.531661 -48.976967   64.204658
3127  31.266629 -46.591301  31.005437 -13.414508 -72.481494 -48.924424   64.260851 -46.667014  31.009872 -13.545471 -72.570523 -48.984557   64.247289
3128  31.276628 -46.617506  31.064742 -13.495705 -72.520562 -48.932144   64.303477 -46.693015  31.069133 -13.626312 -72.609357 -48.992148   64.289877
3129  31.286627 -46.643685  31.124022 -13.576853 -72.559602 -48.939867   64.346060 -46.718989  31.128368 -13.707103 -72.648161 -48.999741   64.332421
3130  31.296626 -46.669836  31.183277 -13.657952 -72.598613 -48.947591   64.388599 -46.744935  31.187575 -13.787841 -72.686935 -49.007335   64.374919
3131  31.306625 -46.695960  31.242506 -13.738999 -72.637594 -48.955316   64.431094 -46.770852  31.246752 -13.868525 -72.725679 -49.014930   64.417371
3132  31.316624 -46.722055  31.301707 -13.819993 -72.676544 -48.963043   64.473544 -46.796740  31.305900 -13.949153 -72.764390 -49.022527   64.459776
3133  31.326623 -46.748121  31.360879 -13.900932 -72.715463 -48.970770   64.515947 -46.822598  31.365016 -14.029723 -72.803068 -49.030124   64.502132
3134  31.336622 -46.774157  31.420021 -13.981814 -72.754349 -48.978499   64.558303 -46.848426  31.424100 -14.110233 -72.841713 -49.037723   64.544440
3135  31.346621 -46.800163  31.479132 -14.062638 -72.793203 -48.986228   64.600610 -46.874223  31.483150 -14.190682 -72.880324 -49.045321   64.586697
3136  31.356620 -46.826139  31.538210 -14.143402 -72.832022 -48.993958   64.642868 -46.899989  31.542164 -14.271068 -72.918899 -49.052920   64.628902
3137  31.366619 -46.852082  31.597255 -14.224104 -72.870806 -49.001688   64.685076 -46.925722  31.601142 -14.351389 -72.957437 -49.060520   64.671056
3138  31.376617 -46.877994  31.656264 -14.304742 -72.909554 -49.009418   64.727232 -46.951422  31.660082 -14.431643 -72.995939 -49.068119   64.713156
3139  31.386616 -46.903873  31.715237 -14.385315 -72.948266 -49.017149   64.769337 -46.977089  31.718984 -14.511829 -73.034403 -49.075719   64.755202
3140  31.396615 -46.929719  31.774172 -14.465821 -72.986941 -49.024879   64.811388 -47.002721  31.777845 -14.591945 -73.072827 -49.083318   64.797193
3141  31.406614 -46.955531  31.833069 -14.546257 -73.025577 -49.032609   64.853384 -47.028320  31.836665 -14.671988 -73.111213 -49.090916   64.839127
3142  31.416613 -46.981309  31.891926 -14.626623 -73.064173 -49.040338   64.895326 -47.053882  31.895442 -14.751958 -73.149557 -49.098514   64.881005
3143  31.426612 -47.007051  31.950741 -14.706916 -73.102730 -49.048067   64.937211 -47.079410  31.954175 -14.831852 -73.187860 -49.106111   64.922824
3144  31.436611 -47.032758  32.009513 -14.787135 -73.141245 -49.055795   64.979039 -47.104900  32.012863 -14.911669 -73.226121 -49.113708   64.964584
3145  31.446610 -47.058428  32.068241 -14.867277 -73.179718 -49.063521   65.020808 -47.130354  32.071504 -14.991407 -73.264339 -49.121303   65.006284
3146  31.456609 -47.084062  32.126924 -14.947341 -73.218149 -49.071247   65.062518 -47.155770  32.130098 -15.071064 -73.302513 -49.128896   65.047923
3147  31.466608 -47.109657  32.185560 -15.027324 -73.256536 -49.078971   65.104167 -47.181148  32.188643 -15.150639 -73.340643 -49.136488   65.089500
3148  31.476607 -47.135215  32.244148 -15.107226 -73.294878 -49.086694   65.145755 -47.206488  32.247137 -15.230129 -73.378726 -49.144078   65.131014
3149  31.486606 -47.160733  32.302687 -15.187044 -73.333174 -49.094414   65.187280 -47.231787  32.305580 -15.309532 -73.416763 -49.151667   65.172464
3150  31.496605 -47.186213  32.361174 -15.266775 -73.371424 -49.102133   65.228742 -47.257047  32.363969 -15.388847 -73.454752 -49.159253   65.213848
3151  31.506603 -47.211652  32.419610 -15.346419 -73.409626 -49.109849   65.270138 -47.282266  32.422304 -15.468071 -73.492692 -49.166837   65.255166
3152  31.516602 -47.237050  32.477992 -15.425973 -73.447780 -49.117563   65.311469 -47.307443  32.480583 -15.547203 -73.530583 -49.174418   65.296417
3153  31.526601 -47.262406  32.536319 -15.505435 -73.485885 -49.125275   65.352734 -47.332579  32.538804 -15.626240 -73.568423 -49.181996   65.337598
3154  31.536600 -47.287721  32.594589 -15.584804 -73.523939 -49.132983   65.393930 -47.357671  32.596966 -15.705180 -73.606212 -49.189572   65.378710
3155  31.546599 -47.312993  32.652802 -15.664076 -73.561941 -49.140689   65.435057 -47.382720  32.655067 -15.784021 -73.643947 -49.197144   65.419751
3156  31.556598 -47.338221  32.710956 -15.743251 -73.599892 -49.148391   65.476114 -47.407724  32.713107 -15.862762 -73.681630 -49.204713   65.460720
3157  31.566597 -47.363405  32.769048 -15.822327 -73.637789 -49.156090   65.517100 -47.432684  32.771083 -15.941400 -73.719257 -49.212278   65.501616
3158  31.576596 -47.388545  32.827079 -15.901300 -73.675632 -49.163785   65.558013 -47.457598  32.828995 -16.019933 -73.756829 -49.219839   65.542438
3159  31.586595 -47.413639  32.885046 -15.980170 -73.713420 -49.171476   65.598853 -47.482466  32.886840 -16.098359 -73.794345 -49.227397   65.583184
3160  31.596594 -47.438687  32.942948 -16.058934 -73.751152 -49.179163   65.639619 -47.507288  32.944618 -16.176677 -73.831803 -49.234950   65.623854
3161  31.606593 -47.463688  33.000784 -16.137590 -73.788826 -49.186846   65.680308 -47.532062  33.002327 -16.254884 -73.869203 -49.242499   65.664446
3162  31.616592 -47.488642  33.058552 -16.216137 -73.826443 -49.194525   65.720921 -47.556788  33.059966 -16.332979 -73.906544 -49.250043   65.704961
3163  31.626591 -47.513547  33.116250 -16.294571 -73.864000 -49.202199   65.761457 -47.581465  33.117533 -16.410959 -73.943825 -49.257582   65.745396
3164  31.636589 -47.538404  33.173878 -16.372891 -73.901497 -49.209867   65.801913 -47.606093  33.175027 -16.488824 -73.981045 -49.265116   65.785750
3165  31.646588 -47.563212  33.231433 -16.451095 -73.938933 -49.217531   65.842289 -47.630671  33.232447 -16.566570 -74.018203 -49.272645   65.826023
3166  31.656587 -47.587969  33.288914 -16.529182 -73.976307 -49.225189   65.882584 -47.655199  33.289791 -16.644195 -74.055297 -49.280168   65.866214
3167  31.666586 -47.612675  33.346320 -16.607147 -74.013618 -49.232842   65.922796 -47.679675  33.347057 -16.721698 -74.092328 -49.287685   65.906321
3168  31.676585 -47.637331  33.403649 -16.684991 -74.050865 -49.240488   65.962925 -47.704100  33.404244 -16.799077 -74.129294 -49.295197   65.946343
3169  31.686584 -47.661933  33.460899 -16.762710 -74.088047 -49.248129   66.002969 -47.728472  33.461351 -16.876329 -74.166194 -49.302702   65.986278
3170  31.696583 -47.686483  33.518069 -16.840302 -74.125162 -49.255763   66.042927 -47.752790  33.518375 -16.953452 -74.203026 -49.310201   66.026127
3171  31.706582 -47.710980  33.575158 -16.917766 -74.162211 -49.263391   66.082799 -47.777054  33.575316 -17.030443 -74.239791 -49.317694   66.065887
3172  31.716581 -47.735422  33.632164 -16.995099 -74.199191 -49.271012   66.122582 -47.801264  33.632171 -17.107301 -74.276486 -49.325179   66.105557
3173  31.726580 -47.759810  33.689086 -17.072298 -74.236102 -49.278626   66.162276 -47.825418  33.688939 -17.184024 -74.313110 -49.332657   66.145137
3174  31.736579 -47.784141  33.745921 -17.149363 -74.272942 -49.286233   66.201880 -47.849516  33.745618 -17.260608 -74.349664 -49.340128   66.184624
3175  31.746578 -47.808417  33.802668 -17.226291 -74.309712 -49.293832   66.241392 -47.873557  33.802207 -17.337052 -74.386144 -49.347591   66.224019
3176  31.756577 -47.832635  33.859327 -17.303079 -74.346409 -49.301424   66.280812 -47.897540  33.858705 -17.413354 -74.422552 -49.355046   66.263318
3177  31.766575 -47.856796  33.915894 -17.379725 -74.383033 -49.309008   66.320138 -47.921465  33.915109 -17.489512 -74.458885 -49.362493   66.302523
3178  31.776574 -47.880899  33.972369 -17.456228 -74.419582 -49.316583   66.359369 -47.945331  33.971418 -17.565523 -74.495142 -49.369932   66.341631
3179  31.786573 -47.904942  34.028751 -17.532584 -74.456056 -49.324150   66.398503 -47.969138  34.027632 -17.641387 -74.531323 -49.377362   66.380641
3180  31.796572 -47.928926  34.085036 -17.608793 -74.492454 -49.331709   66.437541 -47.992884  34.083748 -17.717100 -74.567427 -49.384784   66.419553
3181  31.806571 -47.952849  34.141225 -17.684852 -74.528774 -49.339258   66.476480 -48.016570  34.139765 -17.792660 -74.603453 -49.392196   66.458365
3182  31.816570 -47.976712  34.197315 -17.760758 -74.565016 -49.346799   66.515319 -48.040194  34.195681 -17.868067 -74.639399 -49.399599   66.497076
3183  31.826569 -48.000512  34.253305 -17.836509 -74.601178 -49.354330   66.554058 -48.063756  34.251495 -17.943317 -74.675265 -49.406993   66.535686
3184  31.836568 -48.024250  34.309193 -17.912104 -74.637260 -49.361851   66.592695 -48.087255  34.307206 -18.018408 -74.711050 -49.414376   66.574192
3185  31.846567 -48.047925  34.364977 -17.987539 -74.673260 -49.369362   66.631228 -48.110691  34.362811 -18.093339 -74.746753 -49.421750   66.612595
3186  31.856566 -48.071536  34.420656 -18.062814 -74.709177 -49.376864   66.669658 -48.134063  34.418310 -18.168108 -74.782373 -49.429114   66.650893
3187  31.866565 -48.095082  34.476229 -18.137925 -74.745011 -49.384354   66.707982 -48.157370  34.473701 -18.242711 -74.817908 -49.436467   66.689084
3188  31.876564 -48.118563  34.531694 -18.212870 -74.780760 -49.391835   66.746200 -48.180612  34.528981 -18.317147 -74.853358 -49.443810   66.727168
3189  31.886563 -48.141979  34.587048 -18.287648 -74.816423 -49.399304   66.784310 -48.203788  34.584150 -18.391413 -74.888722 -49.451141   66.765143
3190  31.896561 -48.165327  34.642292 -18.362256 -74.852000 -49.406762   66.822312 -48.226896  34.639206 -18.465508 -74.923997 -49.458461   66.803007
3191  31.906560 -48.188609  34.697422 -18.436692 -74.887488 -49.414209   66.860203 -48.249937  34.694146 -18.539427 -74.959184 -49.465770   66.840761
3192  31.916559 -48.211822  34.752437 -18.510953 -74.922888 -49.421644   66.897983 -48.272909  34.748969 -18.613171 -74.994282 -49.473067   66.878402
3193  31.926558 -48.234967  34.807337 -18.585038 -74.958198 -49.429067   66.935651 -48.295812  34.803674 -18.686735 -75.029288 -49.480351   66.915930
3194  31.936557 -48.258042  34.862118 -18.658944 -74.993416 -49.436478   66.973206 -48.318646  34.858259 -18.760119 -75.064202 -49.487624   66.953343
3195  31.946556 -48.281048  34.916780 -18.732669 -75.028543 -49.443877   67.010646 -48.341409  34.912722 -18.833319 -75.099024 -49.494884   66.990640
3196  31.956555 -48.303982  34.971321 -18.806211 -75.063577 -49.451263   67.047971 -48.364101  34.967063 -18.906334 -75.133752 -49.502131   67.027820
3197  31.966554 -48.326846  35.025739 -18.879568 -75.098516 -49.458636   67.085179 -48.386721  35.021279 -18.979163 -75.168385 -49.509365   67.064883
3198  31.976553 -48.349637  35.080033 -18.952738 -75.133361 -49.465995   67.122269 -48.409269  35.075368 -19.051801 -75.202922 -49.516585   67.101826
3199  31.986552 -48.372356  35.134201 -19.025717 -75.168109 -49.473342   67.159240 -48.431744  35.129331 -19.124249 -75.237362 -49.523792   67.138650
3200  31.996551 -48.395001  35.188241 -19.098505 -75.202760 -49.480674   67.196091 -48.454146  35.183164 -19.196504 -75.271705 -49.530986   67.175352
3201  32.006550 -48.417572  35.242153 -19.171099 -75.237313 -49.487993   67.232820 -48.476473  35.236867 -19.268564 -75.305950 -49.538165   67.211933
3202  32.016549 -48.440069  35.295933 -19.243497 -75.271767 -49.495297   67.269427 -48.498726  35.290438 -19.340426 -75.340094 -49.545330   67.248391
3203  32.026547 -48.462490  35.349582 -19.315696 -75.306121 -49.502587   67.305911 -48.520904  35.343876 -19.412090 -75.374139 -49.552481   67.284725
3204  32.036546 -48.484835  35.403096 -19.387695 -75.340373 -49.509863   67.342270 -48.543005  35.397178 -19.483552 -75.408082 -49.559617   67.320933
3205  32.046545 -48.507104  35.456475 -19.459491 -75.374523 -49.517123   67.378503 -48.565030  35.450344 -19.554810 -75.441922 -49.566738   67.357016
3206  32.056544 -48.529295  35.509717 -19.531082 -75.408569 -49.524368   67.414610 -48.586978  35.503372 -19.625863 -75.475659 -49.573843   67.392971
3207  32.066543 -48.551408  35.562820 -19.602466 -75.442512 -49.531597   67.450588 -48.608847  35.556259 -19.696708 -75.509291 -49.580933   67.428797
3208  32.076542 -48.573443  35.615783 -19.673641 -75.476349 -49.538811   67.486438 -48.630638  35.609005 -19.767342 -75.542818 -49.588007   67.464494
3209  32.086541 -48.595398  35.668603 -19.744605 -75.510080 -49.546008   67.522157 -48.652350  35.661608 -19.837764 -75.576238 -49.595065   67.500060
3210  32.096540 -48.617273  35.721281 -19.815356 -75.543703 -49.553189   67.557746 -48.673981  35.714066 -19.907970 -75.609550 -49.602107   67.535494
3211  32.106539 -48.639068  35.773813 -19.885891 -75.577218 -49.560354   67.593202 -48.695532  35.766376 -19.977960 -75.642753 -49.609132   67.570795
3212  32.116538 -48.660782  35.826199 -19.956208 -75.610624 -49.567502   67.628525 -48.717001  35.818539 -20.047731 -75.675846 -49.616140   67.605961
3213  32.126537 -48.682414  35.878437 -20.026306 -75.643919 -49.574632   67.663713 -48.738389  35.870552 -20.117280 -75.708828 -49.623130   67.640992
3214  32.136536 -48.703963  35.930525 -20.096182 -75.677104 -49.581746   67.698766 -48.759694  35.922414 -20.186606 -75.741699 -49.630104   67.675887
3215  32.146534 -48.725429  35.982462 -20.165833 -75.710176 -49.588842   67.733683 -48.780915  35.974123 -20.255707 -75.774457 -49.637059   67.710645
3216  32.156533 -48.746812  36.034245 -20.235259 -75.743134 -49.595919   67.768462 -48.802053  36.025678 -20.324581 -75.807101 -49.643997   67.745265
3217  32.166532 -48.768111  36.085875 -20.304457 -75.775979 -49.602979   67.803102 -48.823107  36.077077 -20.393226 -75.839631 -49.650917   67.779746
3218  32.176531 -48.789324  36.137348 -20.373424 -75.808708 -49.610020   67.837603 -48.844076  36.128320 -20.461641 -75.872046 -49.657818   67.814087
3219  32.186530 -48.810452  36.188664 -20.442160 -75.841322 -49.617043   67.871963 -48.864960  36.179404 -20.529823 -75.904345 -49.664701   67.848287
3220  32.196529 -48.831494  36.239822 -20.510661 -75.873818 -49.624047   67.906182 -48.885758  36.230329 -20.597770 -75.936527 -49.671564   67.882345
3221  32.206528 -48.852450  36.290818 -20.578926 -75.906196 -49.631032   67.940258 -48.906470  36.281093 -20.665482 -75.968591 -49.678409   67.916261
3222  32.216527 -48.873318  36.341653 -20.646953 -75.938456 -49.637997   67.974190 -48.927094  36.331694 -20.732955 -76.000536 -49.685234   67.950033
3223  32.226526 -48.894098  36.392324 -20.714739 -75.970595 -49.644942   68.007978 -48.947631  36.382132 -20.800188 -76.032362 -49.692040   67.983660
3224  32.236525 -48.914790  36.442830 -20.782283 -76.002614 -49.651868   68.041621 -48.968081  36.432404 -20.867179 -76.064067 -49.698826   68.017142
3225  32.246524 -48.935392  36.493169 -20.849583 -76.034511 -49.658773   68.075116 -48.988441  36.482508 -20.933926 -76.095651 -49.705591   68.050477
3226  32.256523 -48.955906  36.543341 -20.916636 -76.066285 -49.665658   68.108464 -49.008712  36.532445 -21.000426 -76.127112 -49.712337   68.083665
3227  32.266522 -48.976329  36.593343 -20.983442 -76.097936 -49.672522   68.141664 -49.028893  36.582210 -21.066677 -76.158449 -49.719061   68.116704
3228  32.276520 -48.996661  36.643174 -21.049997 -76.129462 -49.679365   68.174714 -49.048984  36.631804 -21.132678 -76.189662 -49.725765   68.149593
3229  32.286519 -49.016902  36.692832 -21.116300 -76.160863 -49.686187   68.207614 -49.068983  36.681225 -21.198427 -76.220750 -49.732447   68.182331
3230  32.296518 -49.037052  36.742317 -21.182350 -76.192138 -49.692988   68.240363 -49.088891  36.730471 -21.263920 -76.251711 -49.739108   68.214918
3231  32.306517 -49.057109  36.791627 -21.248143 -76.223286 -49.699767   68.272959 -49.108707  36.779541 -21.329158 -76.282545 -49.745747   68.247352
3232  32.316516 -49.077073  36.840760 -21.313679 -76.254305 -49.706524   68.305403 -49.128430  36.828433 -21.394136 -76.313251 -49.752364   68.279633
3233  32.326515 -49.096944  36.889714 -21.378955 -76.285196 -49.713258   68.337692 -49.148059  36.877146 -21.458855 -76.343828 -49.758959   68.311760
3234  32.336514 -49.116721  36.938490 -21.443970 -76.315957 -49.719970   68.369826 -49.167596  36.925679 -21.523313 -76.374276 -49.765532   68.343731
3235  32.346513 -49.136403  36.987084 -21.508721 -76.346588 -49.726660   68.401805 -49.187037  36.974031 -21.587507 -76.404593 -49.772082   68.375547
3236  32.356512 -49.155991  37.035496 -21.573207 -76.377088 -49.733326   68.433627 -49.206385  37.022200 -21.651436 -76.434779 -49.778609   68.407206
3237  32.366511 -49.175483  37.083725 -21.637427 -76.407455 -49.739970   68.465291 -49.225637  37.070185 -21.715099 -76.464834 -49.785113   68.438708
3238  32.376510 -49.194879  37.131768 -21.701377 -76.437689 -49.746589   68.496798 -49.244794  37.117985 -21.778494 -76.494756 -49.791593   68.470052
3239  32.386509 -49.214179  37.179625 -21.765058 -76.467790 -49.753186   68.528144 -49.263856  37.165599 -21.841619 -76.524545 -49.798050   68.501237
3240  32.396508 -49.233382  37.227294 -21.828466 -76.497755 -49.759758   68.559331 -49.282821  37.213026 -21.904474 -76.554200 -49.804484   68.532262
3241  32.406506 -49.252487  37.274775 -21.891600 -76.527586 -49.766306   68.590357 -49.301689  37.260264 -21.967055 -76.583720 -49.810893   68.563128
3242  32.416505 -49.271495  37.322065 -21.954459 -76.557280 -49.772830   68.621222 -49.320460  37.307311 -22.029362 -76.613105 -49.817278   68.593832
3243  32.426504 -49.290404  37.369163 -22.017040 -76.586838 -49.779329   68.651924 -49.339134  37.354168 -22.091393 -76.642353 -49.823639   68.624375
3244  32.436503 -49.309215  37.416068 -22.079343 -76.616257 -49.785803   68.682463 -49.357709  37.400831 -22.153146 -76.671465 -49.829975   68.654754
3245  32.446502 -49.327926  37.462780 -22.141364 -76.645539 -49.792252   68.712838 -49.376186  37.447300 -22.214618 -76.700438 -49.836286   68.684970
3246  32.456501 -49.346538  37.509295 -22.203104 -76.674681 -49.798676   68.743048 -49.394563  37.493574 -22.275809 -76.729273 -49.842571   68.715022
3247  32.466500 -49.365050  37.555614 -22.264559 -76.703683 -49.805074   68.773093 -49.412841  37.539651 -22.336717 -76.757968 -49.848832   68.744909
3248  32.476499 -49.383461  37.601736 -22.325730 -76.732544 -49.811446   68.802972 -49.431019  37.585530 -22.397339 -76.786523 -49.855066   68.774629
3249  32.486498 -49.401772  37.647658 -22.386613 -76.761264 -49.817792   68.832684 -49.449097  37.631209 -22.457675 -76.814937 -49.861275   68.804183
3250  32.496497 -49.419981  37.693379 -22.447208 -76.789842 -49.824112   68.862228 -49.467073  37.676688 -22.517722 -76.843209 -49.867457   68.833569
3251  32.506496 -49.438088  37.738900 -22.507512 -76.818278 -49.830406   68.891604 -49.484949  37.721965 -22.577480 -76.871339 -49.873613   68.862788
3252  32.516495 -49.456094  37.784217 -22.567525 -76.846570 -49.836673   68.920811 -49.502723  37.767039 -22.636948 -76.899326 -49.879743   68.891838
3253  32.526494 -49.473997  37.829331 -22.627245 -76.874718 -49.842913   68.949848 -49.520394  37.811910 -22.696122 -76.927170 -49.885845   68.920718
3254  32.536492 -49.491797  37.874239 -22.686671 -76.902721 -49.849126   68.978716 -49.537964  37.856576 -22.755004 -76.954869 -49.891921   68.949429
3255  32.546491 -49.509494  37.918942 -22.745800 -76.930579 -49.855311   69.007412 -49.555431  37.901036 -22.813591 -76.982424 -49.897970   68.977970
3256  32.556490 -49.527087  37.963437 -22.804633 -76.958290 -49.861469   69.035937 -49.572796  37.945290 -22.871882 -77.009834 -49.903991   69.006340
3257  32.566489 -49.544576  38.007724 -22.863166 -76.985856 -49.867599   69.064289 -49.590057  37.989336 -22.929876 -77.037098 -49.909985   69.034539
3258  32.576488 -49.561961  38.051802 -22.921400 -77.013273 -49.873702   69.092469 -49.607215  38.033174 -22.987572 -77.064216 -49.915951   69.062566
3259  32.586487 -49.579242  38.095669 -22.979332 -77.040544 -49.879776   69.120476 -49.624270  38.076802 -23.044969 -77.091187 -49.921889   69.090420
3260  32.596486 -49.596418  38.139325 -23.036961 -77.067665 -49.885821   69.148309 -49.641220  38.120220 -23.102064 -77.118011 -49.927799   69.118102
3261  32.606485 -49.613488  38.182768 -23.094286 -77.094638 -49.891838   69.175968 -49.658066  38.163426 -23.158858 -77.144687 -49.933681   69.145611
3262  32.616484 -49.630453  38.225998 -23.151306 -77.121461 -49.897827   69.203451 -49.674807  38.206419 -23.215348 -77.171215 -49.939534   69.172946
3263  32.626483 -49.647312  38.269014 -23.208019 -77.148134 -49.903786   69.230759 -49.691444  38.249199 -23.271534 -77.197594 -49.945358   69.200106
3264  32.636482 -49.664065  38.311813 -23.264425 -77.174657 -49.909716   69.257891 -49.707975  38.291764 -23.327413 -77.223822 -49.951154   69.227091
3265  32.646481 -49.680711  38.354397 -23.320522 -77.201028 -49.915617   69.284847 -49.724401  38.334113 -23.382985 -77.249901 -49.956920   69.253900
3266  32.656480 -49.697251  38.396763 -23.376309 -77.227247 -49.921488   69.311626 -49.740720  38.376245 -23.438248 -77.275829 -49.962657   69.280533
3267  32.666478 -49.713684  38.438911 -23.431784 -77.253315 -49.927329   69.338227 -49.756933  38.418160 -23.493201 -77.301605 -49.968364   69.306989
3268  32.676477 -49.730010  38.480839 -23.486947 -77.279230 -49.933141   69.364651 -49.773040  38.459855 -23.547843 -77.327229 -49.974042   69.333269
3269  32.686476 -49.746228  38.522548 -23.541797 -77.304991 -49.938922   69.390896 -49.789040  38.501331 -23.602173 -77.352702 -49.979689   69.359370
3270  32.696475 -49.762339  38.564035 -23.596332 -77.330599 -49.944673   69.416963 -49.804934  38.542587 -23.656189 -77.378021 -49.985307   69.385294
3271  32.706474 -49.778341  38.605301 -23.650552 -77.356054 -49.950393   69.442850 -49.820720  38.583622 -23.709892 -77.403187 -49.990894   69.411039
3272  32.716473 -49.794236  38.646345 -23.704455 -77.381353 -49.956083   69.468558 -49.836399  38.624435 -23.763281 -77.428200 -49.996451   69.436606
3273  32.726472 -49.810022  38.687164 -23.758040 -77.406498 -49.961742   69.494086 -49.851970  38.665025 -23.816354 -77.453060 -50.001977   69.461994
3274  32.736471 -49.825700  38.727760 -23.811308 -77.431487 -49.967370   69.519434 -49.867434  38.705393 -23.869110 -77.477765 -50.007473   69.487203
3275  32.746470 -49.841269  38.768131 -23.864255 -77.456321 -49.972967   69.544602 -49.882791  38.745537 -23.921550 -77.502316 -50.012938   69.512232
3276  32.756469 -49.856729  38.808276 -23.916883 -77.480999 -49.978533   69.569588 -49.898039  38.785456 -23.973672 -77.526712 -50.018372   69.537083
3277  32.766468 -49.872081  38.848195 -23.969189 -77.505520 -49.984067   69.594394 -49.913180  38.825151 -24.025476 -77.550953 -50.023774   69.561753
3278  32.776467 -49.887322  38.887886 -24.021174 -77.529885 -49.989569   69.619017 -49.928212  38.864620 -24.076960 -77.575039 -50.029146   69.586243
3279  32.786466 -49.902455  38.927350 -24.072836 -77.554092 -49.995039   69.643460 -49.943137  38.903863 -24.128124 -77.598969 -50.034486   69.610553
3280  32.796464 -49.917478  38.966585 -24.124174 -77.578142 -50.000478   69.667720 -49.957953  38.942879 -24.178968 -77.622743 -50.039794   69.634682
3281  32.806463 -49.932392  39.005591 -24.175187 -77.602035 -50.005884   69.691797 -49.972660  38.981667 -24.229489 -77.646361 -50.045070   69.658630
3282  32.816462 -49.947195  39.044367 -24.225876 -77.625769 -50.011258   69.715693 -49.987259  39.020226 -24.279688 -77.669822 -50.050315   69.682397
3283  32.826461 -49.961889  39.082913 -24.276239 -77.649345 -50.016600   69.739405 -50.001748  39.058557 -24.329564 -77.693126 -50.055527   69.705983
3284  32.836460 -49.976473  39.121227 -24.326276 -77.672762 -50.021909   69.762935 -50.016129  39.096657 -24.379115 -77.716273 -50.060708   69.729387
3285  32.846459 -49.990947  39.159311 -24.375985 -77.696020 -50.027186   69.786281 -50.030401  39.134527 -24.428342 -77.739262 -50.065855   69.752608
3286  32.856458 -50.005310  39.197162 -24.425367 -77.719120 -50.032429   69.809445 -50.044563  39.172166 -24.477242 -77.762093 -50.070970   69.775648
3287  32.866457 -50.019564  39.234780 -24.474420 -77.742060 -50.037640   69.832424 -50.058617  39.209574 -24.525817 -77.784766 -50.076053   69.798505
3288  32.876456 -50.033707  39.272166 -24.523145 -77.764840 -50.042817   69.855221 -50.072560  39.246749 -24.574065 -77.807280 -50.081103   69.821179
3289  32.886455 -50.047739  39.309317 -24.571540 -77.787461 -50.047961   69.877833 -50.086395  39.283692 -24.621986 -77.829636 -50.086119   69.843671
3290  32.896454 -50.061662  39.346235 -24.619606 -77.809921 -50.053072   69.900262 -50.100120  39.320402 -24.669579 -77.851834 -50.091103   69.865981
3291  32.906453 -50.075473  39.382918 -24.667341 -77.832222 -50.058150   69.922507 -50.113736  39.356879 -24.716845 -77.873872 -50.096054   69.888108
3292  32.916451 -50.089175  39.419366 -24.714745 -77.854362 -50.063193   69.944567 -50.127242  39.393123 -24.763782 -77.895752 -50.100971   69.910052
3293  32.926450 -50.102766  39.455579 -24.761818 -77.876342 -50.068204   69.966444 -50.140639  39.429133 -24.810391 -77.917473 -50.105855   69.931814
3294  32.936449 -50.116246  39.491556 -24.808559 -77.898162 -50.073180   69.988137 -50.153927  39.464909 -24.856672 -77.939035 -50.110706   69.953393
3295  32.946448 -50.129616  39.527297 -24.854969 -77.919820 -50.078122   70.009646 -50.167105  39.500450 -24.902624 -77.960438 -50.115523   69.974790
3296  32.956447 -50.142875  39.562801 -24.901046 -77.941318 -50.083030   70.030970 -50.180174  39.535758 -24.948247 -77.981682 -50.120307   69.996004
3297  32.966446 -50.156024  39.598068 -24.946791 -77.962655 -50.087905   70.052111 -50.193134  39.570830 -24.993541 -78.002766 -50.125057   70.017036
3298  32.976445 -50.169062  39.633099 -24.992203 -77.983831 -50.092744   70.073067 -50.205985  39.605667 -25.038505 -78.023692 -50.129773   70.037886
3299  32.986444 -50.181990  39.667892 -25.037282 -78.004846 -50.097550   70.093839 -50.218727  39.640269 -25.083140 -78.044458 -50.134455   70.058553
3300  32.996443 -50.194808  39.702447 -25.082027 -78.025700 -50.102321   70.114427 -50.231359  39.674635 -25.127444 -78.065064 -50.139103   70.079037
3301  33.006442 -50.207515  39.736764 -25.126439 -78.046393 -50.107057   70.134832 -50.243882  39.708765 -25.171417 -78.085511 -50.143717   70.099339
3302  33.016441 -50.220112  39.770844 -25.170518 -78.066924 -50.111759   70.155052 -50.256297  39.742658 -25.215060 -78.105798 -50.148296   70.119459
3303  33.026440 -50.232599  39.804685 -25.214262 -78.087295 -50.116427   70.175089 -50.268602  39.776314 -25.258371 -78.125926 -50.152842   70.139396
3304  33.036439 -50.244976  39.838287 -25.257673 -78.107504 -50.121059   70.194942 -50.280798  39.809734 -25.301352 -78.145894 -50.157353   70.159151
3305  33.046437 -50.257243  39.871651 -25.300750 -78.127552 -50.125656   70.214611 -50.292885  39.842916 -25.344001 -78.165702 -50.161829   70.178724
3306  33.056436 -50.269399  39.904776 -25.343492 -78.147440 -50.130219   70.234097 -50.304864  39.875861 -25.386319 -78.185351 -50.166271   70.198115
3307  33.066435 -50.281446  39.937662 -25.385901 -78.167166 -50.134747   70.253400 -50.316733  39.908569 -25.428305 -78.204840 -50.170678   70.217324
3308  33.076434 -50.293384  39.970309 -25.427976 -78.186731 -50.139239   70.272520 -50.328495  39.941040 -25.469961 -78.224169 -50.175051   70.236351
3309  33.086433 -50.305212  40.002717 -25.469717 -78.206135 -50.143696   70.291457 -50.340147  39.973273 -25.511285 -78.243339 -50.179388   70.255197
3310  33.096432 -50.316930  40.034886 -25.511124 -78.225378 -50.148119   70.310211 -50.351692  40.005269 -25.552279 -78.262350 -50.183691   70.273861
3311  33.106431 -50.328539  40.066816 -25.552197 -78.244461 -50.152505   70.328783 -50.363128  40.037027 -25.592942 -78.281202 -50.187960   70.292345
3312  33.116430 -50.340039  40.098506 -25.592937 -78.263383 -50.156857   70.347172 -50.374457  40.068549 -25.633275 -78.299895 -50.192193   70.310648
3313  33.126429 -50.351430  40.129958 -25.633343 -78.282144 -50.161173   70.365380 -50.385678  40.099833 -25.673278 -78.318429 -50.196391   70.328771
3314  33.136428 -50.362712  40.161170 -25.673415 -78.300746 -50.165454   70.383405 -50.396791  40.130880 -25.712951 -78.336805 -50.200555   70.346714
3315  33.146427 -50.373886  40.192143 -25.713155 -78.319187 -50.169699   70.401250 -50.407798  40.161691 -25.752294 -78.355022 -50.204683   70.364477
3316  33.156426 -50.384951  40.222877 -25.752562 -78.337467 -50.173909   70.418913 -50.418697  40.192264 -25.791308 -78.373081 -50.208776   70.382061
3317  33.166425 -50.395908  40.253372 -25.791636 -78.355588 -50.178083   70.436395 -50.429489  40.222601 -25.829993 -78.390981 -50.212835   70.399466
3318  33.176423 -50.406757  40.283628 -25.830378 -78.373550 -50.182221   70.453697 -50.440174  40.252701 -25.868349 -78.408724 -50.216858   70.416691
3319  33.186422 -50.417498  40.313645 -25.868788 -78.391352 -50.186324   70.470818 -50.450753  40.282564 -25.906377 -78.426309 -50.220846   70.433739
3320  33.196421 -50.428132  40.343424 -25.906866 -78.408994 -50.190391   70.487760 -50.461225  40.312191 -25.944075 -78.443737 -50.224799   70.450607
3321  33.206420 -50.438658  40.372964 -25.944613 -78.426478 -50.194423   70.504522 -50.471592  40.341581 -25.981446 -78.461007 -50.228716   70.467298
3322  33.216419 -50.449077  40.402266 -25.982029 -78.443802 -50.198418   70.521105 -50.481852  40.370735 -26.018489 -78.478120 -50.232598   70.483812
3323  33.226418 -50.459389  40.431330 -26.019114 -78.460969 -50.202378   70.537509 -50.492007  40.399652 -26.055204 -78.495076 -50.236445   70.500148
3324  33.236417 -50.469595  40.460156 -26.055870 -78.477976 -50.206303   70.553734 -50.502056  40.428334 -26.091593 -78.511875 -50.240257   70.516307
3325  33.246416 -50.479694  40.488745 -26.092295 -78.494826 -50.210191   70.569782 -50.512000  40.456779 -26.127654 -78.528518 -50.244033   70.532289
3326  33.256415 -50.489687  40.517096 -26.128392 -78.511519 -50.214044   70.585652 -50.521839  40.484989 -26.163390 -78.545004 -50.247774   70.548096
3327  33.266414 -50.499574  40.545210 -26.164160 -78.528053 -50.217861   70.601345 -50.531573  40.512964 -26.198801 -78.561335 -50.251479   70.563727
3328  33.276413 -50.509356  40.573087 -26.199601 -78.544431 -50.221642   70.616862 -50.541203  40.540704 -26.233886 -78.577510 -50.255149   70.579183
3329  33.286412 -50.519033  40.600728 -26.234714 -78.560652 -50.225387   70.632202 -50.550729  40.568210 -26.268648 -78.593530 -50.258784   70.594464
3330  33.296411 -50.528604  40.628133 -26.269500 -78.576716 -50.229096   70.647366 -50.560152  40.595482 -26.303086 -78.609396 -50.262383   70.609571
3331  33.306409 -50.538071  40.655302 -26.303959 -78.592624 -50.232770   70.662356 -50.569470  40.622520 -26.337201 -78.625107 -50.265947   70.624505
3332  33.316408 -50.547434  40.682235 -26.338094 -78.608377 -50.236408   70.677170 -50.578686  40.649325 -26.370994 -78.640664 -50.269476   70.639266
3333  33.326407 -50.556692  40.708934 -26.371903 -78.623974 -50.240010   70.691811 -50.587799  40.675897 -26.404466 -78.656067 -50.272969   70.653854
3334  33.336406 -50.565847  40.735397 -26.405388 -78.639416 -50.243576   70.706277 -50.596810  40.702237 -26.437617 -78.671317 -50.276427   70.668270
3335  33.346405 -50.574899  40.761627 -26.438550 -78.654703 -50.247106   70.720571 -50.605719  40.728345 -26.470448 -78.686415 -50.279850   70.682514
3336  33.356404 -50.583847  40.787623 -26.471389 -78.669837 -50.250601   70.734691 -50.614526  40.754221 -26.502960 -78.701360 -50.283238   70.696588
3337  33.366403 -50.592693  40.813385 -26.503906 -78.684816 -50.254060   70.748640 -50.623231  40.779866 -26.535154 -78.716152 -50.286590   70.710491
3338  33.376402 -50.601437  40.838915 -26.536102 -78.699642 -50.257483   70.762417 -50.631835  40.805280 -26.567029 -78.730794 -50.289907   70.724225
3339  33.386401 -50.610079  40.864213 -26.567977 -78.714315 -50.260870   70.776024 -50.640339  40.830464 -26.598588 -78.745283 -50.293189   70.737789
3340  33.396400 -50.618619  40.889278 -26.599533 -78.728836 -50.264222   70.789460 -50.648742  40.855419 -26.629830 -78.759622 -50.296436   70.751184
3341  33.406399 -50.627058  40.914112 -26.630771 -78.743204 -50.267538   70.802726 -50.657045  40.880143 -26.660756 -78.773811 -50.299648   70.764411
3342  33.416398 -50.635396  40.938716 -26.661690 -78.757421 -50.270819   70.815823 -50.665249  40.904639 -26.691368 -78.787849 -50.302824   70.777471
3343  33.426397 -50.643633  40.963089 -26.692293 -78.771487 -50.274064   70.828752 -50.673353  40.928907 -26.721666 -78.801738 -50.305965   70.790363
3344  33.436395 -50.651771  40.987232 -26.722579 -78.785403 -50.277274   70.841513 -50.681358  40.952947 -26.751651 -78.815478 -50.309071   70.803089
3345  33.446394 -50.659809  41.011147 -26.752551 -78.799168 -50.280448   70.854107 -50.689265  40.976759 -26.781325 -78.829070 -50.312143   70.815650
3346  33.456393 -50.667748  41.034833 -26.782208 -78.812783 -50.283586   70.866534 -50.697074  41.000346 -26.810687 -78.842513 -50.315179   70.828045
3347  33.466392 -50.675588  41.058291 -26.811552 -78.826250 -50.286689   70.878795 -50.704785  41.023706 -26.839739 -78.855809 -50.318180   70.840276
3348  33.476391 -50.683329  41.081522 -26.840585 -78.839567 -50.289757   70.890891 -50.712399  41.046841 -26.868482 -78.868958 -50.321146   70.852343
3349  33.486390 -50.690973  41.104526 -26.869306 -78.852737 -50.292790   70.902823 -50.719916  41.069752 -26.896918 -78.881960 -50.324078   70.864248
3350  33.496389 -50.698519  41.127305 -26.897717 -78.865759 -50.295787   70.914590 -50.727336  41.092439 -26.925047 -78.894817 -50.326975   70.875990
3351  33.506388 -50.705967  41.149858 -26.925819 -78.878635 -50.298749   70.926195 -50.734661  41.114903 -26.952870 -78.907528 -50.329837   70.887570
3352  33.516387 -50.713320  41.172187 -26.953613 -78.891363 -50.301677   70.937637 -50.741890  41.137144 -26.980388 -78.920095 -50.332665   70.898990
3353  33.526386 -50.720576  41.194291 -26.981100 -78.903946 -50.304569   70.948918 -50.749024  41.159164 -27.007603 -78.932517 -50.335458   70.910249
3354  33.536385 -50.727736  41.216173 -27.008282 -78.916384 -50.307426   70.960037 -50.756063  41.180963 -27.034516 -78.944796 -50.338216   70.921349
3355  33.546384 -50.734801  41.237832 -27.035159 -78.928677 -50.310248   70.970996 -50.763008  41.202541 -27.061127 -78.956931 -50.340940   70.932290
3356  33.556383 -50.741770  41.259270 -27.061732 -78.940826 -50.313035   70.981796 -50.769860  41.223900 -27.087438 -78.968925 -50.343630   70.943073
3357  33.566381 -50.748646  41.280487 -27.088003 -78.952831 -50.315788   70.992437 -50.776618  41.245040 -27.113450 -78.980776 -50.346286   70.953700
3358  33.576380 -50.755427  41.301484 -27.113974 -78.964694 -50.318505   71.002920 -50.783283  41.265962 -27.139164 -78.992486 -50.348907   70.964169
3359  33.586379 -50.762116  41.322261 -27.139644 -78.976414 -50.321189   71.013246 -50.789856  41.286666 -27.164581 -79.004055 -50.351494   70.974483
3360  33.596378 -50.768711  41.342820 -27.165016 -78.987992 -50.323837   71.023416 -50.796337  41.307154 -27.189702 -79.015484 -50.354047   70.984642
3361  33.606377 -50.775213  41.363161 -27.190090 -78.999430 -50.326452   71.033430 -50.802726  41.327426 -27.214529 -79.026773 -50.356566   70.994646
3362  33.616376 -50.781624  41.383285 -27.214868 -79.010727 -50.329031   71.043289 -50.809025  41.347483 -27.239063 -79.037924 -50.359051   71.004497
3363  33.626375 -50.787943  41.403193 -27.239351 -79.021884 -50.331577   71.052994 -50.815233  41.367325 -27.263305 -79.048936 -50.361502   71.014196
3364  33.636374 -50.794171  41.422886 -27.263540 -79.032902 -50.334088   71.062545 -50.821351  41.386955 -27.287256 -79.059811 -50.363920   71.023742
3365  33.646373 -50.800308  41.442365 -27.287438 -79.043782 -50.336566   71.071945 -50.827379  41.406372 -27.310917 -79.070549 -50.366303   71.033138
3366  33.656372 -50.806355  41.461630 -27.311044 -79.054524 -50.339009   71.081192 -50.833319  41.425577 -27.334291 -79.081150 -50.368654   71.042383
3367  33.666371 -50.812313  41.480683 -27.334360 -79.065129 -50.341418   71.090289 -50.839170  41.444572 -27.357378 -79.091616 -50.370971   71.051478
3368  33.676370 -50.818182  41.499524 -27.357388 -79.075597 -50.343794   71.099236 -50.844933  41.463356 -27.380179 -79.101946 -50.373254   71.060425
3369  33.686368 -50.823962  41.518154 -27.380129 -79.085930 -50.346136   71.108034 -50.850608  41.481932 -27.402696 -79.112143 -50.375504   71.069225
3370  33.696367 -50.829654  41.536574 -27.402585 -79.096128 -50.348444   71.116684 -50.856197  41.500300 -27.424931 -79.122206 -50.377721   71.077877
3371  33.706366 -50.835259  41.554785 -27.424756 -79.106191 -50.350719   71.125186 -50.861699  41.518461 -27.446884 -79.132136 -50.379905   71.086383
3372  33.716365 -50.840776  41.572789 -27.446644 -79.116121 -50.352960   71.133542 -50.867114  41.536416 -27.468557 -79.141934 -50.382057   71.094745
3373  33.726364 -50.846208  41.590585 -27.468251 -79.125917 -50.355168   71.141752 -50.872445  41.554165 -27.489952 -79.151600 -50.384175   71.102961
3374  33.736363 -50.851553  41.608175 -27.489578 -79.135581 -50.357343   71.149817 -50.877691  41.571711 -27.511070 -79.161135 -50.386260   71.111034
3375  33.746362 -50.856813  41.625560 -27.510626 -79.145114 -50.359485   71.157738 -50.882852  41.589052 -27.531912 -79.170541 -50.388313   71.118965
3376  33.756361 -50.861988  41.642740 -27.531397 -79.154516 -50.361593   71.165516 -50.887929  41.606192 -27.552479 -79.179817 -50.390334   71.126754
3377  33.766360 -50.867079  41.659718 -27.551892 -79.163788 -50.363669   71.173152 -50.892923  41.623130 -27.572774 -79.188964 -50.392322   71.134401
3378  33.776359 -50.872086  41.676493 -27.572113 -79.172931 -50.365712   71.180647 -50.897834  41.639868 -27.592797 -79.197983 -50.394277   71.141909
3379  33.786358 -50.877010  41.693067 -27.592061 -79.181945 -50.367723   71.188001 -50.902663  41.656406 -27.612549 -79.206875 -50.396201   71.149278
3380  33.796357 -50.881851  41.709441 -27.611737 -79.190831 -50.369701   71.195216 -50.907411  41.672745 -27.632034 -79.215641 -50.398092   71.156508
3381  33.806356 -50.886610  41.725615 -27.631144 -79.199589 -50.371647   71.202292 -50.912077  41.688888 -27.651251 -79.224281 -50.399952   71.163601
3382  33.816354 -50.891287  41.741592 -27.650283 -79.208222 -50.373560   71.209230 -50.916662  41.704833 -27.670202 -79.232795 -50.401780   71.170557
3383  33.826353 -50.895883  41.757371 -27.669154 -79.216729 -50.375442   71.216032 -50.921167  41.720583 -27.688889 -79.241186 -50.403576   71.177377
3384  33.836352 -50.900399  41.772954 -27.687761 -79.225111 -50.377291   71.222697 -50.925592  41.736139 -27.707313 -79.249452 -50.405340   71.184063
3385  33.846351 -50.904835  41.788342 -27.706103 -79.233368 -50.379108   71.229228 -50.929939  41.751501 -27.725477 -79.257596 -50.407073   71.190615
3386  33.856350 -50.909192  41.803536 -27.724184 -79.241503 -50.380894   71.235624 -50.934207  41.766671 -27.743380 -79.265618 -50.408774   71.197034
3387  33.866349 -50.913469  41.818537 -27.742003 -79.249515 -50.382648   71.241888 -50.938397  41.781649 -27.761025 -79.273518 -50.410445   71.203320
3388  33.876348 -50.917669  41.833346 -27.759564 -79.257405 -50.384371   71.248019 -50.942509  41.796437 -27.778414 -79.281298 -50.412084   71.209476
3389  33.886347 -50.921790  41.847964 -27.776867 -79.265174 -50.386062   71.254019 -50.946545  41.811036 -27.795547 -79.288958 -50.413693   71.215501
3390  33.896346 -50.925835  41.862393 -27.793914 -79.272822 -50.387722   71.259888 -50.950504  41.825446 -27.812427 -79.296499 -50.415271   71.221397
3391  33.906345 -50.929803  41.876633 -27.810706 -79.280352 -50.389351   71.265628 -50.954388  41.839670 -27.829055 -79.303922 -50.416818   71.227164
3392  33.916344 -50.933694  41.890685 -27.827246 -79.287762 -50.390949   71.271239 -50.958196  41.853708 -27.845432 -79.311227 -50.418334   71.232804
3393  33.926343 -50.937511  41.904551 -27.843534 -79.295055 -50.392516   71.276723 -50.961930  41.867560 -27.861561 -79.318415 -50.419820   71.238318
3394  33.936342 -50.941252  41.918231 -27.859572 -79.302230 -50.394053   71.282080 -50.965590  41.881229 -27.877442 -79.325488 -50.421276   71.243706
3395  33.946340 -50.944920  41.931727 -27.875363 -79.309289 -50.395559   71.287312 -50.969176  41.894715 -27.893078 -79.332445 -50.422702   71.248969
3396  33.956339 -50.948513  41.945040 -27.890907 -79.316232 -50.397035   71.292418 -50.972689  41.908020 -27.908470 -79.339288 -50.424098   71.254108
3397  33.966338 -50.952033  41.958171 -27.906206 -79.323061 -50.398480   71.297401 -50.976130  41.921144 -27.923619 -79.346018 -50.425464   71.259125
3398  33.976337 -50.955481  41.971121 -27.921262 -79.329776 -50.399896   71.302261 -50.979500  41.934088 -27.938527 -79.352635 -50.426800   71.264020
3399  33.986336 -50.958857  41.983891 -27.936076 -79.336378 -50.401281   71.306999 -50.982798  41.946854 -27.953196 -79.359139 -50.428107   71.268793
3400  33.996335 -50.962161  41.996483 -27.950650 -79.342867 -50.402637   71.311616 -50.986025  41.959443 -27.967627 -79.365533 -50.429385   71.273447
3401  34.006334 -50.965394  42.008897 -27.964986 -79.349244 -50.403963   71.316112 -50.989182  41.971856 -27.981822 -79.371816 -50.430633   71.277981
3402  34.016333 -50.968557  42.021134 -27.979085 -79.355511 -50.405260   71.320490 -50.992269  41.984093 -27.995783 -79.377989 -50.431852   71.282397
3403  34.026332 -50.971650  42.033196 -27.992948 -79.361668 -50.406527   71.324749 -50.995288  41.996157 -28.009510 -79.384054 -50.433042   71.286696
3404  34.036331 -50.974674  42.045084 -28.006579 -79.367716 -50.407765   71.328892 -50.998238  42.008048 -28.023006 -79.390010 -50.434203   71.290879
3405  34.046330 -50.977629  42.056799 -28.019977 -79.373655 -50.408974   71.332917 -51.001120  42.019767 -28.036272 -79.395859 -50.435336   71.294946
3406  34.056329 -50.980516  42.068342 -28.033145 -79.379487 -50.410154   71.336828 -51.003934  42.031315 -28.049310 -79.401601 -50.436440   71.298898
3407  34.066328 -50.983336  42.079715 -28.046085 -79.385212 -50.411305   71.340624 -51.006682  42.042694 -28.062121 -79.407238 -50.437516   71.302737
3408  34.076326 -50.986089  42.090917 -28.058798 -79.390831 -50.412428   71.344307 -51.009364  42.053905 -28.074708 -79.412770 -50.438563   71.306463
3409  34.086325 -50.988776  42.101952 -28.071285 -79.396345 -50.413523   71.347877 -51.011980  42.064949 -28.087071 -79.418197 -50.439583   71.310077
3410  34.096324 -50.991396  42.112819 -28.083549 -79.401755 -50.414589   71.351335 -51.014531  42.075826 -28.099212 -79.423522 -50.440575   71.313581
3411  34.106323 -50.993952  42.123520 -28.095591 -79.407061 -50.415627   71.354683 -51.017017  42.086539 -28.111134 -79.428744 -50.441539   71.316975
3412  34.116322 -50.996443  42.134056 -28.107413 -79.412264 -50.416637   71.357921 -51.019439  42.097088 -28.122837 -79.433864 -50.442475   71.320260
3413  34.126321 -50.998870  42.144428 -28.119015 -79.417366 -50.417619   71.361051 -51.021798  42.107475 -28.134324 -79.438883 -50.443384   71.323437
3414  34.136320 -51.001233  42.154638 -28.130401 -79.422366 -50.418574   71.364073 -51.024094  42.117700 -28.145596 -79.443802 -50.444265   71.326507
3415  34.146319 -51.003533  42.164686 -28.141572 -79.427267 -50.419501   71.366988 -51.026328  42.127765 -28.156654 -79.448622 -50.445120   71.329471
3416  34.156318 -51.005772  42.174574 -28.152529 -79.432067 -50.420401   71.369796 -51.028501  42.137671 -28.167501 -79.453343 -50.445948   71.332329
3417  34.166317 -51.007948  42.184303 -28.163273 -79.436769 -50.421273   71.372500 -51.030612  42.147419 -28.178137 -79.457967 -50.446748   71.335084
3418  34.176316 -51.010063  42.193873 -28.173808 -79.441374 -50.422119   71.375100 -51.032662  42.157011 -28.188565 -79.462494 -50.447522   71.337735
3419  34.186315 -51.012117  42.203287 -28.184133 -79.445881 -50.422938   71.377597 -51.034653  42.166446 -28.198786 -79.466925 -50.448270   71.340284
3420  34.196314 -51.014112  42.212546 -28.194252 -79.450292 -50.423730   71.379992 -51.036584  42.175727 -28.208802 -79.471260 -50.448991   71.342731
3421  34.206312 -51.016046  42.221649 -28.204165 -79.454607 -50.424496   71.382285 -51.038456  42.184855 -28.218614 -79.475501 -50.449687   71.345078
3422  34.216311 -51.017922  42.230600 -28.213875 -79.458828 -50.425235   71.384478 -51.040270  42.193831 -28.228224 -79.479648 -50.450356   71.347325
3423  34.226310 -51.019740  42.239398 -28.223382 -79.462955 -50.425948   71.386572 -51.042025  42.202655 -28.237634 -79.483702 -50.450999   71.349474
3424  34.236309 -51.021499  42.248046 -28.232689 -79.466989 -50.426636   71.388567 -51.043724  42.211329 -28.246845 -79.487663 -50.451617   71.351524
3425  34.246308 -51.023201  42.256544 -28.241797 -79.470931 -50.427297   71.390465 -51.045366  42.219855 -28.255858 -79.491534 -50.452209   71.353478
3426  34.256307 -51.024847  42.264893 -28.250708 -79.474781 -50.427932   71.392266 -51.046951  42.228233 -28.264676 -79.495313 -50.452775   71.355335
3427  34.266306 -51.026436  42.273094 -28.259423 -79.478541 -50.428542   71.393972 -51.048481  42.236464 -28.273300 -79.499003 -50.453317   71.357097
3428  34.276305 -51.027970  42.281149 -28.267945 -79.482211 -50.429127   71.395582 -51.049955  42.244550 -28.281731 -79.502604 -50.453833   71.358765
3429  34.286305 -51.029448  42.289060 -28.276275 -79.485792 -50.429687   71.397100 -51.051375  42.252492 -28.289972 -79.506117 -50.454325   71.360340
3430  34.296305 -51.030872  42.296827 -28.284414 -79.489285 -50.430221   71.398524 -51.052742  42.260291 -28.298024 -79.509542 -50.454792   71.361822
3431  34.306305 -51.032243  42.304451 -28.292365 -79.492691 -50.430731   71.399856 -51.054054  42.267947 -28.305889 -79.512880 -50.455234   71.363213
3432  34.316305 -51.033559  42.311933 -28.300128 -79.496010 -50.431216   71.401097 -51.055314  42.275464 -28.313567 -79.516133 -50.455652   71.364514
3433  34.326305 -51.034823  42.319275 -28.307705 -79.499243 -50.431676   71.402247 -51.056521  42.282840 -28.321062 -79.519300 -50.456046   71.365724
3434  34.336305 -51.036034  42.326478 -28.315098 -79.502391 -50.432112   71.403309 -51.057677  42.290079 -28.328374 -79.522384 -50.456415   71.366846
3435  34.346305 -51.037194  42.333542 -28.322309 -79.505454 -50.432524   71.404282 -51.058781  42.297180 -28.335505 -79.525383 -50.456761   71.367881
3436  34.356305 -51.038302  42.340469 -28.329339 -79.508435 -50.432912   71.405167 -51.059834  42.304145 -28.342457 -79.528301 -50.457083   71.368828
3437  34.366305 -51.039360  42.347260 -28.336189 -79.511332 -50.433276   71.405966 -51.060837  42.310975 -28.349231 -79.531136 -50.457382   71.369689
3438  34.376305 -51.040367  42.353916 -28.342862 -79.514147 -50.433616   71.406679 -51.061791  42.317671 -28.355829 -79.533889 -50.457657   71.370465
3439  34.386305 -51.041324  42.360439 -28.349359 -79.516882 -50.433933   71.407307 -51.062695  42.324234 -28.362252 -79.536563 -50.457908   71.371156
3440  34.396305 -51.042233  42.366829 -28.355681 -79.519535 -50.434226   71.407852 -51.063550  42.330665 -28.368502 -79.539156 -50.458137   71.371764
3441  34.406305 -51.043092  42.373088 -28.361831 -79.522109 -50.434496   71.408313 -51.064358  42.336966 -28.374580 -79.541671 -50.458343   71.372289
3442  34.416305 -51.043904  42.379217 -28.367809 -79.524605 -50.434743   71.408692 -51.065117  42.343137 -28.380489 -79.544107 -50.458526   71.372733
3443  34.426305 -51.044668  42.385216 -28.373617 -79.527022 -50.434967   71.408989 -51.065829  42.349180 -28.386229 -79.546466 -50.458686   71.373095
3444  34.436305 -51.045385  42.391088 -28.379258 -79.529362 -50.435168   71.409206 -51.066495  42.355096 -28.391801 -79.548748 -50.458824   71.373377
3445  34.446305 -51.046055  42.396832 -28.384732 -79.531625 -50.435347   71.409344 -51.067114  42.360885 -28.397209 -79.550954 -50.458940   71.373580
3446  34.456305 -51.046680  42.402451 -28.390041 -79.533812 -50.435503   71.409402 -51.067688  42.366550 -28.402453 -79.553085 -50.459034   71.373704
3447  34.466305 -51.047259  42.407946 -28.395186 -79.535925 -50.435638   71.409383 -51.068217  42.372090 -28.407534 -79.555141 -50.459105   71.373751
3448  34.476305 -51.047792  42.413317 -28.400170 -79.537963 -50.435750   71.409287 -51.068701  42.377508 -28.412455 -79.557123 -50.459155   71.373721
3449  34.486305 -51.048282  42.418565 -28.404994 -79.539927 -50.435840   71.409115 -51.069141  42.382804 -28.417217 -79.559033 -50.459183   71.373616
3450  34.496305 -51.048727  42.423692 -28.409658 -79.541819 -50.435909   71.408867 -51.069537  42.387980 -28.421821 -79.560870 -50.459190   71.373435
3451  34.506305 -51.049129  42.428700 -28.414166 -79.543638 -50.435956   71.408545 -51.069891  42.393036 -28.426269 -79.562636 -50.459176   71.373181
3452  34.516305 -51.049488  42.433588 -28.418518 -79.545386 -50.435981   71.408149 -51.070201  42.397974 -28.430563 -79.564331 -50.459140   71.372853
3453  34.526305 -51.049804  42.438358 -28.422716 -79.547064 -50.435985   71.407680 -51.070470  42.402795 -28.434704 -79.565957 -50.459083   71.372452
3454  34.536305 -51.050078  42.443011 -28.426761 -79.548671 -50.435969   71.407139 -51.070697  42.407500 -28.438694 -79.567512 -50.459006   71.371980
3455  34.546305 -51.050311  42.447549 -28.430655 -79.550210 -50.435931   71.406527 -51.070883  42.412089 -28.442534 -79.569000 -50.458908   71.371437
3456  34.556305 -51.050503  42.451972 -28.434400 -79.551680 -50.435873   71.405845 -51.071028  42.416564 -28.446225 -79.570419 -50.458789   71.370825
3457  34.566305 -51.050654  42.456281 -28.437996 -79.553082 -50.435794   71.405093 -51.071133  42.420927 -28.449769 -79.571772 -50.458651   71.370142
3458  34.576305 -51.050765  42.460478 -28.441446 -79.554417 -50.435694   71.404272 -51.071199  42.425177 -28.453168 -79.573057 -50.458491   71.369392
3459  34.586305 -51.050837  42.464564 -28.444751 -79.555687 -50.435574   71.403384 -51.071225  42.429317 -28.456422 -79.574277 -50.458312   71.368573
3460  34.596305 -51.050869  42.468539 -28.447912 -79.556890 -50.435435   71.402428 -51.071212  42.433347 -28.459534 -79.575432 -50.458113   71.367688
3461  34.606305 -51.050863  42.472405 -28.450932 -79.558029 -50.435275   71.401406 -51.071161  42.437268 -28.462504 -79.576523 -50.457895   71.366736
3462  34.616305 -51.050819  42.476162 -28.453810 -79.559103 -50.435095   71.400319 -51.071072  42.441081 -28.465335 -79.577549 -50.457657   71.365720
3463  34.626305 -51.050737  42.479813 -28.456550 -79.560114 -50.434896   71.399166 -51.070946  42.444787 -28.468027 -79.578513 -50.457399   71.364638
3464  34.636305 -51.050618  42.483357 -28.459151 -79.561063 -50.434678   71.397950 -51.070783  42.448388 -28.470583 -79.579414 -50.457122   71.363493
3465  34.646305 -51.050462  42.486796 -28.461617 -79.561949 -50.434440   71.396670 -51.070583  42.451884 -28.473003 -79.580254 -50.456827   71.362284
3466  34.656305 -51.050270  42.490132 -28.463947 -79.562774 -50.434183   71.395329 -51.070348  42.455276 -28.475288 -79.581033 -50.456512   71.361014
3467  34.666305 -51.050042  42.493364 -28.466144 -79.563538 -50.433907   71.393925 -51.070076  42.458566 -28.477442 -79.581751 -50.456178   71.359682
3468  34.676305 -51.049779  42.496494 -28.468210 -79.564242 -50.433612   71.392460 -51.069770  42.461754 -28.479464 -79.582410 -50.455826   71.358289
3469  34.686305 -51.049481  42.499523 -28.470144 -79.564887 -50.433298   71.390936 -51.069429  42.464842 -28.481357 -79.583011 -50.455456   71.356836
3470  34.696305 -51.049148  42.502453 -28.471950 -79.565473 -50.432966   71.389352 -51.069055  42.467831 -28.483121 -79.583553 -50.455067   71.355324
3471  34.706305 -51.048782  42.505283 -28.473628 -79.566002 -50.432616   71.387709 -51.068646  42.470721 -28.484759 -79.584037 -50.454660   71.353754
3472  34.716305 -51.048382  42.508016 -28.475179 -79.566472 -50.432247   71.386009 -51.068204  42.473514 -28.486271 -79.584465 -50.454235   71.352126
3473  34.726305 -51.047948  42.510652 -28.476606 -79.566887 -50.431860   71.384251 -51.067729  42.476210 -28.487659 -79.584836 -50.453792   71.350442
3474  34.736305 -51.047482  42.513192 -28.477909 -79.567245 -50.431456   71.382437 -51.067222  42.478811 -28.488924 -79.585152 -50.453332   71.348701
3475  34.746305 -51.046984  42.515636 -28.479089 -79.567548 -50.431034   71.380567 -51.066683  42.481317 -28.490068 -79.585413 -50.452854   71.346904
3476  34.756305 -51.046454  42.517988 -28.480149 -79.567796 -50.430594   71.378642 -51.066112  42.483730 -28.491091 -79.585619 -50.452358   71.345053
3477  34.766305 -51.045892  42.520246 -28.481089 -79.567990 -50.430136   71.376663 -51.065511  42.486050 -28.491996 -79.585772 -50.451846   71.343147
3478  34.776305 -51.045300  42.522412 -28.481912 -79.568131 -50.429662   71.374631 -51.064878  42.488279 -28.492783 -79.585872 -50.451316   71.341188
3479  34.786305 -51.044677  42.524487 -28.482617 -79.568219 -50.429170   71.372546 -51.064215  42.490417 -28.493454 -79.585919 -50.450770   71.339176
3480  34.796305 -51.044024  42.526473 -28.483207 -79.568255 -50.428661   71.370408 -51.063522  42.492465 -28.494010 -79.585914 -50.450206   71.337112
3481  34.806305 -51.043341  42.528369 -28.483683 -79.568239 -50.428136   71.368219 -51.062800  42.494425 -28.494453 -79.585859 -50.449627   71.334997
3482  34.816305 -51.042629  42.530177 -28.484046 -79.568173 -50.427594   71.365980 -51.062048  42.496296 -28.494783 -79.585752 -50.449030   71.332831
3483  34.826305 -51.041888  42.531898 -28.484297 -79.568056 -50.427035   71.363690 -51.061268  42.498081 -28.495002 -79.585596 -50.448417   71.330615
3484  34.836305 -51.041118  42.533533 -28.484438 -79.567890 -50.426460   71.361351 -51.060459  42.499780 -28.495111 -79.585390 -50.447788   71.328349
3485  34.846305 -51.040321  42.535083 -28.484470 -79.567674 -50.425868   71.358963 -51.059623  42.501393 -28.495112 -79.585136 -50.447143   71.326035
3486  34.856305 -51.039495  42.536548 -28.484395 -79.567410 -50.425261   71.356527 -51.058759  42.502923 -28.495006 -79.584833 -50.446482   71.323674
3487  34.866305 -51.038643  42.537930 -28.484213 -79.567098 -50.424637   71.354044 -51.057868  42.504370 -28.494794 -79.584483 -50.445806   71.321264
3488  34.876305 -51.037763  42.539230 -28.483926 -79.566739 -50.423998   71.351515 -51.056951  42.505734 -28.494478 -79.584086 -50.445114   71.318809
3489  34.886305 -51.036857  42.540448 -28.483535 -79.566334 -50.423343   71.348939 -51.056007  42.507018 -28.494058 -79.583643 -50.444406   71.316307
3490  34.896305 -51.035925  42.541585 -28.483041 -79.565882 -50.422673   71.346318 -51.055037  42.508221 -28.493537 -79.583154 -50.443683   71.313760
3491  34.906305 -51.034967  42.542643 -28.482446 -79.565385 -50.421987   71.343652 -51.054042  42.509344 -28.492914 -79.582620 -50.442945   71.311168
3492  34.916305 -51.033984  42.543622 -28.481751 -79.564843 -50.421286   71.340942 -51.053021  42.510389 -28.492192 -79.582041 -50.442191   71.308533
3493  34.926305 -51.032976  42.544523 -28.480956 -79.564257 -50.420570   71.338189 -51.051976  42.511357 -28.491372 -79.581419 -50.441423   71.305854
3494  34.936305 -51.031943  42.545346 -28.480064 -79.563627 -50.419839   71.335392 -51.050907  42.512247 -28.490454 -79.580753 -50.440640   71.303132
3495  34.946305 -51.030886  42.546094 -28.479076 -79.562954 -50.419093   71.332554 -51.049813  42.513062 -28.489440 -79.580044 -50.439843   71.300368
3496  34.956305 -51.029806  42.546767 -28.477992 -79.562238 -50.418333   71.329674 -51.048696  42.513802 -28.488331 -79.579292 -50.439031   71.297563
3497  34.966305 -51.028701  42.547365 -28.476814 -79.561480 -50.417558   71.326753 -51.047555  42.514467 -28.487129 -79.578499 -50.438205   71.294716
3498  34.976305 -51.027574  42.547889 -28.475542 -79.560681 -50.416768   71.323792 -51.046392  42.515058 -28.485834 -79.577665 -50.437364   71.291829
3499  34.986305 -51.026424  42.548341 -28.474179 -79.559841 -50.415965   71.320791 -51.045205  42.515577 -28.484447 -79.576789 -50.436509   71.288902
3500  34.996305 -51.025251  42.548721 -28.472726 -79.558960 -50.415147   71.317750 -51.043997  42.516025 -28.482970 -79.575874 -50.435641   71.285936
3501  35.006305 -51.024056  42.549030 -28.471182 -79.558039 -50.414315   71.314672 -51.042766  42.516401 -28.481403 -79.574919 -50.434758   71.282932
3502  35.016305 -51.022840  42.549268 -28.469551 -79.557080 -50.413469   71.311555 -51.041514  42.516707 -28.479749 -79.573925 -50.433862   71.279889
3503  35.026305 -51.021602  42.549438 -28.467832 -79.556081 -50.412610   71.308401 -51.040241  42.516944 -28.478007 -79.572892 -50.432953   71.276809
3504  35.036305 -51.020343  42.549538 -28.466027 -79.555044 -50.411737   71.305210 -51.038947  42.517113 -28.476180 -79.571821 -50.432030   71.273692
3505  35.046305 -51.019064  42.549572 -28.464136 -79.553970 -50.410851   71.301983 -51.037632  42.517214 -28.474268 -79.570713 -50.431093   71.270539
3506  35.056305 -51.017764  42.549538 -28.462162 -79.552858 -50.409951   71.298720 -51.036297  42.517249 -28.472273 -79.569568 -50.430144   71.267350
3507  35.066305 -51.016444  42.549438 -28.460105 -79.551710 -50.409038   71.295422 -51.034942  42.517217 -28.470195 -79.568386 -50.429182   71.264126
3508  35.076305 -51.015105  42.549273 -28.457967 -79.550525 -50.408113   71.292090 -51.033568  42.517121 -28.468036 -79.567169 -50.428206   71.260868
3509  35.086305 -51.013746  42.549043 -28.455747 -79.549305 -50.407174   71.288724 -51.032175  42.516960 -28.465796 -79.565916 -50.427218   71.257576
3510  35.096305 -51.012368  42.548750 -28.453448 -79.548050 -50.406222   71.285324 -51.030762  42.516735 -28.463478 -79.564628 -50.426217   71.254250
3511  35.106305 -51.010972  42.548394 -28.451070 -79.546760 -50.405258   71.281891 -51.029331  42.516448 -28.461081 -79.563306 -50.425204   71.250891
3512  35.116305 -51.009557  42.547976 -28.448615 -79.545436 -50.404281   71.278426 -51.027882  42.516099 -28.458607 -79.561949 -50.424179   71.247500
3513  35.126305 -51.008124  42.547496 -28.446084 -79.544078 -50.403292   71.274929 -51.026415  42.515688 -28.456057 -79.560560 -50.423141   71.244077
3514  35.136305 -51.006673  42.546956 -28.443477 -79.542687 -50.402290   71.271401 -51.024931  42.515217 -28.453432 -79.559137 -50.422091   71.240623
3515  35.146305 -51.005204  42.546356 -28.440795 -79.541263 -50.401277   71.267842 -51.023429  42.514687 -28.450733 -79.557682 -50.421029   71.237138
3516  35.156305 -51.003719  42.545697 -28.438040 -79.539807 -50.400251   71.264253 -51.021910  42.514097 -28.447960 -79.556194 -50.419955   71.233622
3517  35.166305 -51.002217  42.544979 -28.435213 -79.538319 -50.399213   71.260634 -51.020374  42.513448 -28.445116 -79.554675 -50.418869   71.230077
3518  35.176305 -51.000698  42.544204 -28.432314 -79.536800 -50.398164   71.256986 -51.018821  42.512742 -28.442200 -79.553125 -50.417772   71.226502
3519  35.186305 -50.999163  42.543372 -28.429345 -79.535251 -50.397103   71.253309 -51.017253  42.511980 -28.439213 -79.551544 -50.416663   71.222898
3520  35.196305 -50.997612  42.542484 -28.426307 -79.533670 -50.396030   71.249604 -51.015669  42.511161 -28.436158 -79.549933 -50.415543   71.219266
3521  35.206305 -50.996046  42.541540 -28.423200 -79.532060 -50.394946   71.245871 -51.014069  42.510286 -28.433034 -79.548292 -50.414411   71.215606
3522  35.216305 -50.994464  42.540542 -28.420025 -79.530421 -50.393851   71.242111 -51.012454  42.509357 -28.429843 -79.546621 -50.413268   71.211919
3523  35.226305 -50.992866  42.539490 -28.416785 -79.528752 -50.392744   71.238325 -51.010824  42.508374 -28.426586 -79.544922 -50.412115   71.208205
3524  35.236305 -50.991255  42.538384 -28.413478 -79.527055 -50.391626   71.234512 -51.009179  42.507338 -28.423263 -79.543195 -50.410950   71.204465
3525  35.246305 -50.989628  42.537226 -28.410107 -79.525330 -50.390498   71.230673 -51.007519  42.506249 -28.419876 -79.541439 -50.409774   71.200698
3526  35.256305 -50.987988  42.536016 -28.406672 -79.523577 -50.389358   71.226808 -51.005846  42.505109 -28.416426 -79.539656 -50.408588   71.196907
3527  35.266305 -50.986333  42.534755 -28.403174 -79.521797 -50.388208   71.222919 -51.004159  42.503917 -28.412913 -79.537846 -50.407391   71.193090
3528  35.276305 -50.984665  42.533443 -28.399615 -79.519990 -50.387047   71.219006 -51.002458  42.502675 -28.409339 -79.536009 -50.406184   71.189249
3529  35.286305 -50.982983  42.532082 -28.395994 -79.518156 -50.385876   71.215068 -51.000744  42.501383 -28.405704 -79.534146 -50.404966   71.185384
3530  35.296305 -50.981288  42.530671 -28.392314 -79.516297 -50.384694   71.211107 -50.999017  42.500042 -28.402009 -79.532258 -50.403738   71.181495
3531  35.306305 -50.979580  42.529212 -28.388574 -79.514412 -50.383502   71.207123 -50.997277  42.498652 -28.398255 -79.530343 -50.402500   71.177583
3532  35.316305 -50.977860  42.527705 -28.384776 -79.512502 -50.382300   71.203116 -50.995525  42.497214 -28.394443 -79.528404 -50.401252   71.173648
3533  35.326305 -50.976127  42.526150 -28.380920 -79.510567 -50.381087   71.199087 -50.993760  42.495730 -28.390573 -79.526440 -50.399994   71.169691
3534  35.336305 -50.974382  42.524549 -28.377008 -79.508607 -50.379865   71.195037 -50.991983  42.494198 -28.386647 -79.524452 -50.398726   71.165713
3535  35.346305 -50.972626  42.522903 -28.373040 -79.506624 -50.378633   71.190965 -50.990195  42.492621 -28.382666 -79.522440 -50.397448   71.161712
3536  35.356305 -50.970857  42.521210 -28.369017 -79.504617 -50.377391   71.186872 -50.988394  42.490998 -28.378629 -79.520404 -50.396161   71.157691
3537  35.366305 -50.969077  42.519474 -28.364941 -79.502588 -50.376139   71.182758 -50.986583  42.489330 -28.374539 -79.518345 -50.394864   71.153648
3538  35.376305 -50.967286  42.517693 -28.360811 -79.500535 -50.374878   71.178625 -50.984760  42.487618 -28.370396 -79.516264 -50.393558   71.149586
3539  35.386305 -50.965485  42.515868 -28.356628 -79.498460 -50.373608   71.174472 -50.982927  42.485863 -28.366200 -79.514160 -50.392243   71.145504
3540  35.396305 -50.963672  42.514001 -28.352394 -79.496362 -50.372328   71.170299 -50.981083  42.484065 -28.361953 -79.512035 -50.390918   71.141402
3541  35.406305 -50.961849  42.512092 -28.348110 -79.494244 -50.371039   71.166108 -50.979228  42.482224 -28.357655 -79.509887 -50.389584   71.137281
3542  35.416305 -50.960016  42.510141 -28.343775 -79.492104 -50.369741   71.161898 -50.977364  42.480342 -28.353307 -79.507719 -50.388241   71.133142
3543  35.426305 -50.958173  42.508149 -28.339391 -79.489943 -50.368434   71.157671 -50.975489  42.478419 -28.348910 -79.505530 -50.386890   71.128985
3544  35.436305 -50.956320  42.506116 -28.334959 -79.487761 -50.367118   71.153425 -50.973605  42.476455 -28.344465 -79.503320 -50.385529   71.124809
3545  35.446305 -50.954458  42.504044 -28.330479 -79.485559 -50.365793   71.149162 -50.971712  42.474452 -28.339973 -79.501090 -50.384160   71.120617
3546  35.456305 -50.952586  42.501932 -28.325952 -79.483338 -50.364459   71.144882 -50.969809  42.472409 -28.335434 -79.498841 -50.382782   71.116407
3547  35.466305 -50.950706  42.499782 -28.321379 -79.481097 -50.363117   71.140586 -50.967897  42.470327 -28.330849 -79.496572 -50.381396   71.112181
3548  35.476305 -50.948816  42.497594 -28.316761 -79.478837 -50.361766   71.136273 -50.965977  42.468208 -28.326219 -79.494285 -50.380002   71.107938
3549  35.486305 -50.946918  42.495368 -28.312098 -79.476558 -50.360407   71.131945 -50.964048  42.466050 -28.321544 -79.491978 -50.378599   71.103679
3550  35.496305 -50.945011  42.493104 -28.307391 -79.474260 -50.359040   71.127601 -50.962111  42.463856 -28.316826 -79.489654 -50.377188   71.099405
3551  35.506305 -50.943096  42.490805 -28.302642 -79.471945 -50.357664   71.123242 -50.960165  42.461625 -28.312064 -79.487311 -50.375768   71.095115
3552  35.516305 -50.941174  42.488469 -28.297849 -79.469612 -50.356280   71.118868 -50.958212  42.459358 -28.307261 -79.484950 -50.374341   71.090811
3553  35.526305 -50.939243  42.486098 -28.293015 -79.467261 -50.354888   71.114480 -50.956251  42.457055 -28.302415 -79.482572 -50.372906   71.086492
3554  35.536305 -50.937305  42.483693 -28.288140 -79.464893 -50.353488   71.110078 -50.954282  42.454718 -28.297529 -79.480177 -50.371463   71.082159
3555  35.546305 -50.935359  42.481253 -28.283225 -79.462509 -50.352080   71.105662 -50.952306  42.452346 -28.292602 -79.477766 -50.370012   71.077811
3556  35.556305 -50.933406  42.478779 -28.278270 -79.460108 -50.350665   71.101233 -50.950322  42.449940 -28.287635 -79.475338 -50.368553   71.073450
3557  35.566305 -50.931447  42.476271 -28.273276 -79.457691 -50.349242   71.096791 -50.948332  42.447500 -28.282630 -79.472893 -50.367087   71.069076
3558  35.576305 -50.929480  42.473731 -28.268244 -79.455258 -50.347811   71.092335 -50.946335  42.445028 -28.277586 -79.470433 -50.365614   71.064689
3559  35.586305 -50.927507  42.471159 -28.263175 -79.452809 -50.346372   71.087868 -50.944331  42.442523 -28.272505 -79.467958 -50.364133   71.060290
3560  35.596305 -50.925527  42.468555 -28.258068 -79.450345 -50.344927   71.083388 -50.942321  42.439986 -28.267387 -79.465467 -50.362645   71.055878
3561  35.606305 -50.923541  42.465920 -28.252925 -79.447867 -50.343474   71.078897 -50.940305  42.437418 -28.262233 -79.462962 -50.361149   71.051454
3562  35.616305 -50.921549  42.463253 -28.247747 -79.445373 -50.342013   71.074394 -50.938283  42.434819 -28.257044 -79.460441 -50.359647   71.047019
3563  35.626305 -50.919551  42.460557 -28.242533 -79.442866 -50.340546   71.069880 -50.936255  42.432190 -28.251819 -79.457907 -50.358137   71.042572
3564  35.636305 -50.917548  42.457831 -28.237286 -79.440344 -50.339071   71.065355 -50.934221  42.429531 -28.246560 -79.455359 -50.356620   71.038115
3565  35.646305 -50.915538  42.455075 -28.232004 -79.437809 -50.337590   71.060820 -50.932182  42.426842 -28.241268 -79.452797 -50.355097   71.033647
3566  35.656305 -50.913524  42.452290 -28.226690 -79.435260 -50.336101   71.056275 -50.930138  42.424125 -28.235943 -79.450222 -50.353567   71.029168
3567  35.666305 -50.911504  42.449477 -28.221342 -79.432698 -50.334606   71.051719 -50.928088  42.421379 -28.230585 -79.447633 -50.352030   71.024679
3568  35.676305 -50.909479  42.446637 -28.215964 -79.430123 -50.333104   71.047154 -50.926034  42.418605 -28.225195 -79.445032 -50.350486   71.020181
3569  35.686305 -50.907450  42.443768 -28.210553 -79.427535 -50.331596   71.042579 -50.923975  42.415803 -28.219774 -79.442418 -50.348936   71.015673
3570  35.696305 -50.905416  42.440873 -28.205112 -79.424935 -50.330080   71.037996 -50.921911  42.412975 -28.214323 -79.439792 -50.347379   71.011155
3571  35.706305 -50.903377  42.437951 -28.199641 -79.422323 -50.328559   71.033403 -50.919842  42.410119 -28.208841 -79.437154 -50.345816   71.006629
3572  35.716305 -50.901334  42.435003 -28.194141 -79.419699 -50.327030   71.028802 -50.917769  42.407237 -28.203330 -79.434504 -50.344247   71.002094
3573  35.726305 -50.899286  42.432029 -28.188611 -79.417064 -50.325496   71.024193 -50.915692  42.404329 -28.197790 -79.431843 -50.342671   70.997551
3574  35.736305 -50.897235  42.429029 -28.183054 -79.414417 -50.323955   71.019576 -50.913611  42.401396 -28.192221 -79.429170 -50.341090   70.992999
3575  35.746305 -50.895180  42.426005 -28.177468 -79.411760 -50.322408   71.014951 -50.911527  42.398438 -28.186625 -79.426486 -50.339502   70.988439
3576  35.756305 -50.893121  42.422957 -28.171855 -79.409091 -50.320855   71.010318 -50.909438  42.395455 -28.181001 -79.423792 -50.337908   70.983872
3577  35.766305 -50.891058  42.419885 -28.166215 -79.406412 -50.319296   71.005679 -50.907346  42.392448 -28.175351 -79.421087 -50.336308   70.979297
3578  35.776305 -50.888992  42.416788 -28.160549 -79.403723 -50.317731   71.001032 -50.905250  42.389417 -28.169674 -79.418371 -50.334702   70.974715
3579  35.786305 -50.886923  42.413669 -28.154858 -79.401024 -50.316160   70.996379 -50.903152  42.386363 -28.163972 -79.415646 -50.333091   70.970127
3580  35.796305 -50.884850  42.410527 -28.149141 -79.398314 -50.314583   70.991719 -50.901050  42.383286 -28.158245 -79.412911 -50.331474   70.965532
3581  35.806305 -50.882775  42.407363 -28.143400 -79.395596 -50.313001   70.987053 -50.898945  42.380187 -28.152493 -79.410167 -50.329851   70.960930
3582  35.816305 -50.880697  42.404176 -28.137635 -79.392868 -50.311413   70.982381 -50.896837  42.377065 -28.146717 -79.407413 -50.328223   70.956322
3583  35.826305 -50.878616  42.400968 -28.131846 -79.390131 -50.309819   70.977704 -50.894727  42.373922 -28.140918 -79.404650 -50.326589   70.951709
3584  35.836305 -50.876532  42.397739 -28.126034 -79.387385 -50.308220   70.973021 -50.892614  42.370758 -28.135095 -79.401878 -50.324949   70.947089
3585  35.846305 -50.874446  42.394489 -28.120199 -79.384630 -50.306615   70.968332 -50.890499  42.367572 -28.129250 -79.399098 -50.323305   70.942465
3586  35.856305 -50.872358  42.391219 -28.114343 -79.381867 -50.305005   70.963639 -50.888382  42.364366 -28.123383 -79.396310 -50.321655   70.937835
3587  35.866305 -50.870267  42.387928 -28.108465 -79.379096 -50.303389   70.958941 -50.886262  42.361140 -28.117495 -79.393513 -50.320000   70.933200
3588  35.876305 -50.868174  42.384618 -28.102565 -79.376316 -50.301769   70.954238 -50.884141  42.357894 -28.111585 -79.390708 -50.318339   70.928560
3589  35.886305 -50.866080  42.381288 -28.096646 -79.373530 -50.300143   70.949531 -50.882017  42.354629 -28.105655 -79.387896 -50.316674   70.923916
3590  35.896305 -50.863983  42.377940 -28.090706 -79.370735 -50.298512   70.944820 -50.879892  42.351344 -28.099704 -79.385076 -50.315004   70.919268
3591  35.906305 -50.861885  42.374572 -28.084746 -79.367933 -50.296876   70.940104 -50.877765  42.348041 -28.093734 -79.382249 -50.313328   70.914615
3592  35.916305 -50.859786  42.371187 -28.078767 -79.365124 -50.295235   70.935385 -50.875636  42.344719 -28.087744 -79.379415 -50.311648   70.909959
3593  35.926305 -50.857685  42.367784 -28.072769 -79.362309 -50.293589   70.930663 -50.873506  42.341379 -28.081736 -79.376574 -50.309963   70.905298
3594  35.936305 -50.855582  42.364363 -28.066753 -79.359486 -50.291938   70.925937 -50.871375  42.338021 -28.075709 -79.373726 -50.308273   70.900635
3595  35.946305 -50.853479  42.360925 -28.060719 -79.356657 -50.290282   70.921208 -50.869243  42.334646 -28.069664 -79.370871 -50.306578   70.895968
3596  35.956305 -50.851374  42.357469 -28.054667 -79.353822 -50.288622   70.916477 -50.867109  42.331253 -28.063602 -79.368011 -50.304879   70.891298
3597  35.966305 -50.849268  42.353998 -28.048599 -79.350980 -50.286957   70.911742 -50.864975  42.327845 -28.057523 -79.365144 -50.303175   70.886625
3598  35.976305 -50.847162  42.350510 -28.042513 -79.348133 -50.285287   70.907005 -50.862840  42.324419 -28.051427 -79.362271 -50.301467   70.881949
3599  35.986305 -50.845055  42.347006 -28.036412 -79.345279 -50.283613   70.902266 -50.860704  42.320978 -28.045314 -79.359393 -50.299754   70.877271
3600  35.996305 -50.842947  42.343487 -28.030295 -79.342421 -50.281934   70.897524 -50.858567  42.317521 -28.039187 -79.356509 -50.298037   70.872590
3601  36.006305 -50.840839  42.339952 -28.024162 -79.339557 -50.280251   70.892781 -50.856430  42.314049 -28.033043 -79.353620 -50.296315   70.867908
3602  36.016305 -50.838730  42.336403 -28.018015 -79.336687 -50.278564   70.888036 -50.854293  42.310561 -28.026885 -79.350725 -50.294590   70.863223
3603  36.026305 -50.836621  42.332839 -28.011852 -79.333813 -50.276872   70.883289 -50.852155  42.307059 -28.020712 -79.347826 -50.292860   70.858537
3604  36.036305 -50.834511  42.329260 -28.005676 -79.330934 -50.275176   70.878541 -50.850018  42.303542 -28.014525 -79.344922 -50.291126   70.853849
3605  36.046305 -50.832402  42.325668 -27.999486 -79.328050 -50.273476   70.873792 -50.847880  42.300012 -28.008325 -79.342013 -50.289387   70.849160
3606  36.056305 -50.830292  42.322061 -27.993283 -79.325162 -50.271772   70.869041 -50.845742  42.296467 -28.002111 -79.339100 -50.287645   70.844470
3607  36.066305 -50.828183  42.318442 -27.987066 -79.322269 -50.270063   70.864290 -50.843604  42.292909 -27.995883 -79.336183 -50.285899   70.839778
3608  36.076305 -50.826074  42.314809 -27.980837 -79.319373 -50.268351   70.859538 -50.841466  42.289337 -27.989643 -79.333261 -50.284148   70.835086
3609  36.086305 -50.823965  42.311163 -27.974595 -79.316472 -50.266634   70.854785 -50.839329  42.285752 -27.983391 -79.330335 -50.282394   70.830392
3610  36.096305 -50.821856  42.307505 -27.968342 -79.313567 -50.264914   70.850032 -50.837192  42.282155 -27.977127 -79.327406 -50.280636   70.825699
3611  36.106305 -50.819748  42.303834 -27.962077 -79.310659 -50.263190   70.845279 -50.835056  42.278545 -27.970851 -79.324473 -50.278875   70.821004
3612  36.116305 -50.817640  42.300152 -27.955801 -79.307748 -50.261462   70.840525 -50.832920  42.274923 -27.964564 -79.321536 -50.277109   70.816310
3613  36.126305 -50.815533  42.296458 -27.949514 -79.304833 -50.259730   70.835772 -50.830785  42.271289 -27.958265 -79.318597 -50.275340   70.811615
3614  36.136305 -50.813427  42.292752 -27.943216 -79.301914 -50.257995   70.831019 -50.828650  42.267644 -27.951957 -79.315654 -50.273567   70.806921
3615  36.146305 -50.811321  42.289035 -27.936908 -79.298993 -50.256255   70.826266 -50.826516  42.263987 -27.945638 -79.312708 -50.271791   70.802226
3616  36.156305 -50.809217  42.285307 -27.930591 -79.296069 -50.254513   70.821514 -50.824384  42.260319 -27.939309 -79.309759 -50.270011   70.797532
3617  36.166305 -50.807113  42.281569 -27.924263 -79.293142 -50.252766   70.816762 -50.822252  42.256640 -27.932971 -79.306807 -50.268228   70.792838
3618  36.176305 -50.805011  42.277820 -27.917927 -79.290213 -50.251017   70.812011 -50.820121  42.252950 -27.926623 -79.303853 -50.266441   70.788146
3619  36.186305 -50.802909  42.274060 -27.911582 -79.287281 -50.249264   70.807262 -50.817992  42.249251 -27.920267 -79.300897 -50.264651   70.783453
3620  36.196305 -50.800809  42.270291 -27.905228 -79.284347 -50.247507   70.802513 -50.815864  42.245541 -27.913902 -79.297938 -50.262858   70.778762
3621  36.206305 -50.798710  42.266513 -27.898866 -79.281411 -50.245747   70.797765 -50.813737  42.241821 -27.907529 -79.294977 -50.261061   70.774072
3622  36.216305 -50.796613  42.262725 -27.892496 -79.278472 -50.243984   70.793019 -50.811611  42.238092 -27.901148 -79.292014 -50.259261   70.769383
3623  36.226305 -50.794517  42.258927 -27.886119 -79.275532 -50.242217   70.788274 -50.809488  42.234354 -27.894759 -79.289049 -50.257458   70.764695
3624  36.236305 -50.792422  42.255121 -27.879734 -79.272590 -50.240447   70.783531 -50.807365  42.230607 -27.888363 -79.286083 -50.255652   70.760009
3625  36.246305 -50.790329  42.251306 -27.873342 -79.269647 -50.238675   70.778790 -50.805244  42.226850 -27.881960 -79.283115 -50.253843   70.755325
3626  36.256305 -50.788238  42.247483 -27.866943 -79.266702 -50.236899   70.774051 -50.803125  42.223085 -27.875550 -79.280145 -50.252030   70.750642
3627  36.266305 -50.786148  42.243651 -27.860538 -79.263755 -50.235119   70.769313 -50.801008  42.219312 -27.869134 -79.277174 -50.250215   70.745961
3628  36.276305 -50.784060  42.239812 -27.854127 -79.260807 -50.233337   70.764578 -50.798892  42.215530 -27.862711 -79.274202 -50.248397   70.741281
3629  36.286305 -50.781975  42.235964 -27.847710 -79.257859 -50.231552   70.759845 -50.796779  42.211741 -27.856283 -79.271229 -50.246576   70.736604
3630  36.296305 -50.779891  42.232109 -27.841287 -79.254909 -50.229764   70.755114 -50.794667  42.207944 -27.849849 -79.268255 -50.244752   70.731929
3631  36.306305 -50.777809  42.228247 -27.834859 -79.251958 -50.227973   70.750385 -50.792557  42.204139 -27.843409 -79.265279 -50.242925   70.727257
3632  36.316305 -50.775729  42.224378 -27.828426 -79.249007 -50.226180   70.745660 -50.790450  42.200327 -27.836964 -79.262304 -50.241095   70.722586
3633  36.326305 -50.773651  42.220501 -27.821989 -79.246055 -50.224383   70.740937 -50.788344  42.196508 -27.830515 -79.259327 -50.239263   70.717919
3634  36.336305 -50.771575  42.216618 -27.815546 -79.243102 -50.222584   70.736216 -50.786241  42.192682 -27.824061 -79.256350 -50.237428   70.713253
3635  36.346305 -50.769502  42.212729 -27.809100 -79.240149 -50.220782   70.731499 -50.784140  42.188849 -27.817602 -79.253373 -50.235590   70.708591
3636  36.356305 -50.767431  42.208833 -27.802649 -79.237196 -50.218977   70.726785 -50.782042  42.185010 -27.811140 -79.250395 -50.233750   70.703931
3637  36.366305 -50.765363  42.204931 -27.796194 -79.234243 -50.217169   70.722073 -50.779946  42.181164 -27.804674 -79.247418 -50.231907   70.699275
3638  36.376305 -50.763296  42.201023 -27.789736 -79.231289 -50.215359   70.717365 -50.777852  42.177313 -27.798204 -79.244440 -50.230062   70.694621
3639  36.386305 -50.761233  42.197109 -27.783275 -79.228336 -50.213547   70.712661 -50.775761  42.173456 -27.791731 -79.241462 -50.228214   70.689971
3640  36.396305 -50.759172  42.193190 -27.776811 -79.225382 -50.211732   70.707959 -50.773672  42.169593 -27.785255 -79.238484 -50.226364   70.685324
3641  36.406305 -50.757113  42.189266 -27.770344 -79.222429 -50.209914   70.703261 -50.771587  42.165724 -27.778776 -79.235507 -50.224511   70.680680
3642  36.416305 -50.755057  42.185336 -27.763874 -79.219477 -50.208094   70.698567 -50.769503  42.161851 -27.772295 -79.232530 -50.222656   70.676040
3643  36.426305 -50.753004  42.181401 -27.757402 -79.216524 -50.206272   70.693877 -50.767423  42.157972 -27.765811 -79.229554 -50.220799   70.671403
3644  36.436305 -50.750953  42.177462 -27.750928 -79.213572 -50.204447   70.689190 -50.765345  42.154088 -27.759325 -79.226578 -50.218939   70.666770
3645  36.446305 -50.748906  42.173518 -27.744452 -79.210621 -50.202620   70.684507 -50.763270  42.150200 -27.752837 -79.223603 -50.217077   70.662140
3646  36.456305 -50.746861  42.169570 -27.737974 -79.207671 -50.200790   70.679828 -50.761198  42.146307 -27.746347 -79.220628 -50.215213   70.657514
3647  36.466305 -50.744819  42.165617 -27.731495 -79.204721 -50.198959   70.675153 -50.759129  42.142409 -27.739856 -79.217654 -50.213347   70.652893
3648  36.476305 -50.742780  42.161661 -27.725015 -79.201773 -50.197125   70.670483 -50.757063  42.138508 -27.733363 -79.214682 -50.211478   70.648275
3649  36.486305 -50.740744  42.157700 -27.718533 -79.198825 -50.195288   70.665816 -50.755000  42.134602 -27.726870 -79.211710 -50.209608   70.643661
3650  36.496305 -50.738711  42.153736 -27.712051 -79.195879 -50.193450   70.661154 -50.752940  42.130692 -27.720375 -79.208739 -50.207735   70.639051
3651  36.506305 -50.736682  42.149768 -27.705568 -79.192933 -50.191610   70.656496 -50.750883  42.126779 -27.713880 -79.205770 -50.205860   70.634446
3652  36.516305 -50.734655  42.145797 -27.699085 -79.189989 -50.189767   70.651843 -50.748830  42.122862 -27.707384 -79.202802 -50.203983   70.629845
3653  36.526305 -50.732632  42.141823 -27.692601 -79.187046 -50.187923   70.647194 -50.746779  42.118942 -27.700889 -79.199835 -50.202105   70.625248
3654  36.536305 -50.730611  42.137845 -27.686117 -79.184105 -50.186076   70.642550 -50.744732  42.115018 -27.694393 -79.196870 -50.200224   70.620656
3655  36.546305 -50.728594  42.133865 -27.679634 -79.181165 -50.184228   70.637911 -50.742688  42.111092 -27.687897 -79.193906 -50.198342   70.616068
3656  36.556305 -50.726581  42.129881 -27.673151 -79.178227 -50.182377   70.633276 -50.740647  42.107162 -27.681401 -79.190944 -50.196457   70.611485
3657  36.566305 -50.724570  42.125895 -27.666668 -79.175291 -50.180525   70.628646 -50.738610  42.103230 -27.674906 -79.187984 -50.194571   70.606907
3658  36.576305 -50.722563  42.121907 -27.660186 -79.172356 -50.178671   70.624021 -50.736576  42.099295 -27.668412 -79.185025 -50.192683   70.602333
3659  36.586305 -50.720560  42.117917 -27.653705 -79.169423 -50.176815   70.619401 -50.734546  42.095358 -27.661919 -79.182068 -50.190793   70.597764
3660  36.596305 -50.718560  42.113924 -27.647225 -79.166492 -50.174957   70.614786 -50.732519  42.091419 -27.655427 -79.179114 -50.188901   70.593200
3661  36.606305 -50.716563  42.109929 -27.640746 -79.163563 -50.173097   70.610176 -50.730496  42.087477 -27.648936 -79.176161 -50.187008   70.588641
3662  36.616305 -50.714570  42.105932 -27.634268 -79.160636 -50.171235   70.605571 -50.728476  42.083533 -27.642446 -79.173210 -50.185113   70.584087
3663  36.626305 -50.712580  42.101934 -27.627793 -79.157711 -50.169372   70.600972 -50.726460  42.079588 -27.635958 -79.170262 -50.183216   70.579538
3664  36.636305 -50.710594  42.097934 -27.621318 -79.154789 -50.167507   70.596377 -50.724447  42.075640 -27.629471 -79.167316 -50.181318   70.574995
3665  36.646305 -50.708612  42.093932 -27.614846 -79.151868 -50.165641   70.591788 -50.722439  42.071691 -27.622987 -79.164372 -50.179418   70.570456
3666  36.656305 -50.706633  42.089929 -27.608376 -79.148950 -50.163772   70.587205 -50.720433  42.067741 -27.616504 -79.161430 -50.177516   70.565923
3667  36.666305 -50.704659  42.085925 -27.601908 -79.146035 -50.161902   70.582627 -50.718432  42.063789 -27.610024 -79.158491 -50.175613   70.561395
3668  36.676305 -50.702687  42.081920 -27.595442 -79.143122 -50.160031   70.578054 -50.716434  42.059836 -27.603546 -79.155554 -50.173709   70.556872
3669  36.686305 -50.700720  42.077913 -27.588979 -79.140211 -50.158158   70.573487 -50.714440  42.055882 -27.597070 -79.152620 -50.171803   70.552355
3670  36.696305 -50.698756  42.073906 -27.582519 -79.137303 -50.156283   70.568926 -50.712450  42.051927 -27.590597 -79.149689 -50.169895   70.547843
3671  36.706305 -50.696796  42.069898 -27.576061 -79.134398 -50.154407   70.564370 -50.710464  42.047971 -27.584127 -79.146760 -50.167986   70.543337
3672  36.716305 -50.694840  42.065890 -27.569606 -79.131495 -50.152530   70.559820 -50.708482  42.044014 -27.577659 -79.143834 -50.166076   70.538836
3673  36.726305 -50.692888  42.061881 -27.563154 -79.128596 -50.150651   70.555276 -50.706503  42.040056 -27.571195 -79.140911 -50.164164   70.534341
3674  36.736305 -50.690940  42.057872 -27.556706 -79.125699 -50.148770   70.550738 -50.704528  42.036098 -27.564734 -79.137990 -50.162251   70.529852
3675  36.746305 -50.688995  42.053863 -27.550261 -79.122804 -50.146889   70.546206 -50.702558  42.032140 -27.558276 -79.135072 -50.160337   70.525368
3676  36.756305 -50.687055  42.049853 -27.543819 -79.119913 -50.145005   70.541679 -50.700591  42.028181 -27.551821 -79.132158 -50.158421   70.520890
3677  36.766305 -50.685118  42.045843 -27.537381 -79.117025 -50.143121   70.537158 -50.698628  42.024222 -27.545371 -79.129246 -50.156504   70.516418
3678  36.776305 -50.683186  42.041834 -27.530947 -79.114140 -50.141235   70.532644 -50.696669  42.020263 -27.538923 -79.126337 -50.154586   70.511952
3679  36.786305 -50.681257  42.037825 -27.524517 -79.111258 -50.139348   70.528135 -50.694715  42.016304 -27.532480 -79.123432 -50.152666   70.507491
3680  36.796305 -50.679333  42.033816 -27.518091 -79.108379 -50.137460   70.523633 -50.692764  42.012344 -27.526040 -79.120529 -50.150746   70.503037
3681  36.806305 -50.677413  42.029807 -27.511668 -79.105504 -50.135570   70.519137 -50.690817  42.008385 -27.519604 -79.117630 -50.148824   70.498588
3682  36.816305 -50.675496  42.025799 -27.505251 -79.102631 -50.133679   70.514647 -50.688874  42.004427 -27.513172 -79.114734 -50.146901   70.494146
3683  36.826305 -50.673584  42.021792 -27.498837 -79.099762 -50.131787   70.510163 -50.686936  42.000468 -27.506744 -79.111841 -50.144977   70.489709
3684  36.836305 -50.671676  42.017785 -27.492428 -79.096897 -50.129894   70.505685 -50.685001  41.996510 -27.500321 -79.108951 -50.143052   70.485278
3685  36.846305 -50.669772  42.013779 -27.486024 -79.094034 -50.127999   70.501214 -50.683070  41.992552 -27.493901 -79.106065 -50.141126   70.480854
3686  36.856305 -50.667872  42.009774 -27.479624 -79.091176 -50.126104   70.496749 -50.681144  41.988594 -27.487486 -79.103181 -50.139199   70.476435
3687  36.866305 -50.665977  42.005770 -27.473229 -79.088320 -50.124207   70.492290 -50.679221  41.984638 -27.481076 -79.100301 -50.137271   70.472023
3688  36.876305 -50.664085  42.001767 -27.466839 -79.085469 -50.122309   70.487838 -50.677303  41.980681 -27.474670 -79.097425 -50.135343   70.467617
3689  36.886305 -50.662198  41.997765 -27.460454 -79.082620 -50.120411   70.483392 -50.675388  41.976726 -27.468268 -79.094551 -50.133413   70.463216
3690  36.896305 -50.660315  41.993765 -27.454074 -79.079776 -50.118511   70.478953 -50.673478  41.972771 -27.461871 -79.091682 -50.131482   70.458822
3691  36.906305 -50.658436  41.989766 -27.447700 -79.076935 -50.116610   70.474520 -50.671572  41.968816 -27.455478 -79.088815 -50.129551   70.454434
3692  36.916305 -50.656562  41.985768 -27.441330 -79.074098 -50.114708   70.470094 -50.669670  41.964863 -27.449091 -79.085952 -50.127618   70.450053
3693  36.926305 -50.654692  41.981772 -27.434967 -79.071265 -50.112805   70.465674 -50.667771  41.960910 -27.442707 -79.083092 -50.125685   70.445677
3694  36.936305 -50.652826  41.977778 -27.428609 -79.068435 -50.110902   70.461261 -50.665877  41.956958 -27.436329 -79.080236 -50.123751   70.441308
3695  36.946305 -50.650964  41.973785 -27.422256 -79.065609 -50.108997   70.456854 -50.663987  41.953008 -27.429956 -79.077383 -50.121817   70.436945
3696  36.956305 -50.649107  41.969794 -27.415909 -79.062787 -50.107091   70.452454 -50.662101  41.949058 -27.423587 -79.074534 -50.119881   70.432588
3697  36.966305 -50.647254  41.965806 -27.409568 -79.059969 -50.105185   70.448061 -50.660219  41.945109 -27.417224 -79.071688 -50.117945   70.428238
3698  36.976305 -50.645405  41.961818 -27.403233 -79.057155 -50.103277   70.443674 -50.658341  41.941161 -27.410866 -79.068845 -50.116009   70.423893
3699  36.986305 -50.643561  41.957834 -27.396904 -79.054345 -50.101369   70.439294 -50.656468  41.937215 -27.404512 -79.066006 -50.114072   70.419555
3700  36.996305 -50.641721  41.953851 -27.390581 -79.051539 -50.099460   70.434921 -50.654598  41.933269 -27.398164 -79.063171 -50.112134   70.415224
3701  37.006305 -50.639886  41.949870 -27.384264 -79.048737 -50.097550   70.430555 -50.652732  41.929325 -27.391821 -79.060339 -50.110196   70.410898
3702  37.016305 -50.638055  41.945892 -27.377953 -79.045939 -50.095640   70.426195 -50.650870  41.925382 -27.385483 -79.057511 -50.108257   70.406579
3703  37.026305 -50.636228  41.941915 -27.371649 -79.043145 -50.093728   70.421842 -50.649013  41.921441 -27.379150 -79.054686 -50.106317   70.402267
3704  37.036305 -50.634406  41.937942 -27.365351 -79.040355 -50.091816   70.417496 -50.647159  41.917501 -27.372823 -79.051865 -50.104377   70.397961
3705  37.046305 -50.632588  41.933971 -27.359059 -79.037569 -50.089903   70.413157 -50.645310  41.913562 -27.366501 -79.049047 -50.102437   70.393661
3706  37.056305 -50.630774  41.930002 -27.352774 -79.034788 -50.087989   70.408825 -50.643464  41.909624 -27.360185 -79.046233 -50.100497   70.389367
3707  37.066305 -50.628965  41.926036 -27.346496 -79.032011 -50.086075   70.404499 -50.641623  41.905689 -27.353874 -79.043423 -50.098556   70.385080
3708  37.076305 -50.627161  41.922073 -27.340225 -79.029238 -50.084160   70.400181 -50.639785  41.901754 -27.347569 -79.040616 -50.096614   70.380800
3709  37.086305 -50.625361  41.918112 -27.333960 -79.026469 -50.082244   70.395869 -50.637952  41.897821 -27.341269 -79.037813 -50.094672   70.376525
3710  37.096305 -50.623565  41.914154 -27.327702 -79.023705 -50.080327   70.391564 -50.636122  41.893890 -27.334974 -79.035014 -50.092730   70.372258
3711  37.106305 -50.621774  41.910199 -27.321451 -79.020945 -50.078410   70.387267 -50.634297  41.889961 -27.328686 -79.032218 -50.090788   70.367997
3712  37.116305 -50.619987  41.906247 -27.315207 -79.018189 -50.076492   70.382976 -50.632475  41.886033 -27.322403 -79.029426 -50.088846   70.363742
3713  37.126305 -50.618205  41.902298 -27.308970 -79.015438 -50.074574   70.378692 -50.630658  41.882107 -27.316126 -79.026638 -50.086903   70.359494
3714  37.136305 -50.616427  41.898352 -27.302740 -79.012691 -50.072655   70.374415 -50.628845  41.878183 -27.309854 -79.023854 -50.084960   70.355252
3715  37.146305 -50.614654  41.894409 -27.296517 -79.009948 -50.070736   70.370145 -50.627035  41.874261 -27.303589 -79.021073 -50.083017   70.351017
3716  37.156305 -50.612885  41.890470 -27.290301 -79.007210 -50.068816   70.365882 -50.625230  41.870340 -27.297329 -79.018296 -50.081073   70.346788
3717  37.166305 -50.611121  41.886533 -27.284093 -79.004476 -50.066895   70.361626 -50.623429  41.866421 -27.291076 -79.015522 -50.079130   70.342566
3718  37.176305 -50.609361  41.882600 -27.277892 -79.001747 -50.064974   70.357377 -50.621631  41.862505 -27.284828 -79.012753 -50.077187   70.338350
3719  37.186305 -50.607606  41.878670 -27.271698 -78.999022 -50.063052   70.353136 -50.619838  41.858590 -27.278586 -79.009987 -50.075243   70.334141
3720  37.196305 -50.605855  41.874743 -27.265512 -78.996302 -50.061130   70.348901 -50.618049  41.854677 -27.272351 -79.007225 -50.073300   70.329939
3721  37.206305 -50.604109  41.870820 -27.259334 -78.993587 -50.059207   70.344673 -50.616263  41.850767 -27.266121 -79.004466 -50.071356   70.325743
3722  37.216305 -50.602368  41.866901 -27.253163 -78.990876 -50.057284   70.340452 -50.614482  41.846858 -27.259898 -79.001712 -50.069413   70.321554
3723  37.226305 -50.600630  41.862985 -27.246999 -78.988169 -50.055361   70.336239 -50.612705  41.842952 -27.253681 -78.998961 -50.067469   70.317371
3724  37.236305 -50.598898  41.859072 -27.240843 -78.985467 -50.053436   70.332032 -50.610931  41.839048 -27.247470 -78.996214 -50.065526   70.313195
3725  37.246305 -50.597170  41.855163 -27.234695 -78.982770 -50.051512   70.327833 -50.609162  41.835146 -27.241265 -78.993472 -50.063582   70.309026
3726  37.256305 -50.595446  41.851258 -27.228555 -78.980078 -50.049587   70.323641 -50.607397  41.831246 -27.235067 -78.990732 -50.061639   70.304863
3727  37.266305 -50.593727  41.847357 -27.222422 -78.977390 -50.047662   70.319455 -50.605635  41.827349 -27.228875 -78.987997 -50.059696   70.300707
3728  37.276305 -50.592012  41.843459 -27.216297 -78.974706 -50.045736   70.315277 -50.603878  41.823454 -27.222689 -78.985266 -50.057753   70.296558
3729  37.286305 -50.590302  41.839565 -27.210181 -78.972028 -50.043810   70.311106 -50.602124  41.819562 -27.216510 -78.982538 -50.055810   70.292415
3730  37.296305 -50.588597  41.835675 -27.204072 -78.969354 -50.041884   70.306942 -50.600375  41.815671 -27.210338 -78.979815 -50.053868   70.288279
3731  37.306305 -50.586896  41.831789 -27.197971 -78.966685 -50.039957   70.302785 -50.598629  41.811784 -27.204172 -78.977095 -50.051926   70.284150
3732  37.316305 -50.585200  41.827907 -27.191878 -78.964020 -50.038030   70.298636 -50.596888  41.807898 -27.198012 -78.974379 -50.049984   70.280027
3733  37.326305 -50.583508  41.824029 -27.185793 -78.961360 -50.036102   70.294493 -50.595150  41.804016 -27.191859 -78.971668 -50.048042   70.275911
3734  37.336305 -50.581820  41.820155 -27.179716 -78.958705 -50.034174   70.290357 -50.593416  41.800136 -27.185713 -78.968960 -50.046101   70.271802
3735  37.346305 -50.580138  41.816284 -27.173647 -78.956055 -50.032246   70.286229 -50.591687  41.796258 -27.179573 -78.966256 -50.044160   70.267700
3736  37.356305 -50.578459  41.812418 -27.167587 -78.953410 -50.030318   70.282108 -50.589961  41.792384 -27.173441 -78.963556 -50.042219   70.263605
3737  37.366305 -50.576786  41.808556 -27.161534 -78.950769 -50.028389   70.277994 -50.588239  41.788512 -27.167315 -78.960860 -50.040279   70.259516
3738  37.376305 -50.575116  41.804699 -27.155490 -78.948133 -50.026460   70.273887 -50.586521  41.784643 -27.161197 -78.958169 -50.038340   70.255435
3739  37.386305 -50.573452  41.800845 -27.149454 -78.945502 -50.024531   70.269787 -50.584808  41.780777 -27.155085 -78.955481 -50.036401   70.251360
3740  37.396305 -50.571791  41.796996 -27.143426 -78.942876 -50.022602   70.265694 -50.583098  41.776914 -27.148982 -78.952798 -50.034462   70.247292
3741  37.406305 -50.570136  41.793151 -27.137407 -78.940254 -50.020672   70.261608 -50.581392  41.773055 -27.142886 -78.950119 -50.032525   70.243232
3742  37.416305 -50.568484  41.789310 -27.131396 -78.937637 -50.018742   70.257530 -50.579691  41.769200 -27.136799 -78.947445 -50.030589   70.239180
3743  37.426305 -50.566838  41.785473 -27.125393 -78.935025 -50.016812   70.253458 -50.577994  41.765350 -27.130721 -78.944775 -50.028654   70.235136
3744  37.436305 -50.565196  41.781641 -27.119399 -78.932418 -50.014881   70.249394 -50.576302  41.761505 -27.124654 -78.942112 -50.026721   70.231100
3745  37.446305 -50.563558  41.777814 -27.113413 -78.929816 -50.012951   70.245337 -50.574614  41.757667 -27.118599 -78.939454 -50.024791   70.227074
3746  37.456305 -50.561925  41.773990 -27.107436 -78.927219 -50.011020   70.241287 -50.572931  41.753837 -27.112558 -78.936803 -50.022865   70.223059
3747  37.466305 -50.560296  41.770172 -27.101467 -78.924626 -50.009089   70.237243 -50.571254  41.750017 -27.106533 -78.934159 -50.020942   70.219055
3748  37.476305 -50.558672  41.766357 -27.095506 -78.922039 -50.007158   70.233208 -50.569582  41.746207 -27.100525 -78.931524 -50.019024   70.215064
3749  37.486305 -50.557052  41.762547 -27.089555 -78.919456 -50.005227   70.229179 -50.567916  41.742409 -27.094537 -78.928897 -50.017111   70.211085
3750  37.496305 -50.555437  41.758742 -27.083611 -78.916878 -50.003296   70.225157 -50.566257  41.738623 -27.088568 -78.926279 -50.015204   70.207121
3751  37.506305 -50.553826  41.754941 -27.077676 -78.914305 -50.001364   70.221142 -50.564603  41.734851 -27.082620 -78.923670 -50.013303   70.203170
3752  37.516305 -50.552220  41.751145 -27.071750 -78.911737 -49.999432   70.217135 -50.562956  41.731092 -27.076694 -78.921071 -50.011408   70.199234
3753  37.526305 -50.550618  41.747354 -27.065833 -78.909174 -49.997501   70.213134 -50.561315  41.727346 -27.070789 -78.918482 -50.009520   70.195312
3754  37.536305 -50.549021  41.743567 -27.059924 -78.906616 -49.995569   70.209141 -50.559680  41.723614 -27.064905 -78.915902 -50.007638   70.191404
3755  37.546305 -50.547428  41.739784 -27.054023 -78.904062 -49.993637   70.205154 -50.558051  41.719896 -27.059043 -78.913331 -50.005762   70.187511
3756  37.556305 -50.545839  41.736007 -27.048131 -78.901514 -49.991705   70.201175 -50.556429  41.716192 -27.053203 -78.910771 -50.003893   70.183633
3757  37.566305 -50.544255  41.732234 -27.042248 -78.898970 -49.989773   70.197202 -50.554813  41.712501 -27.047384 -78.908219 -50.002030   70.179769
3758  37.576305 -50.542676  41.728466 -27.036374 -78.896431 -49.987840   70.193237 -50.553203  41.708824 -27.041587 -78.905678 -50.000174   70.175919
3759  37.586305 -50.541101  41.724702 -27.030508 -78.893897 -49.985908   70.189279 -50.551599  41.705161 -27.035811 -78.903146 -49.998324   70.172084
3760  37.596305 -50.539530  41.720943 -27.024651 -78.891368 -49.983976   70.185327 -50.550002  41.701511 -27.030056 -78.900624 -49.996480   70.168263
3761  37.606305 -50.537964  41.717190 -27.018803 -78.888844 -49.982043   70.181383 -50.548410  41.697875 -27.024323 -78.898111 -49.994643   70.164457
3762  37.616305 -50.536402  41.713440 -27.012964 -78.886325 -49.980111   70.177446 -50.546825  41.694253 -27.018612 -78.895607 -49.992811   70.160664
3763  37.626305 -50.534844  41.709696 -27.007133 -78.883811 -49.978178   70.173516 -50.545246  41.690643 -27.012921 -78.893113 -49.990987   70.156886
3764  37.636305 -50.533291  41.705957 -27.001311 -78.881302 -49.976246   70.169592 -50.543673  41.687048 -27.007252 -78.890628 -49.989168   70.153122
3765  37.646305 -50.531743  41.702222 -26.995498 -78.878797 -49.974313   70.165676 -50.542106  41.683466 -27.001603 -78.888153 -49.987356   70.149372
3766  37.656305 -50.530198  41.698492 -26.989693 -78.876298 -49.972381   70.161767 -50.540545  41.679897 -26.995976 -78.885687 -49.985550   70.145636
3767  37.666305 -50.528658  41.694767 -26.983898 -78.873803 -49.970448   70.157864 -50.538991  41.676341 -26.990370 -78.883230 -49.983750   70.141915
3768  37.676305 -50.527123  41.691047 -26.978111 -78.871314 -49.968516   70.153969 -50.537442  41.672799 -26.984784 -78.880783 -49.981957   70.138207
3769  37.686305 -50.525592  41.687332 -26.972333 -78.868829 -49.966583   70.150080 -50.535899  41.669270 -26.979219 -78.878345 -49.980169   70.134513
3770  37.696305 -50.524065  41.683622 -26.966563 -78.866349 -49.964651   70.146199 -50.534362  41.665754 -26.973675 -78.875916 -49.978388   70.130833
3771  37.706305 -50.522542  41.679917 -26.960803 -78.863874 -49.962718   70.142324 -50.532831  41.662251 -26.968152 -78.873496 -49.976613   70.127166
3772  37.716305 -50.521024  41.676217 -26.955051 -78.861404 -49.960786   70.138456 -50.531307  41.658761 -26.962649 -78.871085 -49.974844   70.123514
3773  37.726305 -50.519510  41.672522 -26.949308 -78.858939 -49.958854   70.134595 -50.529788  41.655285 -26.957167 -78.868684 -49.973081   70.119875
3774  37.736305 -50.518001  41.668831 -26.943574 -78.856479 -49.956921   70.130741 -50.528274  41.651821 -26.951705 -78.866292 -49.971325   70.116250
3775  37.746305 -50.516495  41.665146 -26.937849 -78.854024 -49.954989   70.126894 -50.526767  41.648370 -26.946264 -78.863908 -49.969574   70.112639
3776  37.756305 -50.514994  41.661466 -26.932133 -78.851573 -49.953057   70.123053 -50.525266  41.644933 -26.940843 -78.861534 -49.967829   70.109041
3777  37.766305 -50.513498  41.657791 -26.926425 -78.849127 -49.951125   70.119220 -50.523770  41.641508 -26.935442 -78.859169 -49.966091   70.105457
3778  37.776305 -50.512005  41.654120 -26.920727 -78.846687 -49.949192   70.115393 -50.522281  41.638096 -26.930061 -78.856812 -49.964358   70.101886
3779  37.786305 -50.510517  41.650455 -26.915037 -78.844251 -49.947260   70.111573 -50.520797  41.634697 -26.924701 -78.854465 -49.962631   70.098329
3780  37.796305 -50.509033  41.646795 -26.909356 -78.841820 -49.945329   70.107760 -50.519319  41.631310 -26.919360 -78.852127 -49.960911   70.094785
3781  37.806305 -50.507554  41.643140 -26.903684 -78.839394 -49.943397   70.103954 -50.517846  41.627936 -26.914040 -78.849797 -49.959196   70.091254
3782  37.816305 -50.506079  41.639490 -26.898021 -78.836973 -49.941465   70.100154 -50.516380  41.624575 -26.908740 -78.847476 -49.957487   70.087737
3783  37.826305 -50.504607  41.635845 -26.892366 -78.834556 -49.939533   70.096361 -50.514919  41.621227 -26.903459 -78.845164 -49.955785   70.084233
3784  37.836305 -50.503141  41.632205 -26.886720 -78.832145 -49.937602   70.092575 -50.513464  41.617891 -26.898198 -78.842861 -49.954088   70.080743
3785  37.846305 -50.501678  41.628570 -26.881084 -78.829738 -49.935670   70.088796 -50.512014  41.614568 -26.892957 -78.840567 -49.952397   70.077265
3786  37.856305 -50.500219  41.624941 -26.875456 -78.827337 -49.933739   70.085023 -50.510571  41.611257 -26.887735 -78.838281 -49.950711   70.073801
3787  37.866305 -50.498765  41.621316 -26.869837 -78.824940 -49.931808   70.081257 -50.509132  41.607958 -26.882534 -78.836005 -49.949032   70.070350
3788  37.876305 -50.497315  41.617697 -26.864226 -78.822548 -49.929877   70.077498 -50.507700  41.604672 -26.877351 -78.833736 -49.947359   70.066912
3789  37.886305 -50.495869  41.614082 -26.858625 -78.820160 -49.927946   70.073745 -50.506273  41.601399 -26.872188 -78.831477 -49.945691   70.063487
3790  37.896305 -50.494427  41.610473 -26.853032 -78.817778 -49.926015   70.069999 -50.504852  41.598138 -26.867045 -78.829226 -49.944029   70.060075
3791  37.906305 -50.492990  41.606869 -26.847448 -78.815400 -49.924084   70.066260 -50.503436  41.594889 -26.861921 -78.826984 -49.942373   70.056675
3792  37.916305 -50.491556  41.603270 -26.841873 -78.813027 -49.922154   70.062527 -50.502026  41.591652 -26.856816 -78.824750 -49.940722   70.053289
3793  37.926305 -50.490127  41.599676 -26.836307 -78.810659 -49.920223   70.058801 -50.500621  41.588428 -26.851730 -78.822525 -49.939078   70.049916
3794  37.936305 -50.488702  41.596087 -26.830750 -78.808296 -49.918293   70.055081 -50.499222  41.585215 -26.846664 -78.820308 -49.937439   70.046555
3795  37.946305 -50.487281  41.592504 -26.825201 -78.805938 -49.916363   70.051368 -50.497828  41.582015 -26.841617 -78.818100 -49.935805   70.043207
3796  37.956305 -50.485864  41.588925 -26.819661 -78.803584 -49.914433   70.047662 -50.496440  41.578827 -26.836588 -78.815900 -49.934178   70.039872
3797  37.966305 -50.484451  41.585352 -26.814130 -78.801235 -49.912504   70.043962 -50.495057  41.575651 -26.831579 -78.813708 -49.932556   70.036550
3798  37.976305 -50.483042  41.581784 -26.808608 -78.798891 -49.910574   70.040269 -50.493680  41.572487 -26.826588 -78.811525 -49.930939   70.033240
3799  37.986305 -50.481637  41.578221 -26.803094 -78.796552 -49.908645   70.036582 -50.492308  41.569335 -26.821617 -78.809351 -49.929329   70.029943
3800  37.996305 -50.480236  41.574663 -26.797589 -78.794217 -49.906716   70.032901 -50.490942  41.566195 -26.816664 -78.807185 -49.927724   70.026658
3801  38.006305 -50.478840  41.571110 -26.792093 -78.791887 -49.904787   70.029227 -50.489581  41.563067 -26.811730 -78.805027 -49.926124   70.023386
3802  38.016305 -50.477447  41.567562 -26.786606 -78.789562 -49.902858   70.025560 -50.488225  41.559951 -26.806814 -78.802877 -49.924530   70.020127
3803  38.026305 -50.476058  41.564020 -26.781127 -78.787242 -49.900929   70.021899 -50.486875  41.556846 -26.801917 -78.800735 -49.922942   70.016880
3804  38.036305 -50.474674  41.560483 -26.775657 -78.784926 -49.899001   70.018244 -50.485530  41.553753 -26.797039 -78.798602 -49.921359   70.013645
3805  38.046305 -50.473293  41.556951 -26.770196 -78.782615 -49.897073   70.014596 -50.484190  41.550672 -26.792179 -78.796477 -49.919782   70.010422
3806  38.056305 -50.471916  41.553424 -26.764744 -78.780309 -49.895145   70.010954 -50.482856  41.547603 -26.787338 -78.794361 -49.918210   70.007212
3807  38.066305 -50.470544  41.549902 -26.759300 -78.778007 -49.893217   70.007319 -50.481527  41.544546 -26.782514 -78.792252 -49.916644   70.004015
3808  38.076305 -50.469175  41.546385 -26.753865 -78.775710 -49.891290   70.003690 -50.480203  41.541500 -26.777710 -78.790151 -49.915083   70.000829
3809  38.086305 -50.467810  41.542874 -26.748438 -78.773418 -49.889362   70.000067 -50.478884  41.538465 -26.772923 -78.788059 -49.913527   69.997656
3810  38.096305 -50.466449  41.539367 -26.743020 -78.771131 -49.887435   69.996451 -50.477571  41.535442 -26.768154 -78.785974 -49.911977   69.994494
3811  38.106305 -50.465093  41.535866 -26.737611 -78.768848 -49.885508   69.992840 -50.476263  41.532431 -26.763404 -78.783898 -49.910433   69.991345
3812  38.116305 -50.463740  41.532370 -26.732210 -78.766570 -49.883582   69.989237 -50.474960  41.529431 -26.758672 -78.781830 -49.908893   69.988208
3813  38.126305 -50.462391  41.528879 -26.726818 -78.764296 -49.881655   69.985639 -50.473662  41.526443 -26.753957 -78.779769 -49.907360   69.985083
3814  38.136305 -50.461045  41.525393 -26.721435 -78.762027 -49.879729   69.982048 -50.472369  41.523466 -26.749261 -78.777717 -49.905831   69.981970
3815  38.146305 -50.459704  41.521913 -26.716060 -78.759763 -49.877803   69.978463 -50.471082  41.520500 -26.744582 -78.775673 -49.904308   69.978869
3816  38.156305 -50.458367  41.518437 -26.710694 -78.757503 -49.875878   69.974884 -50.469799  41.517546 -26.739921 -78.773636 -49.902790   69.975780
3817  38.166305 -50.457033  41.514967 -26.705336 -78.755248 -49.873952   69.971311 -50.468522  41.514602 -26.735278 -78.771607 -49.901278   69.972702
3818  38.176305 -50.455703  41.511501 -26.699987 -78.752997 -49.872027   69.967744 -50.467250  41.511671 -26.730653 -78.769587 -49.899771   69.969637
3819  38.186305 -50.454377  41.508041 -26.694646 -78.750751 -49.870102   69.964184 -50.465983  41.508750 -26.726045 -78.767574 -49.898269   69.966583
3820  38.196305 -50.453055  41.504586 -26.689314 -78.748510 -49.868178   69.960630 -50.464721  41.505841 -26.721455 -78.765568 -49.896772   69.963541
3821  38.206305 -50.451737  41.501136 -26.683990 -78.746273 -49.866253   69.957081 -50.463463  41.502942 -26.716883 -78.763571 -49.895281   69.960511
3822  38.216305 -50.450423  41.497692 -26.678675 -78.744040 -49.864329   69.953539 -50.462211  41.500055 -26.712327 -78.761581 -49.893794   69.957492
3823  38.226305 -50.449112  41.494252 -26.673368 -78.741813 -49.862405   69.950003 -50.460964  41.497179 -26.707790 -78.759599 -49.892314   69.954485
3824  38.236305 -50.447805  41.490817 -26.668070 -78.739589 -49.860481   69.946473 -50.459722  41.494314 -26.703269 -78.757625 -49.890838   69.951490
3825  38.246305 -50.446502  41.487388 -26.662780 -78.737371 -49.858558   69.942950 -50.458485  41.491459 -26.698766 -78.755659 -49.889367   69.948506
3826  38.256305 -50.445202  41.483964 -26.657499 -78.735156 -49.856635   69.939432 -50.457253  41.488616 -26.694280 -78.753700 -49.887902   69.945533
3827  38.266305 -50.443907  41.480544 -26.652226 -78.732946 -49.854712   69.935920 -50.456026  41.485784 -26.689811 -78.751748 -49.886441   69.942573
3828  38.276305 -50.442615  41.477130 -26.646961 -78.730741 -49.852790   69.932414 -50.454804  41.482962 -26.685360 -78.749805 -49.884986   69.939623
3829  38.286305 -50.441326  41.473721 -26.641705 -78.728540 -49.850867   69.928914 -50.453586  41.480152 -26.680925 -78.747868 -49.883536   69.936685
3830  38.296305 -50.440042  41.470317 -26.636457 -78.726344 -49.848945   69.925420 -50.452374  41.477352 -26.676507 -78.745940 -49.882091   69.933759
3831  38.306305 -50.438761  41.466918 -26.631217 -78.724152 -49.847024   69.921932 -50.451166  41.474563 -26.672107 -78.744019 -49.880651   69.930843
3832  38.316305 -50.437484  41.463524 -26.625986 -78.721964 -49.845102   69.918450 -50.449963  41.471785 -26.667723 -78.742105 -49.879216   69.927939
3833  38.326305 -50.436210  41.460135 -26.620763 -78.719781 -49.843181   69.914973 -50.448765  41.469017 -26.663356 -78.740199 -49.877787   69.925047
3834  38.336305 -50.434940  41.456751 -26.615548 -78.717603 -49.841260   69.911503 -50.447572  41.466260 -26.659006 -78.738300 -49.876362   69.922165
3835  38.346305 -50.433674  41.453372 -26.610341 -78.715428 -49.839340   69.908038 -50.446384  41.463514 -26.654672 -78.736409 -49.874942   69.919295
3836  38.356305 -50.432411  41.449998 -26.605143 -78.713258 -49.837420   69.904580 -50.445200  41.460778 -26.650355 -78.734525 -49.873527   69.916435
3837  38.366305 -50.431152  41.446630 -26.599953 -78.711093 -49.835500   69.901127 -50.444022  41.458053 -26.646055 -78.732649 -49.872118   69.913587
3838  38.376305 -50.429897  41.443266 -26.594771 -78.708932 -49.833580   69.897680 -50.442848  41.455338 -26.641771 -78.730779 -49.870713   69.910750
3839  38.386305 -50.428645  41.439907 -26.589597 -78.706775 -49.831661   69.894238 -50.441678  41.452634 -26.637504 -78.728918 -49.869313   69.907924
3840  38.396305 -50.427397  41.436553 -26.584432 -78.704622 -49.829742   69.890803 -50.440514  41.449940 -26.633253 -78.727063 -49.867918   69.905109
3841  38.406305 -50.426152  41.433205 -26.579274 -78.702474 -49.827823   69.887373 -50.439354  41.447257 -26.629019 -78.725216 -49.866528   69.902305
3842  38.416305 -50.424911  41.429861 -26.574125 -78.700330 -49.825905   69.883949 -50.438199  41.444584 -26.624801 -78.723376 -49.865143   69.899512
3843  38.426305 -50.423673  41.426522 -26.568984 -78.698191 -49.823987   69.880530 -50.437048  41.441922 -26.620599 -78.721543 -49.863763   69.896729
3844  38.436305 -50.422439  41.423188 -26.563850 -78.696055 -49.822069   69.877117 -50.435902  41.439269 -26.616413 -78.719717 -49.862388   69.893958
3845  38.446305 -50.421208  41.419859 -26.558725 -78.693924 -49.820151   69.873710 -50.434761  41.436627 -26.612244 -78.717899 -49.861017   69.891197
3846  38.456305 -50.419981  41.416535 -26.553608 -78.691798 -49.818234   69.870309 -50.433624  41.433995 -26.608091 -78.716088 -49.859651   69.888447
3847  38.466305 -50.418758  41.413216 -26.548499 -78.689675 -49.816317   69.866913 -50.432492  41.431374 -26.603953 -78.714283 -49.858291   69.885708
3848  38.476305 -50.417537  41.409902 -26.543398 -78.687557 -49.814401   69.863522 -50.431365  41.428763 -26.599832 -78.712486 -49.856935   69.882980
3849  38.486305 -50.416321  41.406593 -26.538305 -78.685443 -49.812484   69.860138 -50.430242  41.426161 -26.595727 -78.710696 -49.855583   69.880262
3850  38.496305 -50.415107  41.403289 -26.533220 -78.683333 -49.810568   69.856758 -50.429124  41.423570 -26.591637 -78.708913 -49.854237   69.877554
3851  38.506305 -50.413898  41.399989 -26.528143 -78.681227 -49.808653   69.853385 -50.428010  41.420989 -26.587564 -78.707137 -49.852895   69.874858
3852  38.516305 -50.412691  41.396695 -26.523074 -78.679126 -49.806738   69.850016 -50.426901  41.418418 -26.583506 -78.705368 -49.851558   69.872172
3853  38.526305 -50.411488  41.393405 -26.518012 -78.677029 -49.804823   69.846654 -50.425796  41.415857 -26.579464 -78.703606 -49.850226   69.869496
3854  38.536305 -50.410288  41.390121 -26.512959 -78.674935 -49.802908   69.843297 -50.424696  41.413306 -26.575438 -78.701851 -49.848899   69.866831
3855  38.546305 -50.409092  41.386841 -26.507913 -78.672846 -49.800994   69.839945 -50.423601  41.410765 -26.571427 -78.700103 -49.847576   69.864177
3856  38.556305 -50.407899  41.383566 -26.502875 -78.670762 -49.799080   69.836598 -50.422509  41.408233 -26.567432 -78.698362 -49.846258   69.861532
3857  38.566305 -50.406710  41.380296 -26.497845 -78.668681 -49.797166   69.833258 -50.421423  41.405712 -26.563452 -78.696628 -49.844945   69.858899
3858  38.576305 -50.405524  41.377030 -26.492823 -78.666604 -49.795253   69.829922 -50.420340  41.403201 -26.559488 -78.694901 -49.843636   69.856275
3859  38.586305 -50.404341  41.373770 -26.487809 -78.664532 -49.793340   69.826592 -50.419262  41.400699 -26.555539 -78.693180 -49.842332   69.853662
3860  38.596305 -50.403161  41.370514 -26.482802 -78.662463 -49.791427   69.823267 -50.418189  41.398207 -26.551606 -78.691466 -49.841032   69.851059
3861  38.606305 -50.401985  41.367263 -26.477803 -78.660399 -49.789515   69.819948 -50.417120  41.395725 -26.547688 -78.689759 -49.839737   69.848466
3862  38.616305 -50.400812  41.364017 -26.472811 -78.658339 -49.787603   69.816634 -50.416055  41.393252 -26.543785 -78.688059 -49.838447   69.845884
3863  38.626305 -50.399642  41.360776 -26.467828 -78.656282 -49.785691   69.813325 -50.414995  41.390789 -26.539898 -78.686366 -49.837161   69.843312
3864  38.636305 -50.398476  41.357539 -26.462852 -78.654230 -49.783780   69.810021 -50.413939  41.388336 -26.536025 -78.684679 -49.835880   69.840750
3865  38.646305 -50.397313  41.354307 -26.457883 -78.652182 -49.781869   69.806723 -50.412887  41.385892 -26.532168 -78.682999 -49.834604   69.838197
3866  38.656305 -50.396153  41.351080 -26.452923 -78.650138 -49.779958   69.803430 -50.411840  41.383458 -26.528326 -78.681326 -49.833332   69.835655
3867  38.666305 -50.394996  41.347858 -26.447970 -78.648098 -49.778048   69.800142 -50.410796  41.381034 -26.524499 -78.679659 -49.832064   69.833124
3868  38.676305 -50.393843  41.344640 -26.443024 -78.646061 -49.776138   69.796859 -50.409758  41.378619 -26.520686 -78.677999 -49.830801   69.830602
3869  38.686305 -50.392692  41.341427 -26.438086 -78.644029 -49.774228   69.793582 -50.408723  41.376213 -26.516889 -78.676346 -49.829543   69.828090
3870  38.696305 -50.391545  41.338219 -26.433155 -78.642001 -49.772319   69.790309 -50.407693  41.373817 -26.513107 -78.674699 -49.828289   69.825588
3871  38.706305 -50.390402  41.335015 -26.428232 -78.639976 -49.770410   69.787042 -50.406667  41.371431 -26.509339 -78.673059 -49.827039   69.823095
3872  38.716305 -50.389261  41.331816 -26.423317 -78.637956 -49.768501   69.783780 -50.405645  41.369053 -26.505586 -78.671425 -49.825794   69.820613
3873  38.726305 -50.388123  41.328622 -26.418408 -78.635939 -49.766593   69.780523 -50.404627  41.366686 -26.501848 -78.669798 -49.824554   69.818141
3874  38.736305 -50.386989  41.325433 -26.413508 -78.633926 -49.764685   69.777271 -50.403614  41.364327 -26.498124 -78.668177 -49.823317   69.815678
3875  38.746305 -50.385858  41.322248 -26.408614 -78.631918 -49.762777   69.774024 -50.402605  41.361978 -26.494415 -78.666563 -49.822086   69.813225
3876  38.756305 -50.384729  41.319067 -26.403728 -78.629913 -49.760870   69.770783 -50.401600  41.359638 -26.490721 -78.664955 -49.820858   69.810782
3877  38.766305 -50.383604  41.315892 -26.398850 -78.627912 -49.758963   69.767546 -50.400599  41.357307 -26.487041 -78.663354 -49.819635   69.808348
3878  38.776305 -50.382482  41.312721 -26.393979 -78.625914 -49.757057   69.764314 -50.399602  41.354985 -26.483376 -78.661759 -49.818416   69.805925
3879  38.786305 -50.381363  41.309554 -26.389115 -78.623921 -49.755150   69.761087 -50.398610  41.352673 -26.479725 -78.660170 -49.817202   69.803511
3880  38.796305 -50.380248  41.306392 -26.384258 -78.621932 -49.753245   69.757865 -50.397621  41.350369 -26.476088 -78.658588 -49.815992   69.801106
3881  38.806305 -50.379135  41.303235 -26.379409 -78.619946 -49.751339   69.754648 -50.396637  41.348075 -26.472466 -78.657012 -49.814787   69.798711
3882  38.816305 -50.378025  41.300082 -26.374566 -78.617964 -49.749434   69.751436 -50.395657  41.345790 -26.468858 -78.655443 -49.813585   69.796326
3883  38.826305 -50.376918  41.296934 -26.369731 -78.615986 -49.747529   69.748229 -50.394680  41.343514 -26.465265 -78.653880 -49.812388   69.793950
3884  38.836305 -50.375815  41.293790 -26.364904 -78.614011 -49.745624   69.745027 -50.393708  41.341247 -26.461685 -78.652323 -49.811195   69.791583
3885  38.846305 -50.374714  41.290651 -26.360083 -78.612040 -49.743720   69.741830 -50.392740  41.338989 -26.458120 -78.650772 -49.810007   69.789226
3886  38.856305 -50.373616  41.287516 -26.355270 -78.610073 -49.741817   69.738637 -50.391776  41.336739 -26.454568 -78.649228 -49.808823   69.786878
3887  38.866305 -50.372522  41.284386 -26.350463 -78.608110 -49.739913   69.735450 -50.390816  41.334499 -26.451031 -78.647690 -49.807643   69.784540
3888  38.876305 -50.371430  41.281260 -26.345664 -78.606151 -49.738010   69.732267 -50.389860  41.332268 -26.447508 -78.646158 -49.806467   69.782211
3889  38.886305 -50.370341  41.278139 -26.340872 -78.604195 -49.736107   69.729089 -50.388908  41.330045 -26.443998 -78.644632 -49.805295   69.779892
3890  38.896305 -50.369255  41.275022 -26.336087 -78.602243 -49.734205   69.725915 -50.387960  41.327832 -26.440503 -78.643112 -49.804128   69.777581
3891  38.906305 -50.368172  41.271910 -26.331309 -78.600294 -49.732303   69.722747 -50.387016  41.325627 -26.437021 -78.641599 -49.802965   69.775280
3892  38.916305 -50.367092  41.268802 -26.326537 -78.598349 -49.730401   69.719583 -50.386075  41.323431 -26.433553 -78.640091 -49.801806   69.772988
3893  38.926305 -50.366015  41.265698 -26.321773 -78.596408 -49.728500   69.716424 -50.385139  41.321243 -26.430099 -78.638590 -49.800651   69.770706
3894  38.936305 -50.364941  41.262599 -26.317016 -78.594471 -49.726599   69.713269 -50.384207  41.319065 -26.426659 -78.637095 -49.799500   69.768432
3895  38.946305 -50.363870  41.259504 -26.312266 -78.592537 -49.724698   69.710119 -50.383278  41.316895 -26.423232 -78.635606 -49.798354   69.766168
3896  38.956305 -50.362801  41.256414 -26.307522 -78.590606 -49.722798   69.706974 -50.382354  41.314733 -26.419819 -78.634123 -49.797212   69.763913
3897  38.966305 -50.361736  41.253328 -26.302786 -78.588680 -49.720898   69.703834 -50.381433  41.312581 -26.416419 -78.632646 -49.796073   69.761666
3898  38.976305 -50.360673  41.250246 -26.298056 -78.586756 -49.718998   69.700698 -50.380516  41.310436 -26.413033 -78.631174 -49.794939   69.759429
3899  38.986305 -50.359613  41.247168 -26.293334 -78.584837 -49.717099   69.697567 -50.379603  41.308301 -26.409661 -78.629709 -49.793809   69.757201
3900  38.996305 -50.358556  41.244095 -26.288618 -78.582921 -49.715200   69.694440 -50.378694  41.306174 -26.406302 -78.628250 -49.792683   69.754982
3901  39.006305 -50.357502  41.241027 -26.283908 -78.581008 -49.713301   69.691318 -50.377789  41.304055 -26.402956 -78.626797 -49.791561   69.752771
3902  39.016305 -50.356450  41.237962 -26.279206 -78.579099 -49.711403   69.688200 -50.376887  41.301945 -26.399623 -78.625349 -49.790443   69.750570
3903  39.026305 -50.355402  41.234902 -26.274510 -78.577194 -49.709505   69.685087 -50.375990  41.299844 -26.396304 -78.623908 -49.789329   69.748377
3904  39.036305 -50.354356  41.231846 -26.269821 -78.575292 -49.707608   69.681978 -50.375096  41.297751 -26.392998 -78.622472 -49.788219   69.746194
3905  39.046305 -50.353313  41.228794 -26.265139 -78.573393 -49.705711   69.678874 -50.374206  41.295666 -26.389706 -78.621043 -49.787113   69.744019
3906  39.056305 -50.352272  41.225747 -26.260464 -78.571498 -49.703814   69.675775 -50.373319  41.293589 -26.386426 -78.619619 -49.786011   69.741853
3907  39.066305 -50.351235  41.222704 -26.255795 -78.569607 -49.701917   69.672679 -50.372437  41.291521 -26.383160 -78.618200 -49.784913   69.739696
3908  39.076305 -50.350200  41.219665 -26.251132 -78.567718 -49.700021   69.669589 -50.371558  41.289461 -26.379907 -78.616788 -49.783819   69.737547
3909  39.086305 -50.349168  41.216630 -26.246476 -78.565834 -49.698125   69.666502 -50.370683  41.287410 -26.376666 -78.615382 -49.782729   69.735407
3910  39.096305 -50.348138  41.213599 -26.241827 -78.563952 -49.696230   69.663420 -50.369811  41.285367 -26.373439 -78.613981 -49.781643   69.733276
3911  39.106305 -50.347111  41.210573 -26.237185 -78.562074 -49.694335   69.660343 -50.368943  41.283332 -26.370225 -78.612586 -49.780561   69.731153
3912  39.116305 -50.346087  41.207551 -26.232549 -78.560200 -49.692440   69.657269 -50.368079  41.281305 -26.367023 -78.611196 -49.779483   69.729039
3913  39.126305 -50.345066  41.204532 -26.227919 -78.558329 -49.690546   69.654200 -50.367219  41.279286 -26.363834 -78.609813 -49.778408   69.726934
3914  39.136305 -50.344047  41.201518 -26.223296 -78.556461 -49.688652   69.651136 -50.366362  41.277276 -26.360659 -78.608435 -49.777338   69.724837
3915  39.146305 -50.343031  41.198509 -26.218679 -78.554597 -49.686758   69.648075 -50.365509  41.275273 -26.357496 -78.607062 -49.776271   69.722749
3916  39.156305 -50.342018  41.195503 -26.214069 -78.552735 -49.684865   69.645019 -50.364660  41.273279 -26.354345 -78.605695 -49.775209   69.720669
3917  39.166305 -50.341007  41.192501 -26.209465 -78.550878 -49.682972   69.641967 -50.363814  41.271292 -26.351208 -78.604334 -49.774150   69.718598
3918  39.176305 -50.339998  41.189503 -26.204867 -78.549023 -49.681079   69.638920 -50.362971  41.269314 -26.348083 -78.602979 -49.773095   69.716535
3919  39.186305 -50.338993  41.186510 -26.200276 -78.547172 -49.679187   69.635877 -50.362133  41.267344 -26.344970 -78.601629 -49.772044   69.714480
3920  39.196305 -50.337990  41.183520 -26.195692 -78.545324 -49.677295   69.632837 -50.361298  41.265382 -26.341870 -78.600284 -49.770996   69.712434
3921  39.206305 -50.336989  41.180535 -26.191113 -78.543480 -49.675403   69.629803 -50.360466  41.263427 -26.338783 -78.598946 -49.769953   69.710397
3922  39.216305 -50.335991  41.177554 -26.186541 -78.541638 -49.673512   69.626772 -50.359638  41.261481 -26.335708 -78.597612 -49.768913   69.708367
3923  39.226305 -50.334996  41.174576 -26.181975 -78.539800 -49.671621   69.623745 -50.358814  41.259542 -26.332645 -78.596284 -49.767877   69.706346
3924  39.236305 -50.334003  41.171603 -26.177415 -78.537965 -49.669731   69.620723 -50.357993  41.257612 -26.329595 -78.594962 -49.766845   69.704333
3925  39.246305 -50.333013  41.168633 -26.172862 -78.536134 -49.667840   69.617704 -50.357176  41.255689 -26.326557 -78.593645 -49.765816   69.702328
3926  39.256305 -50.332025  41.165668 -26.168314 -78.534305 -49.665951   69.614690 -50.356362  41.253774 -26.323532 -78.592334 -49.764791   69.700332
3927  39.266305 -50.331040  41.162706 -26.163773 -78.532480 -49.664061   69.611680 -50.355551  41.251866 -26.320519 -78.591028 -49.763770   69.698344
3928  39.276305 -50.330057  41.159749 -26.159238 -78.530658 -49.662172   69.608674 -50.354744  41.249967 -26.317517 -78.589727 -49.762753   69.696364
3929  39.286305 -50.329077  41.156795 -26.154710 -78.528839 -49.660283   69.605672 -50.353941  41.248075 -26.314529 -78.588432 -49.761739   69.694392
3930  39.296305 -50.328099  41.153845 -26.150187 -78.527023 -49.658395   69.602674 -50.353141  41.246191 -26.311552 -78.587142 -49.760729   69.692428
3931  39.306305 -50.327124  41.150899 -26.145670 -78.525211 -49.656506   69.599679 -50.352344  41.244315 -26.308587 -78.585857 -49.759723   69.690472
3932  39.316305 -50.326151  41.147957 -26.141159 -78.523401 -49.654619   69.596689 -50.351551  41.242446 -26.305634 -78.584578 -49.758720   69.688524
3933  39.326305 -50.325181  41.145019 -26.136655 -78.521595 -49.652731   69.593703 -50.350762  41.240585 -26.302694 -78.583304 -49.757722   69.686584
3934  39.336305 -50.324213  41.142085 -26.132156 -78.519791 -49.650844   69.590721 -50.349975  41.238731 -26.299765 -78.582035 -49.756726   69.684652
3935  39.346305 -50.323248  41.139154 -26.127664 -78.517991 -49.648957   69.587743 -50.349193  41.236885 -26.296848 -78.580772 -49.755735   69.682728
3936  39.356305 -50.322285  41.136228 -26.123177 -78.516194 -49.647071   69.584769 -50.348413  41.235047 -26.293943 -78.579514 -49.754747   69.680813
3937  39.366305 -50.321324  41.133305 -26.118696 -78.514400 -49.645185   69.581798 -50.347637  41.233216 -26.291050 -78.578261 -49.753762   69.678905
3938  39.376305 -50.320366  41.130386 -26.114221 -78.512609 -49.643299   69.578832 -50.346864  41.231393 -26.288169 -78.577014 -49.752781   69.677004
3939  39.386305 -50.319410  41.127471 -26.109752 -78.510821 -49.641413   69.575869 -50.346095  41.229577 -26.285300 -78.575771 -49.751804   69.675112
3940  39.396305 -50.318456  41.124560 -26.105289 -78.509036 -49.639528   69.572911 -50.345329  41.227768 -26.282442 -78.574534 -49.750830   69.673228
3941  39.406305 -50.317505  41.121652 -26.100832 -78.507254 -49.637644   69.569956 -50.344566  41.225967 -26.279596 -78.573302 -49.749860   69.671351
3942  39.416305 -50.316556  41.118748 -26.096381 -78.505476 -49.635759   69.567005 -50.343807  41.224174 -26.276761 -78.572075 -49.748894   69.669482
3943  39.426305 -50.315610  41.115848 -26.091935 -78.503700 -49.633875   69.564057 -50.343051  41.222387 -26.273938 -78.570853 -49.747931   69.667621
3944  39.436305 -50.314666  41.112951 -26.087495 -78.501927 -49.631991   69.561114 -50.342298  41.220608 -26.271127 -78.569636 -49.746971   69.665767
3945  39.446305 -50.313724  41.110059 -26.083061 -78.500157 -49.630108   69.558174 -50.341548  41.218837 -26.268327 -78.568425 -49.746015   69.663922
3946  39.456305 -50.312784  41.107170 -26.078633 -78.498390 -49.628225   69.555238 -50.340802  41.217072 -26.265539 -78.567218 -49.745063   69.662083
3947  39.466305 -50.311847  41.104284 -26.074210 -78.496626 -49.626342   69.552306 -50.340059  41.215315 -26.262762 -78.566017 -49.744114   69.660253
3948  39.476305 -50.310912  41.101403 -26.069793 -78.494865 -49.624460   69.549377 -50.339319  41.213565 -26.259997 -78.564821 -49.743168   69.658430
3949  39.486305 -50.309980  41.098525 -26.065382 -78.493107 -49.622578   69.546453 -50.338583  41.211823 -26.257242 -78.563629 -49.742226   69.656615
3950  39.496305 -50.309049  41.095650 -26.060976 -78.491351 -49.620696   69.543532 -50.337849  41.210087 -26.254500 -78.562443 -49.741288   69.654807
3951  39.506305 -50.308121  41.092779 -26.056576 -78.489599 -49.618814   69.540614 -50.337119  41.208359 -26.251768 -78.561261 -49.740352   69.653007
3952  39.516305 -50.307195  41.089912 -26.052181 -78.487849 -49.616933   69.537700 -50.336392  41.206638 -26.249048 -78.560085 -49.739421   69.651214
3953  39.526305 -50.306272  41.087049 -26.047792 -78.486103 -49.615053   69.534790 -50.335669  41.204924 -26.246339 -78.558914 -49.738492   69.649429
3954  39.536305 -50.305350  41.084189 -26.043409 -78.484359 -49.613172   69.531884 -50.334948  41.203217 -26.243641 -78.557747 -49.737568   69.647651
3955  39.546305 -50.304431  41.081332 -26.039031 -78.482618 -49.611292   69.528981 -50.334231  41.201517 -26.240954 -78.556585 -49.736646   69.645881
3956  39.556305 -50.303514  41.078479 -26.034659 -78.480880 -49.609412   69.526081 -50.333517  41.199825 -26.238278 -78.555429 -49.735728   69.644118
3957  39.566305 -50.302599  41.075630 -26.030292 -78.479145 -49.607533   69.523186 -50.332805  41.198139 -26.235614 -78.554277 -49.734813   69.642362
3958  39.576305 -50.301687  41.072784 -26.025930 -78.477412 -49.605654   69.520293 -50.332098  41.196460 -26.232960 -78.553130 -49.733902   69.640614
3959  39.586305 -50.300776  41.069942 -26.021574 -78.475682 -49.603775   69.517405 -50.331393  41.194788 -26.230317 -78.551988 -49.732994   69.638873
3960  39.596305 -50.299868  41.067103 -26.017224 -78.473955 -49.601896   69.514520 -50.330691  41.193123 -26.227686 -78.550851 -49.732089   69.637139
3961  39.606305 -50.298962  41.064268 -26.012879 -78.472231 -49.600018   69.511638 -50.329992  41.191465 -26.225065 -78.549718 -49.731188   69.635413
3962  39.616305 -50.298058  41.061436 -26.008539 -78.470510 -49.598141   69.508760 -50.329297  41.189814 -26.222455 -78.548591 -49.730290   69.633694
3963  39.626305 -50.297156  41.058608 -26.004204 -78.468791 -49.596263   69.505885 -50.328604  41.188170 -26.219856 -78.547468 -49.729396   69.631982
3964  39.636305 -50.296256  41.055783 -25.999875 -78.467075 -49.594386   69.503014 -50.327915  41.186533 -26.217268 -78.546350 -49.728504   69.630277
3965  39.646305 -50.295359  41.052962 -25.995551 -78.465362 -49.592509   69.500146 -50.327229  41.184902 -26.214690 -78.545236 -49.727616   69.628580
3966  39.656305 -50.294463  41.050144 -25.991233 -78.463652 -49.590633   69.497282 -50.326545  41.183279 -26.212123 -78.544128 -49.726731   69.626890
3967  39.666305 -50.293570  41.047329 -25.986919 -78.461944 -49.588756   69.494421 -50.325865  41.181662 -26.209567 -78.543024 -49.725850   69.625206
3968  39.676305 -50.292679  41.044518 -25.982611 -78.460239 -49.586880   69.491564 -50.325188  41.180052 -26.207021 -78.541925 -49.724972   69.623530
3969  39.686305 -50.291790  41.041710 -25.978308 -78.458537 -49.585005   69.488709 -50.324514  41.178448 -26.204486 -78.540830 -49.724097   69.621861
3970  39.696305 -50.290903  41.038906 -25.974011 -78.456837 -49.583130   69.485859 -50.323843  41.176852 -26.201962 -78.539741 -49.723225   69.620199
3971  39.706305 -50.290018  41.036105 -25.969718 -78.455140 -49.581255   69.483011 -50.323174  41.175262 -26.199448 -78.538656 -49.722357   69.618544
3972  39.716305 -50.289135  41.033307 -25.965431 -78.453446 -49.579380   69.480167 -50.322509  41.173678 -26.196945 -78.537575 -49.721491   69.616896
3973  39.726305 -50.288254  41.030512 -25.961149 -78.451754 -49.577506   69.477327 -50.321847  41.172102 -26.194452 -78.536499 -49.720629   69.615255
3974  39.736305 -50.287375  41.027721 -25.956871 -78.450065 -49.575632   69.474489 -50.321188  41.170532 -26.191969 -78.535428 -49.719770   69.613621
3975  39.746305 -50.286498  41.024934 -25.952599 -78.448378 -49.573758   69.471655 -50.320531  41.168968 -26.189497 -78.534361 -49.718915   69.611994
3976  39.756305 -50.285623  41.022149 -25.948332 -78.446694 -49.571885   69.468824 -50.319878  41.167411 -26.187035 -78.533299 -49.718062   69.610374
3977  39.766305 -50.284750  41.019368 -25.944070 -78.445013 -49.570012   69.465997 -50.319227  41.165861 -26.184584 -78.532242 -49.717213   69.608760
3978  39.776305 -50.283879  41.016590 -25.939813 -78.443334 -49.568139   69.463172 -50.318580  41.164317 -26.182143 -78.531189 -49.716367   69.607154
3979  39.786305 -50.283010  41.013815 -25.935562 -78.441658 -49.566267   69.460351 -50.317935  41.162780 -26.179712 -78.530140 -49.715523   69.605554
3980  39.796305 -50.282143  41.011044 -25.931315 -78.439984 -49.564394   69.457533 -50.317293  41.161249 -26.177291 -78.529096 -49.714684   69.603961
3981  39.806305 -50.281278  41.008276 -25.927073 -78.438313 -49.562523   69.454719 -50.316654  41.159725 -26.174881 -78.528057 -49.713847   69.602375
3982  39.816305 -50.280415  41.005511 -25.922836 -78.436645 -49.560651   69.451907 -50.316018  41.158207 -26.172480 -78.527022 -49.713013   69.600796
3983  39.826305 -50.279554  41.002749 -25.918603 -78.434979 -49.558780   69.449099 -50.315385  41.156695 -26.170090 -78.525991 -49.712182   69.599223
3984  39.836305 -50.278695  40.999990 -25.914376 -78.433315 -49.556909   69.446294 -50.314755  41.155190 -26.167710 -78.524965 -49.711355   69.597657
3985  39.846305 -50.277838  40.997235 -25.910154 -78.431654 -49.555039   69.443492 -50.314128  41.153691 -26.165339 -78.523943 -49.710531   69.596098
3986  39.856305 -50.276983  40.994482 -25.905936 -78.429995 -49.553168   69.440693 -50.313503  41.152199 -26.162979 -78.522926 -49.709709   69.594546
3987  39.866305 -50.276129  40.991733 -25.901724 -78.428339 -49.551298   69.437897 -50.312881  41.150713 -26.160629 -78.521913 -49.708891   69.593000

==> images/data/user1.dat <==
   , A, S, C, E, T
User1, 3, 4, 5, 5, 5

==> images/data/user1_colab.dat <==
   , A, S, C, E, T
User1, 4, 4, 4, 4, 2

==> images/data/user2.dat <==
   , A, S, C, E, T
User2, 5, 5, 5, 5, 5

==> images/data/user2_colab.dat <==
   , A, S, C, E, T
User2, 5, 5, 5, 5, 4

==> images/data/user3.dat <==
   , A, S, C, E, T
User3, 5, 5, 4, 5, 4

==> images/data/user4.dat <==
   , A, S, C, E, T
User 1 2nd use, 5, 3, 3, 4, 5

==> images/data/user4_colab.dat <==
   , A, S, C, E, T
User 1 2nd use, 4, 4, 4, 4, 3

==> images/flowchart.tikz <==
\begin{tikzpicture}[font=\small,thick]

    \node[draw,
        minimum width=3cm,
        minimum height=1cm,
        align=center
    ] (block3) {Data collection};

    \node[draw,
        below=0.5cm of block3,
        minimum width=3cm,
        minimum height=1cm,
        align=center
    ] (block4) {\projectName{}};

    \node [draw, below=0.5cm of block4,
        minimum width=3cm,
        dotted, align=left] (output) {
        Model parameters:\\
        1. $alpha_z$\\
        2. Forcing term\\
        3. Number of kernels
    };


    \node[draw,
        right=1cm of block4,
        minimum width=3cm,
        minimum height=1cm,
        align=center
    ] (camera) {Cobot sensors:\\intel real-sense\\depth camera};


    \node[draw,
        dotted,
        right=1cm of output,
        minimum width=3cm,
        minimum height=1cm,
        align=left
    ] (block6) {
        Task parameters:\\
        1. start position\\
        2. end position};

    \node[draw,
        dotted,
        below right=0.5cm and 1.5cm of output.south west,
        minimum width=4cm,
        minimum height=1cm,
        align=center
    ] (block7) {Robot control command};

    % Arrows
    \draw[-latex]
    (block3) edge (block4)
    (block4) edge (output)
    (output) edge [bend right=45] (block7)
    (block6) edge [bend left=45] (block7);

    % Arrows
    \draw[-latex] (camera) edge (block6);

\end{tikzpicture}
